Adam-based Augmented Random Search for Control Policies for Distributed Energy Resource Cyber Attack Mitigation

Volt-VAR and Volt-Watt control functions are mechanisms that are included in distributed energy resource (DER) power electronic inverters to mitigate excessively high or low voltages in distribution systems. In the event that a subset of DER have had their Volt-VAR and Volt-Watt settings compromised as part of a cyber-attack, we propose a mechanism to control the remaining set of non-compromised DER to ameliorate large oscillations in system voltages and large voltage imbalances in real time. To do so, we construct control policies for individual non-compromised DER, directly searching the policy space using an Adam-based augmented random search (ARS). In this paper we show that, compared to previous efforts aimed at training policies for DER cybersecurity using deep reinforcement learning (DRL), the proposed approach is able to learn optimal (and sometimes linear) policies an order of magnitude faster than conventional DRL techniques (e.g., Proximal Policy Optimization).

==> data/ars_h30_t100.csv <==
,va,vb,vc,u_worst,u_mean,u_std,reg,qouta_mean,qoutb_mean,qoutc_mean,qouta_std,qoutb_std,qoutc_std,qouta_total,qoutb_total,qoutc_total,ta_0,ta_1,ta_2,ta_3,ta_4,ta_5,ta_6,ta_7,ta_8,tb_0,tb_1,tb_2,tb_3,tb_4,tb_5,tb_6,tb_7,tc_0,tc_1,tc_2,tc_3,tc_4,tc_5,tc_6,tc_7,tc_8,tc_9,tc_10,tc_11
0,0.9899303012771394,0.9898185305117799,0.9982299883351827,0.007317760415785549,0.005186537581935837,0.0015056342291681652,0,-35.19283250755194,-18.267625248338806,-41.85579022722319,56.45669742293456,39.1037772168924,42.78345069721806,-633.4709851359349,-292.2820039734209,-1004.5389654533566,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.9898348063585803,0.9902929486193588,0.9986151450744323,0.007332627983609044,0.005211284906384897,0.0014985770783330875,0,-35.04377799528347,-18.833692372579744,-41.900820076743145,56.61826098990441,38.72231915942388,42.79948602730179,-630.7880039151024,-301.3390779612759,-1005.6196818418355,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
2,0.9899295139479486,0.9917170285428718,0.999744981752284,0.007440102858596403,0.005343590092089032,0.001478697519061828,0,-34.93728466961022,-20.40375601506872,-41.96666833349294,56.75670013841907,37.34395254876776,42.8625303638519,-628.871124052984,-326.4600962410995,-1007.2000400038305,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
3,0.9898269942460295,0.9937169378879314,1.001039671557327,0.007648776799402135,0.005627999127380469,0.0014198331992692612,0,-34.828666163527856,-22.574396203166373,-41.93368253441978,56.9390056188851,35.7483260854346,42.87009637878966,-626.9159909435014,-361.19033925066196,-1006.4083808260748,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
4,0.9894576410957532,0.995691322426615,1.0019599479519556,0.008233209380150257,0.006191940620381784,0.001236051006105194,0,-34.6431034405712,-24.762276274754456,-41.65338619196666,57.11210843802579,34.93505978273819,42.65613805936209,-623.5758619302817,-396.1964203960713,-999.6812686071999,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
5,0.9886898571668639,0.9972754301565556,1.002161310009606,0.009565677732442806,0.0069872210260908865,0.0013050448143415926,0,-34.43738822519749,-26.557987616594534,-41.07491725133686,57.20861614396337,34.6829901599037,42.177736264622006,-619.8729880535548,-424.92780186551255,-985.7980140320848,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
6,0.9875606994054971,0.9982841505878098,1.0015589348145693,0.010766752138274546,0.008053382349238,0.001528494442870072,0,-34.31404134088512,-27.814101351356634,-40.28301790743492,57.27076436239117,34.87488214616306,41.50850277578627,-617.6527441359322,-445.02562162170614,-966.792429778438,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
7,0.9867425057466331,0.999008606144493,1.0007239158714023,0.01170834023791945,0.008920789141467675,0.0016660910431354667,0,-34.314717810297616,-28.611066880006113,-39.48410474779286,57.278455307937485,35.29988970448123,40.81690732341151,-617.6649205853571,-457.7770700800978,-947.6185139470286,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
8,0.9864513508000088,0.9994073499675037,1.0001535489053315,0.012224588496424429,0.009389154322519225,0.0017396216454405003,0,-34.456722327474296,-29.075202347043817,-38.88601408836925,57.22160030952872,35.82857770780875,40.268249774148806,-620.2210018945373,-465.20323755270107,-933.264338120862,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
9,0.9864430971801106,0.9997666139921326,0.9998048701516568,0.012357043453693761,0.009494244547992846,0.0017583394320819224,0,-34.70447518656038,-29.3150061164509,-38.5786576858492,57.11548325102956,36.38804515699769,39.93283162884861,-624.6805533580869,-469.0400978632144,-925.8877844603809,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
10,0.9866385737964577,1.000065265944585,0.9996639346962013,0.012343035402640248,0.00947209189876942,0.0017564183727528967,0,-34.99415709975979,-29.410021207872973,-38.518533135263276,56.99340533797585,36.94018365376599,39.78193012558151,-629.8948277956762,-470.56033932596756,-924.4447952463187,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
11,0.9872510186374582,1.0002017532393939,0.9998130108685124,0.012222107370122554,0.009359164575825116,0.0017376494045929962,0,-35.26912540031254,-29.412292664352666,-38.61019066171648,56.8834330567267,37.46908033919067,39.7510960966359,-634.8442572056257,-470.59668262964266,-926.6445758811956,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
12,0.9880468208486081,1.0002643231346944,1.0000867956927435,0.011873463929584308,0.009022333656828724,0.001686966601784508,0,-35.48405366874978,-29.356085034543252,-38.755893291770484,56.80465042951059,37.96595746765273,39.772675622572,-638.712966037496,-469.69736055269203,-930.1414390024917,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
13,0.9882418403070171,1.0002041738943062,1.0001308260054085,0.011419354288567754,0.008584843974420206,0.0016211702244209403,0,-35.59853045508649,-29.271296464143674,-38.86775000719046,56.77297714535562,38.42514612757563,39.78474228557978,-640.7735481915569,-468.3407434262988,-932.826000172571,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
14,0.9883197994070082,1.0002269954205796,1.0000433906848205,0.01126033439790312,0.008443420708147182,0.0015960305307885655,0,-35.608368942081135,-29.184402756743367,-38.90825039956981,56.791081118045966,38.845549677745296,39.760325513751376,-640.9506409574605,-466.9504441078939,-933.7980095896754,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
15,0.988185271397336,0.9999767067336052,0.9999067886434492,0.011171854950376942,0.008351543368217137,0.0015823058978638527,0,-35.55584354609308,-29.111493658142795,-38.905753718429835,56.840744611999455,39.228550160777516,39.716831802695445,-640.0051838296754,-465.7838985302847,-933.738089242316,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
16,0.9883027826873455,0.9997860142994379,0.9999225101465165,0.011143200014734149,0.008314839425176681,0.0015773796408575667,0,-35.486893347606006,-29.062903107786866,-38.9060385893516,56.90079781997728,39.57672603508706,39.68388334219996,-638.7640802569081,-465.00644972458986,-933.7449261444384,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
17,0.9881488834091421,0.9997265676546746,0.9998924638656587,0.011009211699506737,0.008182348522977032,0.0015577939179599498,0,-35.423260717491246,-29.052414745933078,-38.926162709171734,56.96051917906414,39.89284562258641,39.67229020125041,-637.6186929148424,-464.83863593492924,-934.2279050201216,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
18,0.9882134654521728,0.9996779468837094,0.999980091912474,0.011103978088952193,0.008271473015084003,0.0015716067834018834,0,-35.369054934585726,-29.07862775637514,-38.95666319425151,57.01372661619475,40.17850660560935,39.6727192079628,-636.6429888225431,-465.25804410200226,-934.9599166620362,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
19,0.98821882027565,0.9996553586688313,1.0000446436067714,0.011089840936837717,0.008249015074049109,0.001570465619264666,0,-35.325581362126016,-29.123955110612354,-38.98413538363054,57.05637321794983,40.43508221120401,39.67333693662677,-635.8604645182683,-465.98328176979766,-935.619249207133,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
20,0.9881912346673912,0.9997193681375364,1.0000120943110267,0.011101222747077888,0.008252703503658646,0.0015724489703540312,0,-35.28872432434036,-29.175527300291375,-38.99432026742958,57.09220107197915,40.66425288384508,39.66520019411537,-635.1970378381264,-466.808436804662,-935.8636864183098,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
21,0.9880996884173208,0.9997208695488057,1.0000286357145118,0.011117468512309577,0.008269480664155253,0.001573248251515341,0,-35.25449262770769,-29.225160581159617,-38.986649622769974,57.12667077138578,40.868667216831554,39.64788095850138,-634.5808672987384,-467.6025692985539,-935.6795909464794,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
22,0.9879954182764893,0.99962833420077,1.0000269537823465,0.011200552799491783,0.008352665012298763,0.001584939233574157,0,-35.22797075278582,-29.26655498671863,-38.97454991419764,57.15696604724504,41.051099405092316,39.62758737561704,-634.1034735501448,-468.2648797874981,-935.3891979407433,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
23,0.9878809924602437,0.999654598398468,1.00007685036022,0.01124853357140488,0.008400432321973308,0.0015917886600589949,0,-35.21672619846749,-29.304406614682595,-38.96385800731367,57.17760222569717,41.215392114431,39.6072376978324,-633.9010715724148,-468.8705058349215,-935.132592175528,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
24,0.9877757734230265,0.999661178982156,1.000036524346365,0.01135924697356449,0.008502277915986766,0.001608525615910247,0,-35.222940762040786,-29.343356705435298,-38.95190169464123,57.18619625057267,41.36264310314677,39.58582530559497,-634.0129337167341,-469.49370728696476,-934.8456406713896,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
25,0.9878656841294311,0.9996025247955267,1.0000890240928033,0.01142863908020746,0.008569788896838156,0.0016190745362700066,0,-35.24422622441175,-29.377626275307893,-38.93890526339467,57.182433776593605,41.491114281977836,39.56412170844143,-634.3960720394115,-470.0420204049263,-934.5337263214722,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
26,0.9878987748330512,0.9996788163915792,1.00006501671,0.011369997498979642,0.00850259081434448,0.0016104013110200546,0,-35.27407067246007,-29.406759143946545,-38.92862554993251,57.17008665279774,41.60178959364931,39.54532743359467,-634.9332721042813,-470.5081463031447,-934.2870131983802,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
27,0.9879544521337631,0.9997108708368975,1.0000414707538348,0.011364799557221465,0.008491490729291092,0.0016100017124828306,0,-35.301115172744375,-29.432656888007056,-38.91914476795479,57.15808282862817,41.69702198226061,39.52790747691334,-635.4200731093987,-470.9225102081129,-934.059474430915,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
28,0.9879568832002696,0.9996575784077757,1.0000349150406085,0.011329558883453392,0.008461053282482228,0.0016040788011568415,0,-35.31976456810643,-29.450418103239688,-38.91305675059814,57.15109547069832,41.77904527651211,39.51315533158583,-635.7557622259158,-471.206689651835,-933.9133620143554,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
29,0.9879485417327751,0.9996132000018466,1.0000732850872598,0.011317654244263701,0.008441482424976957,0.0016033392432210868,0,-35.3313926055809,-29.46112239872011,-38.915096121971295,57.14683355317847,41.85015493055636,39.50481461006896,-635.9650669004562,-471.3779583795218,-933.962306927311,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,-0.0030387986662918642,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464,0.0004011296832211464
30,0.9882898322301649,0.9996786713510839,1.000345280619723,0.011319125495430574,0.00844808483281704,0.001602465637436284,0,-35.5079993346694,-29.47332797472945,-39.14090711254925,57.28370907650564,41.91197047379797,40.103264495671944,-639.1439880240492,-471.5732475956712,-939.3817707011821,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
31,0.9893131319824303,0.9998573114646712,1.0012195925062153,0.01120237504648985,0.008340334169324054,0.0015845095873533654,0,-35.823898106336976,-29.48768094975647,-39.69759306607795,57.56796709304172,41.96469625653824,41.3489612507041,-644.8301659140656,-471.8028951961035,-952.7422335858707,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
32,0.9902748667938777,0.9999908590309916,1.0019772609453987,0.010865994029928907,0.008020969594299134,0.0015367232530416487,0,-36.2517587674854,-29.316337425312746,-40.31520580710242,57.69731897767254,41.88359181503323,42.4859899665164,-652.5316578147372,-469.06139880500393,-967.5649393704582,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
33,0.9910560035024517,0.9998258916757542,1.0024842150781323,0.010507408234694642,0.007671686774551286,0.0014862835931339915,0,-36.720547434533344,-28.967384117704828,-40.850567356079324,57.72598237681409,41.70058269142744,43.34831012138182,-660.9698538216002,-463.47814588327725,-980.4136165459038,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.025511251888897468,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
34,0.9916934413710699,0.9994582977038411,1.0025866697516248,0.010075267040693663,0.007238993508143763,0.0014258080595767422,0,-37.11896565347772,-28.412040143440876,-41.24516870274332,57.6191756386716,41.424373539080534,43.962168601386985,-668.141381762599,-454.592642295054,-989.8840488658398,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
35,0.9924524345295074,0.9989591818112826,1.0025495252278793,0.009509393952019805,0.0067074613282949985,0.0013456317693076314,0,-37.4620219750201,-27.71163991761656,-41.449100414773966,57.37936245101155,41.07827789989133,44.39263353749504,-674.3163955503618,-443.38623868186494,-994.7784099545752,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
36,0.992889958285461,0.998523809135185,1.0024382116855455,0.008735420850745981,0.006000002232521745,0.0012372617117228238,0,-37.64572919752028,-27.158454147701367,-41.538204597683546,57.217304060905306,40.79544456153428,44.718248328543716,-677.623125555365,-434.53526636322187,-996.9169103444051,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
37,0.9928305014275843,0.9982168329005577,1.0023085398904485,0.008205569099480347,0.005522159251584327,0.001154633329344478,0,-37.69440307437374,-26.758144476052916,-41.5903959710285,57.116302942440896,40.55586063557958,45.00295328943703,-678.4992553387273,-428.13031161684665,-998.169503304684,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
38,0.9927295631301624,0.9979794884995947,1.0023329888710468,0.008085274813149614,0.0054319679092723625,0.0011311016916777082,0,-37.65785664516211,-26.490008786741747,-41.64919637444886,57.05707418591087,40.345280138448274,45.279534887590735,-677.841419612918,-423.84014058786795,-999.5807129867727,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
39,0.9923502902165796,0.9978143764787456,1.0022800877554152,0.008084056005992135,0.005440910615426008,0.0011264437139839965,0,-37.59781271074664,-26.319920850652494,-41.724063272198684,57.01631826425064,40.15612071365367,45.551850832051606,-676.7606287934395,-421.1187336104399,-1001.3775185327684,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
40,0.9922518388079522,0.9975759935748777,1.0023356461084627,0.008282068574915097,0.005634942668643828,0.0011536519935743555,0,-37.556073934980645,-26.217322702808165,-41.80216529783991,56.9787270546956,39.98460595517516,45.80823990893165,-676.0093308296516,-419.47716324493064,-1003.251967148158,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
41,0.9922260857588552,0.9975172326031141,1.0024648289078522,0.008294678764233012,0.005669954738069868,0.0011489926211725387,0,-37.550822727522906,-26.16461108621561,-41.873822110315444,56.93739799256457,39.82884251104691,46.04256185325713,-675.9148090954124,-418.6337773794498,-1004.9717306475707,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
42,0.9921340272950551,0.9976085584712419,1.0025442545270962,0.008356491146228134,0.0057434273776531515,0.0011547509845767686,0,-37.57463427499441,-26.149974346322583,-41.926483771870956,56.8925704414218,39.68618261757514,46.243432598967644,-676.3434169498994,-418.39958954116133,-1006.2356105249029,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
43,0.9922552355562373,0.9976459766617769,1.0025552638043047,0.00848685341507432,0.005873984827800884,0.0011736998933980075,0,-37.61233990600886,-26.151405986683258,-41.947934561098194,56.84562891553673,39.55530111792287,46.399931423365324,-677.0221183081595,-418.42249578693213,-1006.7504294663566,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
44,0.9923161065141973,0.9976906197957521,1.002500971101674,0.008413336341418949,0.005815043950463668,0.0011632922276433133,0,-37.652865378622394,-26.147963662764536,-41.9444390646563,56.79871500153507,39.43735773599099,46.519897841775126,-677.7515768152031,-418.36741860423257,-1006.6665375517512,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
45,0.9924268205031991,0.9977418744513515,1.0025636022025048,0.00836366777959504,0.0057715233553143315,0.0011579724299556012,0,-37.685016680059725,-26.133882624789386,-41.93450066937983,56.757899631439564,39.332639249730846,46.62013237438923,-678.3303002410751,-418.1421219966302,-1006.4280160651159,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
46,0.9922987592764975,0.9977334534451413,1.0024953947799373,0.008324420504620117,0.005738614672400774,0.0011542490548988023,0,-37.70325669922875,-26.109042913789857,-41.92540234237781,56.72702821866957,39.24077971497445,46.707165712478314,-678.6586205861175,-417.7446866206377,-1006.2096562170674,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
47,0.9922201936054518,0.9977342722474647,1.0024478340742138,0.008381632055527137,0.005791526310556412,0.0011647857319464707,0,-37.71189706723939,-26.075240151405655,-41.91497029703247,56.704063081673105,39.161081159808006,46.781610865157994,-678.814147210309,-417.2038424224905,-1005.9592871287792,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
48,0.9920759695843909,0.9977256285873198,1.002442303272104,0.008413014106950932,0.005821580062999817,0.0011707710730649132,0,-37.72209110968281,-26.037794904485764,-41.91068010790179,56.682021518743454,39.090495550104905,46.85236343682913,-678.9976399742906,-416.60471847177223,-1005.856322589643,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
49,0.9919126956789323,0.9977294156181739,1.002308806243133,0.008501565037391332,0.005907669275623132,0.0011846401879510235,0,-37.742905000184436,-26.000557883726486,-41.91598760416619,56.65736410478392,39.02574090003445,46.924119211377906,-679.3722900033199,-416.0089261396238,-1005.9837024999886,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
50,0.9918873613262802,0.9976766324941806,1.0022827980189806,0.00856277594066916,0.005965698930066245,0.0011971261833758756,0,-37.78027325731706,-25.965022127556185,-41.93288295928203,56.63138384183067,38.96579205518131,47.00007862730206,-680.0449186317071,-415.44035404089897,-1006.3891910227688,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
51,0.9918325025179496,0.9977025917128656,1.0022550568996342,0.008546796032595476,0.005958333612241477,0.001193624765764745,0,-37.83412626833853,-25.933786646887004,-41.967768308612484,56.60576825128896,38.91095454432285,47.08428372534612,-681.0142728300935,-414.94058635019206,-1007.2264394066997,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
52,0.9918298564573943,0.997788112051448,1.0022691629476426,0.008570596003118427,0.005990909470590919,0.0011980820146142112,0,-37.896706843923994,-25.907759793457263,-42.01399467022245,56.58308373724779,38.861121280066655,47.169683045134825,-682.1407231906319,-414.5241566953162,-1008.3358720853388,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
53,0.9919906203111707,0.9977996100491667,1.0023305441124544,0.008596311310229306,0.006018739304385008,0.001204782407511351,0,-37.96072086191517,-25.8808582209999,-42.05969903418539,56.56463128436334,38.817241851429245,47.24882080114994,-683.292975514473,-414.0937315359984,-1009.4327768204495,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
54,0.9922819145307927,0.9976984333880907,1.0023798379744362,0.008509629104856236,0.0059384847385563514,0.0011919872427279463,0,-38.01528348286784,-25.84661863404719,-42.09420749997111,56.55006087434695,38.779593527928355,47.31528170069194,-684.2751026916211,-413.54589814475503,-1010.2609799993066,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
55,0.992364859392264,0.9976904072752336,1.0022915714636094,0.008282855710935936,0.005729332254844802,0.0011536598047132216,0,-38.042665644617855,-25.811167377393623,-42.10804023052076,56.541974099686946,38.74572797012694,47.363016672353986,-684.7679816031214,-412.97867803829797,-1010.5929655324982,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
56,0.9924788941883108,0.9976232550537036,1.002339326829739,0.00817797384399926,0.00562713383533632,0.0011397981768343382,0,-38.0358208838314,-25.78480594205248,-42.108398806354096,56.54325638831709,38.713265484345534,47.400201929874505,-684.6447759089651,-412.55689507283967,-1010.6015713524984,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
57,0.9925787312332575,0.9976434168276477,1.0023712741746136,0.008092492401129497,0.005550195816104709,0.001125150231706336,0,-38.00414125555388,-25.769293869316527,-42.10783922574449,56.552305705128276,38.68144414483963,47.43619211853694,-684.0745425999698,-412.30870190906444,-1010.5881414178677,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
58,0.9926512742926936,0.9976601488830346,1.0023067524609304,0.008033790360258643,0.005504542681552538,0.0011150783287815838,0,-37.95732181383161,-25.76196662055822,-42.10096926457195,56.56679637610912,38.650449887748344,47.465260468112135,-683.2317926489691,-412.1914659289315,-1010.4232623497268,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
59,0.9926132089825279,0.997647957080516,1.0022014749544292,0.007957938511590407,0.005427001689548893,0.0011052994744411493,0,-37.89988078779125,-25.75849309807313,-42.08623446772635,56.58603291680394,38.6222493053832,47.487613043428944,-682.1978541802424,-412.1358895691701,-1010.0696272254324,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
60,0.9922308587753814,0.9975717095597572,1.0019401577139553,0.007941046945391775,0.005407268158442784,0.0011027145743597406,0,-37.836970980787285,-25.76025656735145,-41.93549862431509,56.606683440267254,38.599638528117964,47.39383177271019,-681.0654776541711,-412.1641050776232,-1006.4519669835621,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689,0.005672896176496689
61,0.9915518447810978,0.9975736207471999,1.0011571182006642,0.008081513265454759,0.005530917875838821,0.001125352588451129,0,-37.78804334537836,-25.76929239633335,-41.41665399754475,56.62108392288267,38.57960470326718,46.54746945396663,-680.1847802168105,-412.3086783413336,-993.999695941074,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
62,0.9907762312429794,0.9975801556688503,1.0000349513194187,0.008268081286543258,0.005688277061061025,0.0011715545249273917,0,-37.776908608840934,-25.78378485371292,-40.710100037153815,56.62526539007667,38.559517426559,45.19433228025545,-679.9843549591368,-412.5405576594067,-977.0424008916916,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.006184401057154121,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
63,0.9902745546635863,0.9976145143971399,0.9993614956940766,0.008399407707112592,0.005809375445799995,0.0011873848556949362,0,-37.82040071953401,-25.801223849492427,-40.15545733841126,56.608113985435466,38.541044334145056,44.21184818821973,-680.7672129516121,-412.81958159187883,-963.7309761218703,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.01890572686358183,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
64,0.9902009291450253,0.99783089980716,0.9989762481532839,0.008514351400907647,0.005918469216378102,0.0012034746919079168,0,-37.94061616037358,-25.820973757574297,-39.883282748687584,56.563792535200605,38.52643041813267,43.63313047117396,-682.9310908867244,-413.13558012118875,-957.1987859685021,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
65,0.9904397270664533,0.9980448197848174,0.999051694356501,0.008480926017297219,0.00589014576084797,0.0011988021592295294,0,-38.125559690629565,-25.832813063770452,-39.9007083430785,56.50575023680433,38.5180466610067,43.32210805610272,-686.2600744313322,-413.32500902032723,-957.6170002338839,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
66,0.9908505989910921,0.9981425171070409,0.9993529900880498,0.008399301754541628,0.0058180887484465885,0.001188504698682988,0,-38.320530134336245,-25.817723998877064,-40.07399705364096,56.447955545535116,38.51658740577908,43.16574043351226,-689.7695424180524,-413.083583982033,-961.7759292873831,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
67,0.9913528547076947,0.9981770846199497,0.9996083220419748,0.008234716100864334,0.005663588504270412,0.001168519817275182,0,-38.47566798125405,-25.772719837557247,-40.26529195593325,56.401375422541754,38.52102645711745,43.054634227532325,-692.5620236625729,-412.36351740091595,-966.367006942398,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
68,0.9915195648297108,0.9981247668234143,0.9996585355382074,0.007970676685847335,0.005414458499527676,0.001134821571995058,0,-38.561172278291565,-25.709987339461343,-40.38335219701025,56.37339840540929,38.5287165137715,42.919082505987674,-694.1011010092482,-411.3597974313815,-969.200452728246,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
69,0.9915775084908116,0.9982279487171903,0.9998656089994418,0.007843087096859342,0.0052986391853216235,0.0011176802241326662,0,-38.57595709562862,-25.645676289101626,-40.416642490213995,56.364040490563795,38.536787704748185,42.748957400547226,-694.3672277213151,-410.330820625626,-969.9994197651358,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
70,0.9913991050528695,0.9982385601679078,0.9997652414226119,0.00792135886487083,0.005373061885532629,0.0011300018829522409,0,-38.5464519182194,-25.586206786393003,-40.38797253368609,56.36582935939417,38.544975231833064,42.55699766201649,-693.8361345279492,-409.37930858228805,-969.3113408084662,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
71,0.9914717436800539,0.9981295961518967,0.9997074222282395,0.008018414683268279,0.0054609757486390395,0.0011448391652284188,0,-38.5049729662498,-25.52657448999235,-40.32111632057276,56.369828218052795,38.55501090635069,42.35725481039951,-693.0895133924964,-408.4251918398776,-967.7067916937463,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
72,0.9915127822664374,0.9980095034969116,0.9995286323991497,0.007916963645301048,0.005362330927252732,0.0011311687675454574,0,-38.46771721785081,-25.46994282971921,-40.25184624706333,56.36807343456824,38.56572474460255,42.17359167473268,-692.4189099213146,-407.51908527550734,-966.0443099295198,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
73,0.991567975154158,0.997916208805351,0.999473984001997,0.007777862496508441,0.0052295006824973275,0.0011116073019062096,0,-38.43224593720712,-25.429049567900666,-40.21142928213008,56.359466200709,38.57244468606558,42.02652248597866,-691.7804268697282,-406.86479308641066,-965.0743027711218,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
74,0.9914084513717268,0.9979038675087232,0.9994611224294014,0.007691473562143504,0.005142068127678254,0.001100375591904417,0,-38.39278276897537,-25.410404198412774,-40.20947942243891,56.34778464665509,38.57319568579297,41.92159848432966,-691.0700898415568,-406.5664671746044,-965.0275061385339,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
75,0.9913067920086842,0.9978330136208923,0.999520150300072,0.007804836656844529,0.005247979785997717,0.0011157323837628847,0,-38.354408498850795,-25.40948078607356,-40.23313589844614,56.33324077115676,38.57054463645484,41.84688166223721,-690.3793529793143,-406.55169257717694,-965.5952615627074,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
76,0.9914619803844625,0.997802973648499,0.999653356748676,0.007877425440183772,0.005313657416559692,0.0011264085818988897,0,-38.328762740486965,-25.41828413538905,-40.25802356246955,56.31345485731979,38.56726743343372,41.781904635827296,-689.9177293287654,-406.6925461662248,-966.1925654992692,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
77,0.991507624140171,0.9977261603612403,0.9995357403051846,0.007810845749373396,0.005242531466951867,0.001119212575593218,0,-38.31225228450885,-25.43355062986976,-40.26037025035692,56.290907627722895,38.56450871129207,41.70977714307708,-689.6205411211594,-406.93681007791616,-966.248886008566,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
78,0.991630478236971,0.9976843233650912,0.9996531582932388,0.007720553800916226,0.005155113894461094,0.0011067461382482813,0,-38.29067887502137,-25.45456728746908,-40.23894311624531,56.27012447747162,38.56085781951171,41.62997697905537,-689.2322197503846,-407.27307659950526,-965.7346347898874,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
79,0.9915347994952507,0.9977158245823948,0.9996037438640714,0.0076783924451662225,0.005103947226693768,0.0011026553579373687,0,-38.25819764966799,-25.481411228909916,-40.20927627046113,56.25029140843989,38.55511285352128,41.55221970544591,-688.6475576940238,-407.70257966255866,-965.0226304910672,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
80,0.9915081525499159,0.997800838081095,0.9996021632516902,0.007744512327831904,0.0051724573739441995,0.001110441684234437,0,-38.219690882313095,-25.50994894016636,-40.1753025554,56.22955765522182,38.5481532236749,41.476634387450375,-687.9544358816357,-408.15918304266177,-964.2072613296001,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
81,0.9914855819010673,0.9978526753921851,0.9995731019684108,0.007792623043362783,0.0052204368018479875,0.0011164239000211332,0,-38.185928422838835,-25.531055017854413,-40.14280462307099,56.207407014720786,38.543007579643586,41.4054635946841,-687.3467116110991,-408.4968802856706,-963.4273109537037,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
82,0.9915862315127724,0.9977963721379712,0.999653903331021,0.007811005538024859,0.00523860848777096,0.0011181346673429472,0,-38.1606683952381,-25.539167485692353,-40.11663924376489,56.184764475144135,38.54230675457477,41.34262698740841,-686.8920311142857,-408.62667977107765,-962.7993418503572,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
83,0.9916001315068568,0.9976354483002604,0.9995494481819523,0.007759593700897407,0.005189003478287849,0.0011116878582973872,0,-38.13846617218723,-25.539483651692073,-40.090779749805435,56.164437124079704,38.5461364092165,41.28460972251994,-686.4923910993701,-408.6317384270732,-962.1787139953304,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
84,0.9915616740106588,0.9977439895981041,0.9995062541659953,0.007647270698425557,0.005091621454206009,0.0010936429771816324,0,-38.11294532879393,-25.547089913907524,-40.06531104597928,56.1452242518209,38.552022506011525,41.23134402440927,-686.0330159182906,-408.7534386225204,-961.5674651035027,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
85,0.9914877471171364,0.9977514705831482,0.9994760205315136,0.00769618547106414,0.005135932366226703,0.001099979709768241,0,-38.08519387931431,-25.56660488079108,-40.0531800502702,56.12442746244987,38.55669909773392,41.19212375876963,-685.5334898276576,-409.06567809265727,-961.2763212064848,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
86,0.9915358743359751,0.9978640500328534,0.9995192584887892,0.007742309491130738,0.005175682969824034,0.0011062594096776298,0,-38.06184102762005,-25.586062657780072,-40.05943891770734,56.10191556165571,38.56192840112677,41.17129973967144,-685.1131384971609,-409.37700252448116,-961.4265340249761,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
87,0.9913994009958722,0.9978867703044876,0.9994945465032924,0.007771887254143467,0.005194354074927375,0.001111770870322951,0,-38.044521979851105,-25.595753232246143,-40.071978638258805,56.08007899112032,38.57046270733759,41.158944389964326,-684.8013956373198,-409.5320517159383,-961.7274873182113,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
88,0.9913768800168389,0.9979977384980684,0.9994825092584091,0.007878271132995086,0.005299280889778669,0.0011255675812024402,0,-38.03396441673085,-25.592754376541066,-40.081589666330096,56.059785687733616,38.582698068429515,41.14628597502395,-684.6113595011553,-409.48407002465706,-961.9581519919224,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
89,0.9915365308783427,0.9979972689060769,0.9995021732188353,0.007923288545628954,0.005342931359380262,0.0011316739264271456,0,-38.03415577222313,-25.57779276663337,-40.091478033981225,56.03908516015741,38.599464587534136,41.13498752223669,-684.6148039000163,-409.2446842661339,-962.1954728155494,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.005564313215480787,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107,0.00060520521375107
90,0.9916612881462522,0.9979843574663592,0.9994967395697415,0.007816475782619379,0.0052419781932789775,0.0011158320097573076,0,-38.0070926160637,-25.545729049263983,-40.110650660865595,55.98053678832924,38.62143326402217,41.13940831047074,-684.1276670891466,-408.7316647882237,-962.6556158607742,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
91,0.9916002617643367,0.9978868576806669,0.9993186993255325,0.007717999256457847,0.005141156004251596,0.0011026096009129098,0,-37.93962076604223,-25.474846312497284,-40.135979806577666,55.89196923669977,38.62899050273398,41.15757866143203,-682.9131737887602,-407.59754099995655,-963.263515357864,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.019052201510081912,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
92,0.9915336631589647,0.9978199884607429,0.9993146394241199,0.007652560449584281,0.005085172980742158,0.001091027551537574,0,-37.828690805711226,-25.341190751518386,-40.17059907078777,55.83087410037657,38.61023121544132,41.18532558140891,-680.9164345028021,-405.4590520242942,-964.0943776989066,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
93,0.9914480066538289,0.9975636792677095,0.9992369690891926,0.007652359158037843,0.005101028362246668,0.0010873198763693749,0,-37.691493889067665,-25.18588887896197,-40.231677694666566,55.79176769644717,38.58555541259416,41.236952875397236,-678.446890003218,-402.9742220633915,-965.5602646719976,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
94,0.9913458444780398,0.9974081727562429,0.9992694149262104,0.007585947590168113,0.005047086984522939,0.0010750958172925866,0,-37.557128624359194,-25.067773266853273,-40.313169335778774,55.7865371667271,38.56333402915825,41.30443385263363,-676.0283152384656,-401.08437226965236,-967.5160640586905,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
95,0.9912076877736927,0.9972463677188911,0.9993192151805789,0.007616695542895325,0.00508547109867098,0.00107756937457788,0,-37.430321492327636,-24.997111709189706,-40.3988521883886,55.811028731982304,38.538504421214235,41.374846445172,-673.7457868618974,-399.9537873470353,-969.5724525213265,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
96,0.9911132723020125,0.9970872658314002,0.9994184114155185,0.007690333873799778,0.0051545147829341375,0.0010857153144750577,0,-37.33356236386687,-24.96931997136403,-40.475617248319054,55.82691938785899,38.509839901804106,41.44034929063107,-672.0041225496036,-399.5091195418245,-971.4148139596573,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
97,0.9912332863978554,0.9970780577753309,0.9995008099221473,0.00774840918185778,0.005214485802111371,0.001092206005517,0,-37.266811513624695,-24.976036399908516,-40.52892718885308,55.831771817818634,38.47795994768722,41.48935209503336,-670.8026072452445,-399.61658239853625,-972.694252532474,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
98,0.9911625474603862,0.9970081402634261,0.9995257198494567,0.007702815021284192,0.005172915585084531,0.001085547588399158,0,-37.221374485426075,-25.007228090603668,-40.55252645677287,55.82914257968198,38.44501555468777,41.51784486045664,-669.9847407376693,-400.1156494496587,-973.2606349625488,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
99,0.9910468904185379,0.9970229177168808,0.9995558442199008,0.007745828667681804,0.005211961204555396,0.0010917911370883192,0,-37.185154415478024,-25.04941850488809,-40.550958600886275,55.824900272495874,38.41369993403559,41.52598996881223,-669.3327794786045,-400.79069607820946,-973.2230064212706,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
100,0.991136702522027,0.9970481808713598,0.9996131396256319,0.007861361275177654,0.005319972833773391,0.0011074527486972512,0,-37.16161305744239,-25.094222510865198,-40.53606617181094,55.82009821102244,38.38589513536509,41.519713066204176,-668.9090350339629,-401.50756017384316,-972.8655881234624,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
101,0.9913537424979613,0.9970757101866726,0.9996745307238787,0.007837738604410971,0.005291910242265058,0.0011043133121400432,0,-37.15301443214095,-25.135443708232934,-40.51422161204915,55.81429342091071,38.36287758253521,41.50441929351422,-668.7542597785371,-402.16709933172694,-972.3413186891795,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
102,0.9915311297353538,0.9971447061887888,0.9997173132498124,0.007723311889021945,0.005176678429037233,0.0010892251470443247,0,-37.14278357487505,-25.16800914748706,-40.48287946761315,55.81081318593649,38.34375016679563,41.47990215599576,-668.5701043477509,-402.68814635979294,-971.5891072227156,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
103,0.9914622742107849,0.9971323536634678,0.9996620294329401,0.0076432544469703986,0.005096324337167041,0.0010790948305348794,0,-37.113649506051516,-25.189418315899808,-40.43931705272659,55.81303394866133,38.32736016744506,41.445485869375844,-668.0456911089273,-403.0306930543969,-970.5436092654381,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
104,0.9913737226755573,0.9971300379731534,0.9996210458116983,0.007677248025108846,0.005124254446119095,0.001083502813944632,0,-37.06946416179186,-25.20034584655863,-40.392423942553386,55.82160566985786,38.31375783530112,41.408627852680254,-667.2503549122536,-403.2055335449381,-969.4181746212813,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
105,0.9913222897893678,0.9970650822646174,0.9995460307752765,0.007737376123157462,0.005179432164120078,0.0010923575947073322,0,-37.03048245385591,-25.204852084493076,-40.35838198213733,55.8331426349994,38.30150971239958,41.38090782427106,-666.5486841694063,-403.2776333518892,-968.601167571296,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
106,0.9911971784770214,0.9971105927724085,0.9994810614003578,0.00772534693615429,0.005160972855026507,0.0010909220195021428,0,-37.00914252943241,-25.20845691176086,-40.34560271419199,55.84448828881142,38.28951658874931,41.36838660253721,-666.1645655297833,-403.33531058817374,-968.2944651406078,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
107,0.9912864339410585,0.9971017572047486,0.9995729545878919,0.007800232369221513,0.005231716362687682,0.0011012487682228425,0,-37.00677035934066,-25.213936583689097,-40.35639405762476,55.856070007369546,38.27833017992763,41.37445403879592,-666.1218664681319,-403.42298533902556,-968.5534573829943,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
108,0.9912691233098577,0.9969820480979262,0.9995922874564047,0.007773344511798444,0.005205594845969586,0.0010991453554697649,0,-37.01776760660681,-25.217716067805547,-40.37955714104634,55.86817653727301,38.26843757266714,41.39138799809764,-666.3198169189226,-403.48345708488876,-969.1093713851122,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
109,0.9913395631846029,0.996987860229453,0.9996819088343948,0.007751020324256663,0.005191489434012933,0.0010958413853895857,0,-37.03220541237972,-25.22164075369812,-40.39481626741216,55.881120281155724,38.257744064876285,41.404741715603585,-666.5796974228349,-403.54625205916994,-969.4755904178918,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
110,0.9914403925596796,0.9969878947508444,0.999757643927892,0.0077427869532714156,0.005173848845800791,0.0010969927987119694,0,-37.044975152439044,-25.232019429290037,-40.3927707319774,55.89621180590798,38.24525886063377,41.408359897575764,-666.8095527439028,-403.7123108686406,-969.4264975674575,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
111,0.9914024374253744,0.997005513264896,0.9997603750294805,0.007699678479169705,0.005127509962311691,0.001092799608374516,0,-37.05105582164035,-25.245156816083814,-40.36862888257259,55.915039745799845,38.23240302784839,41.39720567520361,-666.9190047895263,-403.922509057341,-968.8470931817421,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
112,0.9914789768905344,0.9970988754425444,0.9996261887982172,0.0077364145268498455,0.0051597949877326115,0.0010986964425239688,0,-37.049893427756885,-25.25468125709932,-40.32531502338946,55.938280125351476,38.22019941838261,41.37113534320498,-666.898081699624,-404.07490011358914,-967.8075605613469,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
113,0.9913652710189795,0.997138907657753,0.9995040232304304,0.007659399946407736,0.005084665602106489,0.001088116013822227,0,-37.046824351569654,-25.257410482148902,-40.286154534506586,55.96479131885178,38.211151062271426,41.34693162208933,-666.8428383282538,-404.11856771438244,-966.8677088281581,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
114,0.9913875257130036,0.9972229256341517,0.9994345567620798,0.007711618776756372,0.005128139544626988,0.0010959898692237643,0,-37.04504331459179,-25.249506368817286,-40.27831232691515,55.991432854832695,38.20483259849849,41.34407429168557,-666.8107796626522,-403.9921019010766,-966.6794958459635,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
115,0.9913377357446767,0.9972330355305516,0.9993855509640867,0.007690652934289186,0.005093003939427391,0.0010945044208719283,0,-37.04621027583815,-25.230046047011143,-40.307435775936355,56.01596860798083,38.199243771095574,41.36747608564106,-666.8317849650867,-403.6807367521783,-967.3784586224725,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
116,0.9915446695445032,0.9971769830256622,0.9994514843463962,0.0076997660601113155,0.0051020909956171374,0.0010949872081572139,0,-37.047948226975095,-25.202428272033043,-40.36089402802366,56.03897354177602,38.19495788645011,41.41017567577587,-666.8630680855517,-403.2388523525287,-968.6614566725679,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
117,0.991473640853361,0.9971296371610815,0.9995154449014554,0.0075651757439087865,0.004968647681009464,0.0010783528534676343,0,-37.043070476329405,-25.173702947332533,-40.420384366638636,56.0620977909951,38.19032692377858,41.45830728983852,-666.7752685739293,-402.7792471573205,-970.0892247993272,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
118,0.9915590270172981,0.9970279768814492,0.9996531632406735,0.007625945125258969,0.005030744363067633,0.0010860419660907359,0,-37.02824381483379,-25.151711196155308,-40.465967904469906,56.086735989675084,38.18388150789716,41.494313288585445,-666.5083886670083,-402.4273791384849,-971.1832297072777,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
119,0.9916809038015642,0.9969982635150321,0.9998107557323425,0.007584179908150772,0.004989801880617619,0.0010807884324095802,0,-37.00860172770871,-25.141185185021683,-40.482134273712965,56.11120600333619,38.17603344615871,41.50695223545531,-666.1548310987567,-402.25896296034693,-971.5712225691111,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
120,0.9917128678575876,0.9969469450331606,0.9997853720965431,0.007553734984536638,0.004951463989965141,0.0010787026349076973,0,-36.990511351707255,-25.155898571202435,-40.457572616496925,56.117581073239556,38.18088656636769,41.484520414630644,-665.8292043307306,-402.49437713923896,-970.9817427959262,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
121,0.9917029668930949,0.9970098489326658,0.9997630400377435,0.00750296748764022,0.0048996691069846336,0.0010721646806300309,0,-36.966571019740364,-25.214911292133614,-40.41277478560075,56.107539990223145,38.207814549727765,41.44136835661931,-665.3982783553265,-403.4385806741378,-969.906594854418,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375,0.0007255919090234375
122,0.991904285229907,0.9971276734414926,0.9999386371682983,0.007526248600350842,0.004924394125403066,0.0010750454109541248,0,-36.94850087112916,-25.297695073550013,-40.39393059572621,56.08995720448565,38.239069849695746,41.455325185718706,-665.0730156803249,-404.7631211768002,-969.4543342974291,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
123,0.9920297832241123,0.9970988884968384,1.0000695255266425,0.007497148604791709,0.004883092566399,0.0010743748756926682,0,-36.93595195668885,-25.371844964376507,-40.38831768326934,56.06766526827438,38.26142210791732,41.511633846501134,-664.8471352203992,-405.9495194300241,-969.3196243984642,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.003936670109493834,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.017630432660897033,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
124,0.9918896673431321,0.9971326601206116,1.0000783149702768,0.007460545758305941,0.004845890872553249,0.0010692059227486042,0,-36.91984553089705,-25.453924893726793,-40.356511922979635,56.07033841871139,38.269197463974585,41.532594084561325,-664.5572195561468,-407.2627982996287,-968.5562861515112,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
125,0.9917158971615715,0.997103117108893,1.0000395781868041,0.007573519344467367,0.004952878134078767,0.0010871042961872611,0,-36.905537982632396,-25.541022780152655,-40.29475906377018,56.094600443973725,38.267445095186666,41.520386480494366,-664.2996836873831,-408.6563644824425,-967.0742175304844,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
126,0.9916823123574734,0.9970886036169632,0.9999955265430646,0.007674953299695953,0.0050438210397295066,0.0011021214337912412,0,-36.895502366185156,-25.61035701086295,-40.219828220597925,56.113207542070874,38.26491877789621,41.49587513958901,-664.1190425913328,-409.7657121738072,-965.2758772943502,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
127,0.991411515355548,0.9971192485933613,0.999810261456725,0.00767615802450775,0.005044643488668312,0.001102150508965517,0,-36.89914021070624,-25.666931239468106,-40.15286671243114,56.120616950094806,38.25959087400996,41.4749048775952,-664.1845237927124,-410.6708998314897,-963.6688010983473,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
128,0.9912963461118603,0.9971381882214154,0.9997155900650639,0.007801276446099026,0.005169793158021929,0.0011175947360456547,0,-36.918979962862906,-25.713946154211403,-40.112478432804046,56.11888886883657,38.251328621829394,41.47202933783669,-664.5416393315323,-411.42313846738244,-962.699482387297,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
129,0.9914178220469527,0.9972231775563389,0.9997259667119888,0.007845758009864905,0.00521856501509432,0.001123000613060392,0,-36.95997107982367,-25.75044781580962,-40.11419042799496,56.10979060571101,38.24167636867002,41.49905440894684,-665.279479436826,-412.0071650529539,-962.740570271879,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
130,0.9916379339787196,0.9972791364485655,0.9997986055699628,0.007794399729730091,0.005164053727517097,0.0011186239883187467,0,-37.01226185280242,-25.774199069602194,-40.147537729516976,56.09818546392794,38.23256050789229,41.54648751458392,-666.2207133504435,-412.3871851136351,-963.5409055084074,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
131,0.9918125129861847,0.99725664265037,0.999935541225476,0.007678435497425632,0.005052719377367544,0.001103670940638378,0,-37.05258901515388,-25.783459646651384,-40.184567302605295,56.09469214821545,38.22534753862794,41.592793894557225,-666.9466022727698,-412.53535434642214,-964.4296152625271,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
132,0.9918648326370577,0.9971583317081082,1.0000043810900012,0.007604424202151449,0.004985502165081879,0.0010944924488973788,0,-37.065301024127855,-25.781979151590615,-40.19884034447376,56.10226078960123,38.21937891807216,41.61909308717879,-667.1754184343014,-412.51166642544985,-964.7721682673701,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
133,0.9919686025682567,0.9970903806356122,1.0000238106751758,0.007570463282112127,0.004949478070019179,0.0010915357618384812,0,-37.05303365851333,-25.779550024187373,-40.176795382460114,56.11641696873358,38.211148559954886,41.61553065553219,-666.95460585324,-412.47280038699796,-964.2430891790427,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
134,0.9917691311060429,0.996896315817153,0.9998755319367357,0.007491762164521631,0.004867387929675465,0.001081416741169819,0,-37.02724519618789,-25.7857383805657,-40.12841434748969,56.13560712342471,38.199265905011615,41.59077255690447,-666.490413531382,-412.5718140890512,-963.0819443397526,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
135,0.991599296834013,0.9968689102047038,0.999768474807458,0.007512128268621392,0.0048819395722295746,0.0010830014181292193,0,-37.002190148769415,-25.808069648189807,-40.07989329520141,56.157491845403115,38.18389193232891,41.56417179836964,-666.0394226778495,-412.9291143710369,-961.9174390848339,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
136,0.9916785624681402,0.9968285024998707,0.9998121383287739,0.007581232798945464,0.004939104221994495,0.001093804584283291,0,-36.99750024900874,-25.84916808603386,-40.0578994091356,56.1773215119934,38.164501349592406,41.555283944857486,-665.9550044821573,-413.58668937654176,-961.3895858192544,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
137,0.9918882642582116,0.9968040926892456,0.9998976616864941,0.007529597896674991,0.004868918758279682,0.001091432254199908,0,-37.014090835968744,-25.902135582602853,-40.06250703819081,56.194971828063885,38.14377393960217,41.56533504166598,-666.2536350474375,-414.43416932164564,-961.5001689165794,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
138,0.9920794925151588,0.9969736298000087,0.9999972814520257,0.007404320016861365,0.00474954986512858,0.0010720493416446148,0,-37.027779556857006,-25.958380781569243,-40.06599431304054,56.21533439477723,38.12346703818082,41.574845952248495,-666.5000320234261,-415.3340925051079,-961.5838635129729,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
139,0.9920363187999605,0.9970520033931628,1.0000225720337013,0.007365183856894965,0.004698679782277735,0.0010718595549891244,0,-37.01732944919549,-26.007282386993502,-40.04609641739514,56.24277909984326,38.10374692696593,41.567081299870225,-666.3119300855188,-416.11651819189603,-961.1063140174833,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
140,0.9919709154050683,0.9969246600318001,0.9999619736621177,0.007431950792214879,0.004755299452440087,0.0010838390272475706,0,-36.98353777246962,-26.036323910620556,-40.001592815516965,56.276124139344695,38.0863325896787,41.540367466881456,-665.7036799044531,-416.5811825699289,-960.0382275724071,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
141,0.9920251306273811,0.996880789845027,1.0000007096176184,0.007424562274952656,0.004747655198762008,0.0010804131975171145,0,-36.945972893703534,-26.050898275841565,-39.94915981199736,56.30935993985272,38.07034861647973,41.50628926918288,-665.0275120866636,-416.81437241346504,-958.7798354879367,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
142,0.9920471003879937,0.9967561413465258,0.9999743357030216,0.007396879229296215,0.004718810030849589,0.0010755509620285705,0,-36.917099173495856,-26.068334777755673,-39.902303737335636,56.33895660730278,38.05399069006732,41.47343565131855,-664.5077851229254,-417.0933564440908,-957.6552896960552,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
143,0.9921012598188941,0.9966750635424404,0.9998770202076609,0.00734555885173778,0.004660232552185078,0.0010672209170082927,0,-36.893312718337484,-26.097730826809723,-39.86100188119102,56.365759321724084,38.03744466108134,41.4424818210914,-664.0796289300747,-417.5636932289556,-956.6640451485846,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
144,0.9921024203005763,0.996717957997085,0.9998214468480231,0.007250941491721357,0.004561566437759335,0.0010563763340571371,0,-36.86881325483814,-26.141091945930004,-39.83181575750958,56.38949400738117,38.02011930528122,41.420152002316634,-663.6386385870865,-418.25747113488006,-955.9635781802299,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
145,0.9919339698252696,0.9966816770713298,0.9998258403666664,0.007243950431431719,0.0045510834779537365,0.0010561613473807584,0,-36.840834025490295,-26.192627134671056,-39.825958564285145,56.40786531857522,38.00117944647066,41.41444896816383,-663.1350124588254,-419.0820341547369,-955.8230055428435,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
146,0.9918303369127733,0.9967367587380729,0.9998028871000558,0.007348805520880011,0.004647727133447592,0.0010696781940116933,0,-36.81671867119252,-26.244025661354872,-39.8405048199457,56.41983127317966,37.98186573392681,41.42293628242279,-662.7009360814653,-419.90441058167795,-956.1721156786967,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
147,0.9919540798766167,0.9967269988408075,0.999910715297024,0.0074266940880638775,0.004710655698927187,0.0010844618326620575,0,-36.80726814671872,-26.291111138398897,-39.86393173949366,56.42429142590062,37.96323406382418,41.43672375224893,-662.530826640937,-420.65777821438235,-956.7343617478479,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
148,0.9918910758279671,0.996556040549646,0.9999835080463324,0.007372396365201815,0.004658642857779785,0.001074251929239766,0,-36.80655044157639,-26.331878341236006,-39.881774734246456,56.4250459461661,37.94581324904808,41.444502528630686,-662.5179079483751,-421.3100534597761,-957.1625936219149,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
149,0.9920041418114147,0.9966230595864689,1.0000396129850164,0.0073881555881318,0.00467869610299245,0.001072146652998116,0,-36.803116204442595,-26.37273677491239,-39.87820124781624,56.42701815471791,37.928738586236804,41.43549540140773,-662.4560916799667,-421.96378839859824,-957.0768299475899,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.01883291796223452,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
150,0.9920176895044924,0.9966572562989782,1.0000694347478079,0.007352712626540558,0.00463238662578708,0.0010713492884386647,0,-36.79373819880131,-26.423315854833156,-39.841590088473914,56.43065944533893,37.91034471074365,41.40823758105767,-662.2872875784235,-422.7730536773305,-956.198162123374,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
151,0.9921428534763197,0.9968199095112588,1.0001036934359622,0.007372846926559796,0.004649140595721754,0.0010763622578920584,0,-36.774964564070494,-26.47764105532131,-39.776292532815354,56.435827178274636,37.8944757717724,41.372174865894046,-661.9493621532689,-423.64225688514097,-954.6310207875684,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.004752982947420437,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225,0.0011661710211188225
152,0.9920926588855825,0.9968957241578554,1.0000017665187395,0.007351432768552797,0.00462908602396028,0.0010753073909351046,0,-36.74026329471255,-26.517966106270592,-39.6824537170655,56.44263269964945,37.88309322963102,41.28445906654763,-661.3247393048258,-424.28745770032947,-952.378889209572,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
153,0.9920034863823671,0.9968182148657311,0.9998055238629651,0.007372375359156525,0.004642363369038225,0.0010820377032829279,0,-36.69070122919935,-26.537088141401636,-39.57512323189091,56.45277513309178,37.87675536086904,41.14794127619281,-660.4326221255883,-424.5934102624262,-949.8029575653819,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
154,0.9917813277645775,0.9968644640458848,0.9996702808718051,0.007333831361558264,0.00460008757817142,0.0010791183840223326,0,-36.64248010443064,-26.545730822397726,-39.48267057941681,56.46438608805829,37.876388941991195,41.02491600381671,-659.5646418797515,-424.7316931583636,-947.5840939060034,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
155,0.9916942774344625,0.9968488500808913,0.9996643659702611,0.007451844944231601,0.004716757773367807,0.0010955674129889004,0,-36.61360142731079,-26.554542801324082,-39.42970970076575,56.4727197178652,37.87844721251572,40.938746709143,-659.0448256915943,-424.8726848211853,-946.3130328183779,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
156,0.9916554671102904,0.9969399429134517,0.999762902400957,0.007502958297723663,0.004769840543782408,0.001099953750894514,0,-36.609952437086456,-26.562424258461185,-39.422842522005986,56.47286563462647,37.88035244415684,40.891703620724826,-658.9791438675562,-424.99878813537896,-946.1482205281437,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
157,0.991594561811401,0.99701496483283,0.9998151470392639,0.007596714886821817,0.0048645513117993805,0.0011112147730903473,0,-36.62425289547269,-26.564721619802533,-39.4290775654201,56.46458915384284,37.881099783796714,40.8582835900443,-659.2365521185084,-425.03554591684053,-946.2978615700824,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
158,0.9916058644262226,0.9970602660944102,0.9997932094468001,0.007693481627919905,0.004953706610799563,0.0011254463956592699,0,-36.647843804730606,-26.556022580940706,-39.42176624359971,56.45276948070248,37.881702226016266,40.81762768961275,-659.6611884851509,-424.8963612950513,-946.1223898463932,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
159,0.9915233035303316,0.997067284130137,0.9996781966209659,0.007690699373451647,0.004954209811046891,0.0011237774944435582,0,-36.67761499072183,-26.53514712126205,-39.40125601159966,56.44136619494342,37.88400725728365,40.768628573963596,-660.197069832993,-424.5623539401928,-945.6301442783919,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
160,0.99169909620409,0.9970251012235781,0.9997183673557487,0.007699948320442225,0.004969455582616954,0.0011229079863340548,0,-36.71257538181763,-26.508436985349814,-39.38832787238963,56.43146596320772,37.888699190261875,40.72531264523997,-660.8263568727173,-424.134991765597,-945.3198689373512,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
161,0.9916501112619178,0.9969893645718555,0.9996377194596345,0.007573677342590925,0.004845397924645605,0.0011083340662365387,0,-36.747279026841454,-26.484192629354514,-39.393149862750015,56.424607268505405,37.89554723796856,40.69619572119178,-661.4510224831462,-423.7470820696722,-945.4355967060003,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
162,0.9917265355343698,0.996949228312641,0.9996375611278049,0.007565593169893904,0.004838018014153615,0.001107784033043781,0,-36.77325936200396,-26.467234600011622,-39.40838073517954,56.4222258803077,37.902025624546575,40.678556318699066,-661.9186685160713,-423.47575360018595,-945.801137644309,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
163,0.9916240740332565,0.996804944203268,0.9996227524374658,0.007498074691894951,0.004774052443344892,0.0010989316729860268,0,-36.79095322768748,-26.45835291670659,-39.43282330737716,56.42084347283855,37.90544568081922,40.67304868797412,-662.2371580983746,-423.33364666730546,-946.3877593770519,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
164,0.9915823217709984,0.9968508495904345,0.9996938461502531,0.007514550789421139,0.0047874024874372005,0.0010996321200783048,0,-36.80664258439656,-26.461469083315716,-39.46512556587044,56.41718588629995,37.90573352138963,40.67761082106609,-662.5195665191382,-423.38350533305146,-947.1630135808905,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
165,0.9916643036837153,0.9968340209064505,0.9998775041965188,0.007586731778906124,0.004850451687126792,0.0011102664691882785,0,-36.82686934192225,-26.47778797357941,-39.49398968239638,56.410558424987805,37.90439417070534,40.68225142705432,-662.8836481546005,-423.64460757727056,-947.8557523775131,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
166,0.9918867969453574,0.996928455699761,0.9999937557423144,0.007592143848386456,0.004860924552284889,0.0011095395311464646,0,-36.85052439468902,-26.498145218790842,-39.49942029480899,56.403341956698554,37.90303024964999,40.67114228686652,-663.3094391044024,-423.9703235006535,-947.9860870754159,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
167,0.9918141549266856,0.9970910392174351,0.9998526536682337,0.007515931134032332,0.004792222669772376,0.0010987191629851254,0,-36.86397748929845,-26.512916251291745,-39.46480987765897,56.399116024180465,37.902517045213685,40.63076541538422,-663.5515948073721,-424.2066600206679,-947.1554370638154,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
168,0.9917316502238581,0.9970930882774061,0.9997626269197432,0.007564523483650717,0.004831777634179227,0.0011100925871729193,0,-36.86016930902534,-26.51310231359287,-39.408400956918406,56.397933879318074,37.90403317881111,40.57435289819388,-663.483047562456,-424.20963701748593,-945.8016229660417,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
169,0.9917379208984249,0.9970358552106893,0.9996614573216173,0.0075907530608106295,0.004857678898172498,0.0011109000290382472,0,-36.85131556146325,-26.495901721062662,-39.370052686254446,56.39486209672762,37.90773400405359,40.53234915629397,-663.3236801063385,-423.9344275370026,-944.8812644701067,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
170,0.9917459952502333,0.997014497702494,0.9996507511441847,0.0075268816161807636,0.004804245438363455,0.0010995060669639859,0,-36.848850489745935,-26.473239397965685,-39.36774955962826,56.385568016840836,37.911480200341735,40.51819346640448,-663.2793088154268,-423.57183036745096,-944.8259894310781,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
171,0.9916535921090568,0.9970623372054104,0.9996344761461297,0.007513810199596764,0.00479827114441649,0.0010950715490424332,0,-36.85312075718554,-26.456337185854906,-39.394411278420186,56.373865986259055,37.91405871702594,40.52447168743588,-663.3561736293398,-423.3013949736785,-945.4658706820845,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
172,0.991777828121276,0.9970761779170796,0.9996225552739318,0.007583715538116002,0.004869299160072465,0.0011027369647333978,0,-36.86530271449191,-26.444485734978084,-39.435210203621025,56.36315814969862,37.91625322929423,40.53891713365794,-663.5754488608544,-423.11177175964934,-946.4450448869046,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
173,0.9917634506180868,0.9970686493359623,0.9996396810763394,0.007488093023611243,0.004784147945736916,0.0010875468288458546,0,-36.88248363954282,-26.43282538501133,-39.480542416619706,56.353409311442704,37.91833738829621,40.556176718852186,-663.8847055117708,-422.9252061601813,-947.533017998873,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
174,0.9918451556984152,0.9969887598956787,0.9997602355132355,0.007501616461895456,0.0047975081504217755,0.0010879981775705145,0,-36.895336803617596,-26.421352983393543,-39.52591115419816,56.343731321419725,37.919637289491185,40.575346021933356,-664.1160624651168,-422.7416477342967,-948.6218677007558,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
175,0.9917207470122205,0.996965375501612,0.9997896517242313,0.007468934774956077,0.00476396598139908,0.0010860812992079904,0,-36.900270551724375,-26.413362636044944,-39.558573402000455,56.33334154106496,37.91779207846679,40.587099079932926,-664.2048699310387,-422.6138021767191,-949.405761648011,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
176,0.991562740683646,0.9969376119401397,0.9997432650576857,0.0075589920066503665,0.004851085100760582,0.0010986736415922072,0,-36.90203303598659,-26.410890817865763,-39.567655498362356,56.32278949764062,37.912130029679645,40.58250964792381,-664.2365946477587,-422.5742530858522,-949.6237319606965,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
177,0.9916334896003592,0.9969061430632207,0.9998479134415073,0.0076438604250361735,0.004941010999799952,0.0011082459537801476,0,-36.91337198562679,-26.413135442254724,-39.562797135820404,56.31003706705293,37.90413234099297,40.56833841332599,-664.4406957412822,-422.6101670760756,-949.5071312596897,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
178,0.9915335937851351,0.9968988722464134,0.9999071273372955,0.007625476618851562,0.0049289548697548915,0.0011044027319203464,0,-36.939266919744654,-26.419294176834054,-39.55287401073597,56.295561014517965,37.895251760460766,40.54997218645675,-664.9068045554038,-422.70870682934486,-949.2689762576632,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
179,0.9912842669977733,0.9969689960686312,0.9997718619177552,0.007709417129312203,0.005015087080418005,0.00111525339077296,0,-36.97236503092581,-26.428492258757494,-39.52869000734298,56.28126750225362,37.88714713970168,40.51967154397968,-665.5025705566645,-422.8558761401199,-948.6885601762315,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.004600489657937912,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.019024034223046216,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
180,0.9912726653707427,0.9970543291369629,0.999741895744164,0.00784525923584149,0.005149182879557908,0.0011323389528186028,0,-36.996202100669024,-26.383885662249288,-39.49677257791743,56.25809936760222,37.866671899358415,40.483716535168746,-665.9316378120425,-422.1421705959886,-947.9225418700184,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
181,0.9910804175514526,0.9969485834706094,0.9995356702969034,0.00786989276335739,0.005171449719543597,0.0011369966981879878,0,-37.01650830314432,-26.276932753739157,-39.483977231765216,56.22450641330147,37.83830522246964,40.45928445283441,-666.2971494565978,-420.4309240598265,-947.6154535623651,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628,0.0007149715079710628
182,0.991186002939936,0.9967492311384318,0.9994764985866038,0.00788375465383976,0.0051894468388347685,0.0011377606247631776,0,-37.04882737864817,-26.154309673620975,-39.51651764831252,56.190469986987125,37.80149766906824,40.48125379144527,-666.8788928156671,-418.4689547779356,-948.3964235595005,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
183,0.9914448497398468,0.9966350248896534,0.9996204552147445,0.007713926184096775,0.005041536821260177,0.001112956898876785,0,-37.081326359174454,-26.041284440542483,-39.59929270786481,56.168892202217656,37.75227910672064,40.556956974210024,-667.4638744651402,-416.66055104867974,-950.3830249887556,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
184,0.9916348421228647,0.9964900632337669,0.9997835180363278,0.007546850681106241,0.004882698749309344,0.001091002822705912,0,-37.099194156957516,-25.961234593195996,-39.69616923578582,56.16350362598928,37.70520630772607,40.64129326963218,-667.7854948252353,-415.37975349113594,-952.7080616588596,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
185,0.9917674499776987,0.9963243212362288,0.9999422277037218,0.0074247152827158925,0.004776955115730519,0.0010653319855195235,0,-37.09051584261115,-25.912374660452638,-39.759694176097945,56.17003593526347,37.65941987561933,40.69899254580827,-667.6292851670006,-414.5979945672422,-954.2326602263507,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
186,0.9916578198570345,0.996285824070437,0.9999055449739005,0.007333531139098558,0.004701793902714296,0.0010449315901615013,0,-37.05266038937496,-25.894302967172234,-39.76698453769894,56.18867873102507,37.61294975126018,40.715744332957904,-666.9478870087493,-414.30884747475574,-954.4076289047746,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
187,0.9915929408810495,0.9962584394927864,0.9998193483776564,0.007388812206405043,0.004760934323723745,0.0010497900021320605,0,-36.99889673609579,-25.90159192003776,-39.730899784792534,56.211580528034624,37.56591291527721,40.70066764285244,-665.9801412497242,-414.42547072060415,-953.5415948350208,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
188,0.99157938881479,0.9962436047090121,0.9998224478139672,0.00740505654132135,0.0047667274427662535,0.0010546049583148166,0,-36.949289441335296,-25.92266376588785,-39.68923019152766,56.23210208853828,37.51954853222761,40.68067624211241,-665.0872099440353,-414.7626202542056,-952.5415245966639,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
189,0.9915050644935072,0.9962367400658534,0.9998268472907987,0.007427081947194886,0.0047787211807266495,0.0010591861770766489,0,-36.911485633197664,-25.948427237625015,-39.66388438078795,56.248767482737996,37.47673646505535,40.67061587318671,-664.406741397558,-415.17483580200025,-951.9332251389108,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
190,0.9914574363762808,0.9962718910382594,0.9998583136597714,0.007483037075385623,0.004828323156355671,0.0010676382633380633,0,-36.883017744617476,-25.97446373128848,-39.648831027051955,56.26165591158563,37.43928171800722,40.664740916314294,-663.8943194031145,-415.5914197006157,-951.5719446492469,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
191,0.9914989134826142,0.9963193949102495,0.9998815217777035,0.007542049961283784,0.004884171187373323,0.0010759174698668332,0,-36.86352743461207,-25.997834302948437,-39.63388376552353,56.27065916038735,37.40906388042348,40.65612048698072,-663.5434938230172,-415.965348847175,-951.2132103725647,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
192,0.9914683962997255,0.9963706674434994,0.9997803084883189,0.00753919418031969,0.004875938533643632,0.0010755479541968485,0,-36.848070429825015,-26.01487028946829,-39.61313844540532,56.27465694473331,37.385275886200446,40.64176633845236,-663.2652677368502,-416.23792463149266,-950.7153226897277,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
193,0.9913391869403615,0.9963192345831784,0.9997732323681243,0.00753863501319774,0.00487486107884557,0.0010771701611880314,0,-36.83215122121002,-26.023330059210757,-39.59360322464272,56.274907078921494,37.36581525543142,40.6277706841328,-662.9787219817804,-416.3732809473721,-950.2464773914253,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
194,0.9913873997570335,0.9963013842830697,0.9997299580057123,0.007619124857335274,0.004951882924324785,0.0010882981870675341,0,-36.8209126755008,-26.026756401530147,-39.58842972585675,56.27078949745642,37.35042731453794,40.623392408905985,-662.7764281590144,-416.42810242448235,-950.1223134205619,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
195,0.9913634670060959,0.9963539927539644,0.9997281329978698,0.007574121663944685,0.004908722909887418,0.001081732518745109,0,-36.81885255899458,-26.030782856231685,-39.598069012847546,56.26053134952376,37.33752032784133,40.62769739021418,-662.7393460619024,-416.49252569970696,-950.3536563083411,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
196,0.9915047487941032,0.9964486599515289,0.999808424874841,0.00761506209881052,0.0049420358092763725,0.0010891457153615926,0,-36.82148808208991,-26.036192003599975,-39.616902608818556,56.24653052187737,37.32776629011981,40.6363480481407,-662.7867854776183,-416.5790720575996,-950.8056626116453,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
197,0.9916746453907677,0.9965375689393922,0.9997776043365928,0.007584653982031354,0.004912062170072884,0.001085088136447479,0,-36.821465718234386,-26.036525280272112,-39.634205452667196,56.23209945577137,37.32306995643234,40.642250081879496,-662.7863829282189,-416.5844044843538,-951.2209308640128,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
198,0.9916587174909808,0.9964267823496883,0.9997468552485436,0.007482648826309557,0.0048156175067216,0.001073211326019225,0,-36.80799683882901,-26.0253703030108,-39.64188451834327,56.22028229299882,37.324323130091614,40.64098560922253,-662.5439430989222,-416.4059248481728,-951.4052284402384,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
199,0.9915609995954114,0.9963460839220502,0.9996243026767931,0.007447066281647536,0.004785008648354172,0.0010656973112956691,0,-36.77732146071795,-26.007105345513406,-39.64686896745859,56.2110108481468,37.32838017903936,40.63896941460322,-661.991786292923,-416.1136855282145,-951.5248552190061,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
200,0.9855493775334492,0.9952157093443694,0.9968803646558171,0.007441482268616526,0.004776637817313058,0.001064513405447598,0,-34.66477284551401,-27.034374105460227,-37.18362409357929,56.277307656311905,35.92275605200471,41.01725458838098,-623.9659112192521,-432.54998568736363,-892.4069782459029,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
201,0.9747516354928422,0.9933068237660826,0.9921217053302458,0.010433256642303889,0.007763929244598111,0.001474299306770985,0,-30.841334882724613,-29.024145003308828,-32.65800269007432,56.81061307665453,33.448060914575805,42.90664375703156,-555.1440278890431,-464.38632005294124,-783.7920645617836,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
202,0.9662106629113812,0.9921601434001597,0.9886201959413733,0.015960780263508424,0.01330827056594323,0.0023682174315195685,0,-27.97974312370063,-30.900759192272314,-29.11069042108478,57.72383917300682,31.494737385739,46.18643525006372,-503.63537622661136,-494.41214707635703,-698.6565701060347,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
203,0.9602579175580476,0.9921296915834549,0.9867475671750796,0.0205802215991671,0.017983255594408325,0.0031755782898133457,0,-26.285160914567324,-32.73152072376495,-26.67560666987337,58.94718269715878,29.99388899344291,50.677459450333394,-473.1328964622118,-523.7043315802392,-640.2145600769609,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
204,0.9563080769806996,0.9932976893133993,0.9861071140390564,0.024257532690412788,0.021752742661370273,0.0038405777527889704,0,-25.492211711005567,-34.49024995914502,-25.147552063045254,60.472978899981634,28.86675076443292,55.963394764074415,-458.8598107981002,-551.8439993463203,-603.5412495130861,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
205,0.9539476356773164,0.9948950712175719,0.9863900551116415,0.027243334461325274,0.024879700701793933,0.004392102471383071,0,-25.20576065268869,-36.07715181838313,-24.17595677750648,62.243815991544025,28.03199627694699,61.54184823986275,-453.7036917483964,-577.2344290941301,-580.2229626601555,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
206,0.9520495079087001,0.9968929220662904,0.9866343736960786,0.029853863009167807,0.027297144151904183,0.0048189286063334,0,-25.21884677359981,-37.38987008756482,-23.48594445714753,64.14874501345108,27.41568956621504,66.99436694745093,-453.9392419247966,-598.2379214010372,-563.6626669715407,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
207,0.9509258722339007,0.998758105959936,0.9870667868045395,0.03228627760587047,0.029472186831689267,0.005199020927528294,0,-25.45349480904393,-38.3694634784981,-22.92141852506539,66.09417402349246,26.963767236868527,72.06789687653247,-458.16290656279074,-613.9114156559696,-550.1140446015694,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
208,0.9501710866760108,1.0004861059347516,0.987376234247505,0.03410178289954494,0.031083558659104164,0.005481908064039007,0,-25.84771260225782,-39.005520896039165,-22.4062076079075,68.00563811781225,26.654148040878827,76.65219411401314,-465.2588268406407,-624.0883343366266,-537.74898258978,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
209,0.9496837573899573,1.0019909610947575,0.9875725562920415,0.03547999093957935,0.032313022623841045,0.005695879527838189,0,-26.332997687427866,-39.32708333838614,-21.913122436986203,69.84917285402473,26.494264585227405,80.72993968022006,-473.9939583737016,-629.2333334141782,-525.9149384876689,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0177999852919819,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
210,0.9492866964566874,1.0005494685314,0.9844012108621468,0.0364986118112585,0.03322615311770866,0.005853465202309969,0,-26.846595832907816,-36.1793029317011,-21.301567850842662,71.6086513387221,24.626184767151358,84.2552885009309,-483.2387249923407,-578.8688469072176,-511.2376284202239,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864,0.0009193220515086864
211,0.9485566973974188,0.9957271251745152,0.9777623741841449,0.03504948486605084,0.031811926054231256,0.005611467778721537,0,-27.12372612720526,-29.635581712097558,-20.403400254106412,73.21882291308825,24.61532447590144,86.63957809249338,-488.22707028969467,-474.1693073935609,-489.6816060985539,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
212,0.9479456694752642,0.9903205070203966,0.9712433955897478,0.0312794627398625,0.0281911674640368,0.005002873611466917,0,-27.1791752497448,-22.843314265594163,-19.60975693459044,74.6363764032555,28.16653875579045,88.60134318807485,-489.22515449540646,-365.4930282495066,-470.6341664301706,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
213,0.948076932023488,0.9852233058082853,0.9658783543208447,0.028890237470991568,0.024675187291096162,0.004595834529375651,0,-27.268631690527272,-16.38798703200767,-19.44350970324533,75.90540470395999,33.52295195138162,91.50326253041924,-490.8353704294909,-262.2077925121227,-466.64423287788793,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,0.004083717773711415,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
214,0.9489044244275755,0.9809738326077241,0.9621576581658058,0.026458127290663963,0.022169608568286616,0.004381609472080419,0,-27.378607902334977,-10.937878499018302,-19.85619348102839,77.0420297643695,39.448099332230775,95.19897384617425,-492.8149422420296,-175.00605598429283,-476.5486435446814,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
215,0.9502315289611682,0.9774758242203534,0.9596090663887579,0.02378746289649802,0.019801038934722046,0.004077017906154713,0,-27.45983999154383,-6.424994952922515,-20.511745565452966,78.08739753522569,45.2025808810374,98.92683350067574,-494.2771198477889,-102.79991924676024,-492.28189357087115,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
216,0.9518559922243025,0.9745895842196843,0.9579369067506291,0.02122628588128126,0.017462253396436856,0.003707050422233419,0,-27.45489098681686,-2.751457742746186,-21.213581113159076,79.0837829430891,50.47951564322672,102.21247643715225,-494.18803776270346,-44.02332388393898,-509.1259467158178,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
217,0.9533951293165561,0.9722305724055488,0.9569826117665904,0.018611210020182886,0.015137863553619858,0.00333738382923157,0,-27.324416984482436,0.18630027261279558,-21.941302184704842,80.05993195557615,55.164176469198516,105.09134389087033,-491.83950572068386,2.9808043618047293,-526.5912524329162,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
218,0.9549358301711699,0.9701063391808624,0.9566425508282541,0.016226813385393783,0.013004471093060712,0.003018302009800819,0,-27.05497735910572,2.492858034511591,-22.66452689059304,81.03426622723615,59.23966460012442,107.61906933683093,-486.98959246390297,39.885728552185455,-543.948645374233,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
219,0.9563471223043539,0.9677883263490816,0.955816083090893,0.013885469219277566,0.010874936956565204,0.0027337423042653065,0,-26.639158689952705,4.265748741011817,-23.351571683186688,81.96721178684714,62.737206358628065,109.85090818287843,-479.50485641914867,68.25197985618907,-560.4377203964805,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
220,0.9574209492654597,0.9663069321501067,0.9564690764862349,0.011691700693634524,0.00882353734448904,0.0025286625000966387,0,-26.081034732484927,5.569295955854193,-23.984149063227743,82.77241215591002,65.69209957535652,111.82616916424578,-469.4586251847287,89.10873529366708,-575.6195775174658,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
221,0.9584138486534439,0.9651929657684972,0.9574087721181789,0.00982656438527465,0.007160103578727883,0.0022231996358579916,0,-25.416619355551042,6.456456316682422,-24.55257798076222,83.42106875196112,68.14472764819432,113.57854540669452,-457.49914839991874,103.30330106691875,-589.2618715382932,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
222,0.9590170216300709,0.9641603847827942,0.9583648343698429,0.008219978165291634,0.005706352746536397,0.0019933016668873785,0,-24.690692068663083,7.016992032998809,-25.035397591527737,83.94078232830826,70.1684565588536,115.15473686943535,-444.4324572359355,112.27187252798095,-600.8495421966657,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
223,0.9594091170023618,0.9630447449428003,0.9593705187839873,0.00687666890768176,0.004499889108778545,0.0017754807565196107,0,-23.9401078486176,7.336232851258507,-25.418554500063625,84.36121275297673,71.83001859809646,116.59472447422972,-430.9219412751168,117.37972562013611,-610.045308001527,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
224,0.9593293069593971,0.9622852841085014,0.9602738602227248,0.005538323824133953,0.0033447551186062013,0.001538084731749824,0,-23.199798210698116,7.462200164651161,-25.708495865459607,84.7124496799721,73.17591991373507,117.91992424167256,-417.59636779256607,119.39520263441858,-617.0039007710305,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
225,0.9583154666910183,0.9601330610816773,0.9612130063448778,0.004677973120717934,0.0026994912111186473,0.001414908759232384,0,-22.505956968917506,7.430260722211784,-25.916793637511848,85.02209095729657,74.25488536204045,119.13815757646901,-405.1072254405151,118.88417155538855,-622.0030473002844,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
226,0.9582169078270387,0.9598475270450856,0.9621498416920637,0.005642644315807347,0.003405230684549406,0.0014973599916906634,0,-21.914078160406,7.2354050672748045,-26.055290499267258,85.32364056445961,75.0822362255114,120.25141381827537,-394.453406887308,115.76648107639687,-625.3269719824142,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
227,0.9578567901861685,0.9596157029879666,0.9630577410086063,0.006180678765678275,0.003957593808593195,0.0014539847710839013,0,-21.46792735890823,6.871690648869099,-26.135895529586932,85.64280966331988,75.67163671123691,121.26699670514414,-386.4226924603482,109.94705038190558,-627.2614927100864,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
228,0.957479842553837,0.9593649071634723,0.9639844244118757,0.006879860401853102,0.00464094269569235,0.001437646378394512,0,-21.14318312166146,6.4254536215521,-26.168598367293182,85.96654601776052,76.10735118130908,122.19227220475186,-380.57729618990624,102.8072579448336,-628.0463608150363,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
229,0.957110761192286,0.9602861150338984,0.9657523169698834,0.007601229802943612,0.005383043869549915,0.0014563457116991523,0,-20.905474729776103,5.9843127154459586,-26.162898875961847,86.27677058221236,76.46979065456757,123.03504548448552,-376.29854513596985,95.74900344713534,-627.9095730230844,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
230,0.9566076353931666,0.9606102380068369,0.9663694095121215,0.009006262839222312,0.006596232994529203,0.0016774852867802942,0,-20.74525352800616,5.612900704528486,-26.123139872520312,86.57391789989597,76.82463719050153,123.8096707862001,-373.4145635041109,89.80641127245578,-626.9553569404875,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
231,0.9631465858217667,0.9682087503137496,0.9726011325846824,0.00981769867161631,0.007233644092920151,0.0018363998708791837,0,-20.654630398360652,5.380481648933416,-26.051395910711516,86.85945410050346,77.23963295927663,124.52271774065659,-371.7833471704917,86.08770638293466,-625.2335018570764,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
232,0.9624058266804356,0.96797532516683,0.9727490566978256,0.009655540138899665,0.0069752562559832944,0.0019267379663368074,1,-20.48629295832935,5.481795258752917,-25.92371657487273,87.08023783957888,77.87353378214418,125.17348520187356,-368.7532732499283,87.70872414004667,-622.1691977969456,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
233,0.966657517893404,0.9723714980606176,0.9777834624930754,0.010298469725748155,0.007516668300473778,0.00202714813591085,1,-20.048416522524562,6.050338798415882,-25.709938200893944,87.1122313424202,78.79616375624379,125.75178393555974,-360.8714974054421,96.80542077465411,-617.0385168214547,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
234,0.9646190161137745,0.9705807990738907,0.9765872865648569,0.01080149276522161,0.007934243918081948,0.002089382417536923,2,-19.36513573554144,6.929482413730312,-25.359433370924037,86.92470394089474,79.85437138940591,126.02250039390641,-348.5724432397459,110.871718619685,-608.6264009021769,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
235,0.9676881507265919,0.9740086635451862,0.9804299281582196,0.011445951367062977,0.00846015757387913,0.0021821075483698456,2,-18.571139548554864,7.930379073771826,-24.828340220387954,86.61018293164629,80.92451926602764,125.75328928164812,-334.28051187398756,126.88606518034922,-595.8801652893109,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
236,0.9650880277496993,0.9719065384690814,0.978532496060389,0.012054865896716182,0.008920077716558408,0.0022822360694790943,3,-17.776433927389892,8.940084849103576,-24.163224874895516,86.26373364255991,81.94998203326334,125.04802175723958,-319.97581069301805,143.0413575856572,-579.9173969974923,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
237,0.9680735267090042,0.9753825096505505,0.9818875932544778,0.012747089061818982,0.009426253700069494,0.0024161603901503292,3,-17.05057386132502,9.902536455873312,-23.43689483808083,85.94509620365535,82.90441579777058,124.09166571210216,-306.91032950385033,158.440583293973,-562.4854761139399,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
238,0.9655035389035455,0.9736480666066314,0.9797392338170487,0.013231824967199837,0.009717663095826218,0.0025357971375599606,4,-16.41965159969083,10.803729317668758,-22.698158377811993,85.67618041896344,83.78323135765902,123.0064775026925,-295.55372879443496,172.85966908270012,-544.7558010674878,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
239,0.9689349154265349,0.9774591206189074,0.9831703912436209,0.013860872294575576,0.010141538534309958,0.002689300722624633,4,-15.881006707769835,11.653392415465666,-21.976159402621274,85.45603102244775,84.59514535231008,121.87090300350113,-285.85812073985704,186.45427864745065,-527.4278256629105,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
240,0.9669684113685486,0.9762043302589642,0.9810395184977523,0.014053687704916381,0.010215622050845675,0.0027588052064765186,5,-15.68063097780885,12.470842420029832,-21.22368270810634,85.21866031721716,85.35188351861099,120.67695164550909,-282.2513576005593,199.53347872047732,-509.36838499455223,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
241,0.9710859926928358,0.9807601967419264,0.9844014505478116,0.014352281540434636,0.010335008281045957,0.0028882167090484453,5,-15.764379276425466,13.19821380102934,-20.435078712230965,84.96675127688238,86.09018704168832,119.43402779487569,-283.7588269756584,211.17142081646944,-490.4418890935432,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.06028392772346436,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832,-0.006427582730060832
242,0.9697587130425623,0.9800187628572827,0.9821696418062257,0.014202481730760481,0.010092301341010104,0.002928478556662543,6,-15.982819403928106,13.833900562290145,-19.547756197785333,85.01987942232724,86.7722940711144,117.85330440618458,-287.6907492707059,221.34240899664232,-469.146148746848,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
243,0.9740810878000824,0.9846952636325764,0.9853005719659543,0.014037745277779784,0.009888676147293482,0.002957360183421798,6,-16.278298107150185,14.457968658691106,-18.576809472155052,85.34179710389922,87.39269447950802,115.99208805027573,-293.00936592870335,231.3274985390577,-445.8434273317213,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.014402261705126151,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
244,0.9729988142691094,0.983886704808883,0.9829274819754075,0.013548901077905759,0.009427744201062275,0.0029433108347565657,7,-16.643093805304183,15.098631111615877,-17.658993971502763,85.91809066879284,87.95094682821171,114.23987292531814,-299.5756884954753,241.57809778585403,-423.81585531606635,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
245,0.9775871239609983,0.9884213078809431,0.9859577831311979,0.01308711589340498,0.008980462620578673,0.0029478903684354383,7,-17.087612416607026,15.793865197979885,-16.804041244109168,86.74258594769495,88.44820667530624,112.61017023895228,-307.57702349892645,252.70184316767816,-403.29698985862007,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
246,0.9767049111617231,0.987394347052646,0.9836289518817904,0.012367714252939125,0.008299269510509247,0.002917163217310952,8,-17.42010624728389,16.555824605557998,-16.013976937122788,87.50507497855742,88.94307525032333,111.10699538264541,-313.56191245111,264.89319368892797,-384.3354464909469,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
247,0.9811519502850146,0.9915021424713503,0.9865211123794251,0.01170729078242348,0.007691660409757909,0.0028676475661270364,8,-17.650620326363416,17.362657866549235,-15.28324102844735,88.20492124633428,89.4269499601552,109.72103790766282,-317.7111658745415,277.80252586478775,-366.7977846827364,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
248,0.9800174892510055,0.9901869274886943,0.983999482359901,0.010891325293376258,0.006950759686996851,0.002818566374783425,9,-17.792971761229104,18.192137681939283,-14.607755879239049,88.84525128613554,89.89456811645698,108.44515297492192,-320.27349170212386,291.0742029110285,-350.58614110173716,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
249,0.9789264759363355,0.9887682804892431,0.9815637099275417,0.011109658551688861,0.006795704292533496,0.0030439083154972656,9,-17.863472251459207,19.023578838834705,-13.992129111395812,89.42997338693014,90.34181958757529,107.28340117504553,-321.5425005262657,304.3772614213553,-335.8110986734995,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
250,0.9783657982226763,0.9874479444480039,0.9796528041065201,0.011241755798673803,0.0068350366281811495,0.0032021239471349996,9,-17.908723770491246,19.769922130800687,-13.580482794831903,89.95660406739258,90.74741188546318,106.47023281712136,-322.3570278688424,316.318754092811,-325.9315870759657,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
251,0.9780801031751234,0.9865831321593229,0.978577044473864,0.011042676630401182,0.006667578374286447,0.0032179800664057846,9,-17.971849282852205,20.340459347659113,-13.490194956235394,90.42364616782704,91.08477889002232,106.20591673824353,-323.49328709133965,325.4473495625458,-323.76467894964946,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
252,0.9782379122568836,0.9858917276734497,0.9783719325219837,0.01075177448005018,0.006500496085665562,0.0030966902838318977,9,-18.051052665309015,20.73575476945956,-13.648937120445062,90.83569217400748,91.34954007778315,106.38140730020044,-324.9189479755623,331.772076311353,-327.5744908906815,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
253,0.9787818361485423,0.9854703051741254,0.9784843572431233,0.010043807873638016,0.006012992327560369,0.0028815522547356236,9,-18.1337146672632,20.989320879333818,-13.940947803149427,91.19935217110029,91.55022654126961,106.80927424251256,-326.4068640107376,335.8291340693411,-334.58274727558626,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
254,0.9793673996559028,0.9851997657785955,0.9788584645421651,0.009285008105001132,0.0054933441716912,0.0026442361593938418,9,-18.206301699695654,21.13948555629406,-14.26137425074681,91.52335255470315,91.7000945868715,107.31226721897438,-327.71343059452175,338.23176890070494,-342.2729820179234,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
255,0.9795921834658846,0.9849319341667636,0.9790593336128907,0.008576431540672873,0.004995347181742982,0.0024368036639018493,9,-18.257817312493927,21.219515394436225,-14.551680589724645,91.81511068035462,91.81211394268114,107.78038414648424,-328.6407116248907,339.5122463109796,-349.2403341533915,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
256,0.980043929838772,0.9845691018999614,0.9794782474828212,0.008043360925218405,0.004643347195667769,0.002288941833191777,9,-18.287028223743633,21.25335058522399,-14.787327405793626,92.07942068118743,91.89833612702992,108.1639609905665,-329.1665080273854,340.05360936358386,-354.895857739047,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
257,0.9804495742887132,0.9842680636974187,0.9797785086242737,0.0073243281739097535,0.0041464604558925635,0.002095665776520898,9,-18.299349561630464,21.25229606335956,-14.959924662074295,92.31976914776675,91.96675209295172,108.44837982416946,-329.38829210934836,340.03673701375294,-359.0381918897831,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
258,0.9805045571026455,0.9840932672411549,0.980002619480879,0.006754735725617286,0.003770468921922547,0.0019425795751242692,9,-18.297556145198325,21.220692411874204,-15.067133751680423,92.53864018909218,92.0215184683891,108.6300208351254,-329.3560106135698,339.53107858998726,-361.61121004033015,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
259,0.9804766080387575,0.9838713889951717,0.9800957076328999,0.006511711583480192,0.0036005230177776327,0.001896866874719231,9,-18.284364734640285,21.165409326309135,-15.120163004267681,92.73593294268515,92.06588999772693,108.72399001388271,-329.11856522352514,338.64654922094616,-362.88391210242435,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
260,0.9804069115420323,0.9837626381620684,0.9802255369220613,0.006281320701929445,0.003466725271403013,0.0018627690542127363,9,-18.267269538472462,21.094947026809617,-15.137711922383366,92.91281447124094,92.10358187695395,108.75976496160018,-328.8108516925043,337.5191524289539,-363.30508613720076,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
261,0.980109129682366,0.983484949027557,0.9801531500495684,0.006227728086643024,0.003402978850781249,0.0018666031073315843,9,-18.25261297161982,21.014354589285926,-15.133678553212798,93.07131930637871,92.13708337892979,108.7593137468511,-328.5470334891567,336.2296734285748,-363.20828527710717,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
262,0.9797328989386052,0.9833797676694604,0.9801542174439647,0.006333092964410958,0.0033889450524906477,0.001892903995258996,9,-18.244376330590754,20.92512568464948,-15.118017753972845,93.21241417063807,92.16684081202627,108.73828716493911,-328.39877395063354,334.8020109543917,-362.8324260953483,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
263,0.9795143360263565,0.9832976708394849,0.9802854334311084,0.006586190550022287,0.003504101229682619,0.001953673733453394,9,-18.24651216056552,20.827490682450154,-15.100934277415492,93.33715357729723,92.1934404289394,108.71482716892298,-328.43721889017934,333.23985091920247,-362.4224226579718,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
264,0.9795267093217348,0.9833433701616566,0.9803715059936849,0.006776395917600073,0.003605617688702186,0.0019961029822540537,9,-18.25911422780968,20.726082148229843,-15.083745671915523,93.44536167418514,92.21874143339568,108.69135763317898,-328.6640561005742,331.6173143716775,-362.00989612597255,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
265,0.9795684192238934,0.9834270807281965,0.9804319858277608,0.006805914494392423,0.0036302110862008463,0.0020034205402901673,9,-18.277736668519804,20.628748756036533,-15.060269719275732,93.53805798116052,92.24484537171068,108.65708483852757,-328.99926003335645,330.0599800965845,-361.4464732626176,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
266,0.9795787985378465,0.9833712616293346,0.9804294079270007,0.006808376442555001,0.003639300849734276,0.002002315137000723,9,-18.296983502407095,20.542978083277966,-15.029327180530066,93.61884444788802,92.2730172904918,108.60959939036131,-329.3457030433277,328.68764933244745,-360.70385233272157,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
267,0.9793842957432759,0.9833429771396304,0.9805411863308455,0.006808604438271261,0.0036305998845495378,0.00200459993881196,9,-18.313909973187286,20.470175857606925,-14.994441783886117,93.6895923811964,92.30283145483224,108.55402713865466,-329.65037951737116,327.5228137217108,-359.8666028132668,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
268,0.9796962786015995,0.983381842774297,0.9808051622079053,0.006983039082199952,0.0037494957485948595,0.0020416566009461164,9,-18.33070228591892,20.40510526526465,-14.957334471576209,93.7515364016518,92.33177542409193,108.49271408725592,-329.9526411465406,326.4816842442344,-358.976027317829,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
269,0.9797919590581229,0.9834227626649039,0.9808084306702155,0.006891783594843557,0.003684245884654194,0.0020211379830164414,9,-18.34739002794064,20.34581358578166,-14.911436827980031,93.80605377535727,92.35901835412037,108.41401702364512,-330.2530205029315,325.53301737250655,-357.87448387152074,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
270,0.979587651639303,0.9834024554489924,0.980629456206028,0.006860069584834988,0.003654921643381126,0.002016232498824884,9,-18.358693452162555,20.38828433619236,-14.835406850185365,93.85357912703859,92.4408198165981,108.30370198372803,-330.456482138926,326.21254937907776,-356.04976440444875,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.05626879789863737,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136,-0.009429191725118136
271,0.9789314558184781,0.9832209162467201,0.9794651973941992,0.006918859984971982,0.003698278722888055,0.0020279990354097185,9,-18.3648374615123,20.55247111106033,-14.32663108370356,93.89363949693708,92.56513533871941,107.22075697335018,-330.5670743072214,328.8395377769653,-343.83914600888545,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
272,0.9775710299277612,0.9829687149157584,0.9777266231216574,0.0068662337480734055,0.00373691696924296,0.002045352955462538,9,-18.277447898085086,20.725715043293697,-13.498717782793667,93.92027366456375,92.66854415656542,105.40446149121827,-328.99406216553155,331.61144069269915,-323.969226787048,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,0.007157698313613681,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
273,0.9761618982620122,0.9826043837584736,0.9760282959721953,0.0074636383992631415,0.0043352349786873814,0.0021791664329488957,9,-18.02982454090717,20.894619269530896,-12.724832952593937,93.79290778047007,92.78105215120557,103.8948282349747,-324.5368417363291,334.31390831249433,-305.3959908622545,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
274,0.9744590733131846,0.9822104164837099,0.974203224788814,0.008369260912566762,0.005030240950790861,0.002424533853802114,9,-17.735250160661856,21.09786464687841,-12.020115030886494,93.48088612996737,92.89295542053327,102.74114110600932,-319.2345028919134,337.56583435005456,-288.48276074127585,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
275,0.9738528821592868,0.9820709863648879,0.9732332932583365,0.009645408855798782,0.005952022387570184,0.0027679352969254426,9,-17.56636219700403,21.29709268838409,-11.605859119862982,93.24022109992453,92.9760600759581,102.09744810981262,-316.1945195460725,340.75348301414544,-278.54061887671156,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
276,0.9740233927538018,0.9822355951259283,0.9727896737233683,0.010133086456794237,0.006385765816319405,0.002842622241574928,9,-17.5676244124844,21.44576787260018,-11.509111787467893,93.16669746142985,93.03765165077857,101.89763411575116,-316.2172394247192,343.13228596160286,-276.2186828992294,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
277,0.9747491716581811,0.9824942862892801,0.9728394235529898,0.010321789854211547,0.006590493249139182,0.002819367122566176,9,-17.646744257459915,21.56278630204197,-11.607526165610842,93.16020494175125,93.08243777876994,101.9748860886326,-317.64139663427846,345.00458083267154,-278.5806279746602,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
278,0.9752471416354372,0.9827309686544496,0.9729834686469433,0.010114221582931017,0.0064824511602118735,0.002714188305408729,9,-17.721896457261444,21.670716126806113,-11.785288728223904,93.15946416431288,93.11795434118667,102.17536407494599,-318.994136230706,346.7314580288978,-282.8469294773737,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
279,0.9757890484483566,0.9827689566455068,0.9731134183091456,0.009957563451829137,0.006411277822726027,0.0026380646330102014,9,-17.747615256256935,21.783268743031023,-11.968687980032769,93.13102243796305,93.14978705465033,102.39778994751816,-319.4570746126248,348.53229988849637,-287.24851152078645,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
280,0.9766151829723523,0.9826096289592867,0.9734189607691397,0.00968006028132979,0.006232676552825247,0.002520668378395747,9,-17.70288275533214,21.900978564727193,-12.121653738620362,93.04344305186163,93.18004252346913,102.59035082717531,-318.65188959597856,350.4156570356351,-290.9196897268887,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
281,0.9767149751104458,0.9825675169123621,0.9735209480168587,0.008871832133720198,0.005760914817825315,0.002215797772190055,9,-17.57998800962957,22.012699415231438,-12.23259818989373,92.88042429577956,93.20699329714071,102.73707149426296,-316.43978417333227,352.203190643703,-293.58235655744954,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
282,0.9765653082855131,0.9823838078190682,0.9734994328212818,0.008707818899074004,0.0056509139205917465,0.0021638100398748156,9,-17.38792873434408,22.107916755196726,-12.296916630108958,92.65027539365603,93.22825760515339,102.8321633716312,-312.98271721819344,353.7266680831476,-295.125999122615,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
283,0.9763358685788331,0.9821628204874968,0.9733398213153475,0.00862672619232381,0.005572017042589604,0.002154383011335602,9,-17.167424808586635,22.184818368463855,-12.329073865465398,92.39312108338483,93.24377633140254,102.89289009321422,-309.01364655455944,354.9570938954217,-295.89777277116957,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
284,0.976135832108464,0.9819441928640303,0.9731966943957628,0.008614723982923502,0.005549582009537853,0.0021575407923257704,9,-16.9643723616776,22.241702240720137,-12.355996716754944,92.15644034150122,93.252505188884,102.95277571642778,-305.3587025101968,355.8672358515222,-296.54392120211867,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
285,0.9759044339185586,0.9818102593379848,0.9731264949353385,0.00858929080669749,0.005524380238293364,0.002152619639059558,9,-16.799070850982655,22.27543719529654,-12.395474965487251,91.96091722134929,93.25256295192625,103.0333209708226,-302.3832753176878,356.40699512474464,-297.491399171694,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
286,0.9759559177288313,0.9818742929318645,0.973195555514907,0.008628426448769409,0.005530023737507696,0.0021786922255526584,9,-16.673816982291672,22.287745292678657,-12.450093380826793,91.80688427172652,93.24480298634883,103.13613125863286,-300.1287056812501,356.6039246828585,-298.80224113984303,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
287,0.9761132590730148,0.9819365396211537,0.9734107041836675,0.00864843231933918,0.005537867241889642,0.002185083811463234,9,-16.579914909561424,22.287839744037885,-12.50947142093698,91.68563764050037,93.23342502015883,103.24623317767106,-298.43846837210566,356.60543590460617,-300.2273141024875,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
288,0.9763028523600396,0.9819036377827486,0.9735981116906951,0.008588808122212056,0.005468134457042106,0.0021789068685164896,9,-16.49677410116322,22.28774868521964,-12.557861033566674,91.5762928944992,93.22403652114389,103.34115193810412,-296.94193382093795,356.60397896351424,-301.3886648056002,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
289,0.9761985249644564,0.9819320273676159,0.9736789231853609,0.008424996343175728,0.005335222673562586,0.0021343824621337998,9,-16.406134254294912,22.292347751780415,-12.581931883966393,91.45922196307343,93.21848260093135,103.40063664445356,-295.31041657730844,356.67756402848664,-301.96636521519343,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
290,0.9758989052349383,0.9819395671935232,0.973644831811017,0.008449893962057572,0.005340649114441012,0.0021612080848731193,9,-16.3080470563423,22.300289335567705,-12.58081420858091,91.33498971015698,93.21489705353133,103.42291467668932,-293.5448470141614,356.8046293690833,-301.9395410059418,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
291,0.9757376331045299,0.9819607364379446,0.973618775641717,0.008574360550279233,0.0054188057423155194,0.0022244394089550898,9,-16.220142681210874,22.310599590204795,-12.565815238789432,91.22178793341966,93.21242821874465,103.42405187440107,-291.96256826179575,356.9695934432767,-301.57956573094634,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
292,0.975692523360645,0.9819517070316727,0.9736112933928478,0.008676578518038987,0.005480623442716125,0.0022666321090263424,9,-16.157057437851186,22.323326200305708,-12.548308839351106,91.1331046382535,93.21144106730495,103.41964635383687,-290.82703388132137,357.1732192048913,-301.15941214442654,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
293,0.975448715370827,0.9820426058608765,0.9736809068440134,0.008722883990272419,0.005499201953275729,0.0022875024775630914,9,-16.11646598383691,22.33784882902904,-12.533645935180266,91.06697300406736,93.21170899946553,103.41662117466576,-290.0963877090644,357.4055812644646,-300.80750244432636,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
294,0.9754562811890183,0.9821176686177255,0.9736979251669982,0.008868008084070525,0.005581281063400216,0.0023648541466964124,9,-16.09238826816092,22.354464057477696,-12.519586671068637,91.01782192218923,93.21273900530845,103.41079804069453,-289.6629888268966,357.67142491964313,-300.4700801056473,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
295,0.975491087814844,0.9823577170391465,0.9736610867201109,0.008929462731747244,0.005623010056276701,0.0023860679232624127,9,-16.08104175335388,22.37586005841632,-12.501468682278011,90.98070814854977,93.21533827780306,103.39555906558172,-289.4587515603698,358.0137609346611,-300.0352483746723,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
296,0.9755026148807731,0.9824230458819194,0.9735374328627862,0.00915980729447691,0.0057904009571365265,0.002444535398797339,9,-16.07333200937349,22.406601779989742,-12.481167383640175,90.94732275457758,93.22024404729802,103.37376894924961,-289.31997616872286,358.5056284798359,-299.5480172073642,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
297,0.9755015700618753,0.9823633332992345,0.9734528578661634,0.009271611322938833,0.005883797413820439,0.002459141809345558,9,-16.06147162901708,22.44870008090468,-12.465714080637516,90.9106963536615,93.22732303990992,103.35525436914402,-289.1064893223075,359.17920129447486,-299.1771379353004,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
298,0.97554841626599,0.9823233046154278,0.9734489451848171,0.00924341064395039,0.005874458995736428,0.00243846474294528,9,-16.044336378584962,22.495631630394577,-12.459119378506626,90.86883047293571,93.2345073209986,103.34585642271088,-288.79805481452934,359.93010608631323,-299.018865084159,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
299,0.9755927804074767,0.9823153550903034,0.9735307184204846,0.00917736731198544,0.005834082312492585,0.0024108096378603994,9,-16.022879388797364,22.53843709192794,-12.458402927176197,90.8232711707461,93.23943461733187,103.34221236384866,-288.4118289983526,360.614993470847,-299.00167025222873,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.00047888798324247084,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
300,0.9754868563961144,0.9821937997276368,0.9735419183968426,0.009112348804324669,0.005783275699810173,0.0023975521133647736,9,-15.822038558166717,22.57552442008038,-12.455059907468138,90.48416895283057,93.24194285660408,103.33313705449723,-284.7966940470009,361.2083907212861,-298.9214377792353,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
301,0.9750546916734125,0.9818734696960871,0.9734765942137367,0.00906118591731778,0.00573193127214015,0.002394862621127548,9,-15.340141118640027,22.60927367509316,-12.476371111378912,89.90666936505131,93.24377596976933,103.32824011984528,-276.12254013552047,361.74837880149056,-299.4329066730939,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.06105889604622994,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
302,0.9746976827656136,0.9814888516410137,0.9735511841429966,0.0090140783016843,0.005669585298580715,0.002421250718954949,9,-14.776007814364142,22.63627932579184,-12.565057801893706,89.42740717442057,93.2426777873139,103.36812813935285,-265.96814065855455,362.18046921266944,-301.56138724544894,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444,-0.018884937451215444
303,0.9743928941147993,0.9809999590656587,0.974063487865614,0.00879363241921245,0.005487258859070518,0.0024041676180431857,9,-14.09469268592935,22.64446249112664,-12.827119950140586,88.69799407911958,93.23252448179294,103.79568793358834,-253.7044683467283,362.3113998580262,-307.8508788033741,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
304,0.9741234491172548,0.980653539382947,0.9748442918738788,0.008419645870138178,0.005112754492966482,0.002386972680547662,9,-13.341434505378045,22.623268968516832,-13.200785981424147,87.75953386767306,93.21011936550855,104.50892564442324,-240.1458210968048,361.9723034962693,-316.81886355417953,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
305,0.9738866828205281,0.9803703349597841,0.975477469570464,0.00812112671070583,0.004818598863221855,0.002318792604202682,9,-12.715529753614192,22.571771257481494,-13.492870861299004,86.97899464371558,93.17581223679838,105.05713790084893,-228.87953556505545,361.1483401197039,-323.8289006711761,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
306,0.9733754025414333,0.9801229209129425,0.9758089173024512,0.007875689775196999,0.004619143952127855,0.002236078719160138,9,-12.20251397878606,22.49703293739179,-13.666084681347913,86.33301865553555,93.13288365830427,105.41140371177687,-219.64525161814908,359.95252699826864,-327.9860323523499,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
307,0.972786095661111,0.979954738778957,0.9759625581494877,0.008086955352092211,0.004754862921109665,0.0022203227413050545,9,-11.791902501437582,22.40798180054006,-13.734961815910097,85.8023555645085,93.08568302519996,105.59194804668135,-212.25424502587646,358.52770880864097,-329.6390835818423,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
308,0.972253623168124,0.9798350919909976,0.9760502908130814,0.008657747697709604,0.005123168132465681,0.002329382814626984,9,-11.486507177836007,22.310824352851615,-13.736353865830962,85.38065075660349,93.03679122817105,105.65711559013536,-206.75712920104812,356.97318964562584,-329.67249277994307,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
309,0.9719293939571606,0.9798427024992492,0.9761384038539608,0.009131436741872279,0.005504602656486571,0.00239697038115412,9,-11.288327883408417,22.210710758386057,-13.702917602358694,85.06318600257147,92.98808896274704,105.65865178788383,-203.1899019013515,355.3713721341769,-328.87002245660864,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
310,0.971162180439931,0.9800815769738455,0.9760051628165466,0.009480368511120276,0.005792752036991156,0.002449891128682396,9,-11.183028672263346,22.11372939027429,-13.652162961267729,84.83441746737667,92.94306378386655,105.62428143973186,-201.29451610074022,353.81967024438865,-327.6519110704255,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
311,0.9710936849100807,0.9803560184501596,0.9762150404252827,0.010202675723437717,0.0063711166724861375,0.0025842363290360416,9,-11.159546213136647,22.030794662958666,-13.599799242273383,84.682132633553,92.90625225439594,105.57614452716487,-200.87183183645965,352.49271460733866,-326.39518181456117,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
312,0.9710310400160874,0.9806985709358192,0.9762250751864746,0.010460356694672688,0.006591347873874841,0.0026292512398574494,9,-11.207574494162522,21.974761076014985,-13.554956504392322,84.59514532409268,92.88216192512357,105.52655123906665,-201.73634089492538,351.59617721623977,-325.31895610541574,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
313,0.9711402446479726,0.9810003637887216,0.9762335029470118,0.01062128973963312,0.00673601552091449,0.0026705969774240613,9,-11.291667702824894,21.95250384953091,-13.509774195805695,84.54587667154927,92.8728097860801,105.46727086085203,-203.2500186508481,351.24006159249456,-324.2345806993367,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
314,0.9712910766807282,0.981334374556877,0.9762523389131308,0.010654084543870663,0.006757776633167127,0.002697436276799686,9,-11.376933586202382,21.96453351497692,-13.462599194800108,84.50862181196928,92.8767048882653,105.40049035503097,-204.78480455164288,351.43253623963074,-323.1023806752026,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
315,0.9714109476047342,0.9815121068703845,0.9762047535917641,0.01065194999692305,0.00676018385963329,0.002721213809715571,9,-11.445983074713386,22.00758032103015,-13.41792928887226,84.47020413077081,92.8911454931906,105.3349274101132,-206.02769534484094,352.1212851364824,-322.03030293293426,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
316,0.9713968510826314,0.9815889595106104,0.9760012315941512,0.010594939026917808,0.006718423641079821,0.0027320981725185082,9,-11.49069074039054,22.07469402914474,-13.375451021546533,84.42377011846816,92.91399487307002,105.2705027040471,-206.83243332702972,353.19510446631585,-321.0108245171168,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
317,0.9713380568747881,0.981501182037681,0.9758588022270778,0.01062955186626809,0.006706255764236301,0.002770004899446599,9,-11.513903145273103,22.155149719660496,-13.342150851431015,84.37003748184786,92.94161814220568,105.2201041446411,-207.25025661491586,354.48239551456794,-320.21162043434435,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
318,0.9715210567116233,0.9817270755038489,0.9758301787597035,0.010653166149788755,0.006690071977641686,0.0027905536458373245,9,-11.527095975465809,22.23600090051491,-13.328032788955376,84.31664833547788,92.96906539217603,105.20090805697762,-207.48772755838456,355.77601440823855,-319.872786934929,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
319,0.9714887754334391,0.9817519217267571,0.9756850629149908,0.010812482617320528,0.0067107611276788605,0.00285767478491694,9,-11.532937429646324,22.312588761924786,-13.331718745479963,84.26418122339587,92.99444184529109,105.21033834288257,-207.59287373363384,357.0014201907966,-319.9612498915191,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
320,0.9715688968296838,0.9818013799184433,0.9755497663949112,0.010890415247400047,0.0067406020561020024,0.002897157699007799,9,-11.525591249224211,22.38952154792651,-13.347501281074443,84.20732303391846,93.01836434688376,105.23965356115907,-207.4606424860358,358.23234476682416,-320.34003074578663,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
321,0.9773243291268693,0.9870866485054214,0.9809728983313043,0.010950981167962809,0.006741473229726076,0.0029471321322453344,9,-11.508237330704377,22.465794471829817,-13.37527672036998,84.1483014701874,93.04039307239337,105.28761569859759,-207.14827195267878,359.45271154927707,-321.0066412888795,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
322,0.976877726305933,0.9866903709209636,0.9805705144889119,0.010477574299788284,0.006413978333062863,0.002867946545664585,10,-11.355016491241718,22.614048428114888,-13.279766101657051,83.99436371692384,93.0884056823598,105.13544243571938,-204.39029684235092,361.8247748498382,-318.7143864397692,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
323,0.9753652234203285,0.9857658117675476,0.9793907253028299,0.010547917100815046,0.006449137165915342,0.002882328780832773,10,-10.936064556261197,22.909689923108203,-12.895166123593214,83.64812846709121,93.18826220397453,104.52801803173894,-196.84916201270156,366.55503876973125,-309.4839869662371,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
324,0.9739882563267614,0.9847648919412284,0.9780124085237224,0.01093897579028112,0.006760000723692765,0.0029495816153123347,10,-10.42572326296715,23.257993813054494,-12.385206914188991,83.24238408820234,93.30776750203293,103.73014004725236,-187.6630187334087,372.1279010088719,-297.2449659405358,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
325,0.9724761934586352,0.983983331513823,0.976679113449084,0.011325427033109067,0.00701156133021933,0.0030582459401165617,10,-10.056973794999559,23.536540814342583,-12.019926098395851,82.9494794659318,93.40706902894163,103.14725601201287,-181.02552830999207,376.58465302948133,-288.47822636150045,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
326,0.9718167314735711,0.983603264809664,0.9761308538752991,0.012038331150578353,0.007505087545976864,0.003199123211832427,10,-9.895713631964334,23.716525280341045,-11.869358757928312,82.80957497027113,93.47378332956451,102.88176233408242,-178.12284537535803,379.4644044854567,-284.8646101902795,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
327,0.9718153135750152,0.9835691167019879,0.9760932018528966,0.012225713868188517,0.007657459146114809,0.00322561296240467,10,-9.923393652179307,23.810942206798263,-11.898363959534919,82.8015414789972,93.50980943616163,102.88343641666958,-178.62108573922754,380.9750753087722,-285.56073502883805,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
328,0.9722169134358466,0.9837360541474264,0.9762380096493408,0.012176118139126155,0.0076260084889680285,0.00321805789373932,10,-10.062499995327094,23.851526169697543,-12.02949777018536,82.86938065974218,93.52618729234823,103.03739126442541,-181.12499991588768,381.6244187151607,-288.70794648444866,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
329,0.972755405471725,0.9839086672040678,0.9765079874852359,0.012038767413472267,0.007507086536443158,0.0032157733354373865,10,-10.220380091623504,23.871013610579347,-12.182565706486955,82.95301920065336,93.53602828343745,103.22964116874842,-183.96684164922306,381.93621776926955,-292.3815769556869,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
330,0.972956946901773,0.9840270977947683,0.9766610839087007,0.011794675404887376,0.007302846945872803,0.003188643073267736,10,-10.333995287380569,23.881193310568893,-12.31150177579538,83.01075207542266,93.5453204724954,103.39400695877382,-186.01191517285025,382.0990929691023,-295.4760426190891,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.06120461888350137,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
331,0.9733513434362181,0.9841250462946948,0.9767995564874316,0.011693081144110225,0.007235642118123486,0.003170579484121473,10,-10.441475614904096,23.887647971495657,-12.40050653024759,83.11905335213439,93.5579842283944,103.50542799869851,-187.94656106827372,382.2023675439305,-297.61215672594216,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
332,0.9735942516581784,0.9842258289194064,0.9768844975892028,0.011556082435369935,0.007097522697457196,0.0031717969730102715,10,-10.546370395351985,23.9007988851055,-12.453838550374535,83.2753693735011,93.57633958246957,103.56794875743395,-189.83466711633574,382.412782161688,-298.89212520898883,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
333,0.9740222412311392,0.984216474464448,0.9770121109563664,0.011509835319605175,0.007043917332710381,0.003178899601990649,10,-10.634180372366746,23.915676578213972,-12.523523522969617,83.37388171849638,93.59265694626507,103.6204119856016,-191.41524670260142,382.65082525142356,-300.5645645512708,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.010202107088112422,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013,-0.01487663995094013
334,0.9749560659961228,0.9843261723001007,0.9775540395454505,0.011269176918066857,0.006821339719463906,0.0031598611835114867,10,-10.768591239360626,23.928342231837775,-12.740690457018824,83.49655985523114,93.60669345341266,103.94270473995334,-193.83464230849128,382.8534757094044,-305.7765709684518,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
335,0.975451451891166,0.9843110798326831,0.9779772477017551,0.01052491434779496,0.006310666287406667,0.002997833211046493,10,-10.888275845347787,23.942016725970863,-13.033104337083616,83.63946555325546,93.62390777616287,104.46362097618386,-195.98896521626017,383.0722676155338,-312.7945040900068,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
336,0.9756310565706795,0.984253525062689,0.9782794433819256,0.010150523710324502,0.006016701426532019,0.0028970370109054388,10,-10.909449224651322,23.956266549988158,-13.237704058257941,83.70511830354276,93.64393331183688,104.84965301471867,-196.3700860437238,383.3002647998105,-317.7048973981906,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
337,0.9756139273966299,0.9840598413385651,0.9783124206560273,0.009908714998223614,0.00584214746181288,0.0028142960461497025,10,-10.856427368695389,23.96830617616334,-13.360867598492058,83.70973066130836,93.66484931350018,105.10588963704532,-195.415692636517,383.4928988186134,-320.6608223638094,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
338,0.9757747144425127,0.9838254139254793,0.9784264610169945,0.009734658023700622,0.005720512610338578,0.00275796472203912,10,-10.77484159275659,23.971982303506174,-13.430655979307767,83.68831258671668,93.68356258000604,105.27210391291878,-193.94714866961863,383.5517168560988,-322.3357435033864,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
339,0.9757005881454095,0.9835798903434393,0.9784645336006104,0.0094677691063795,0.0055215835299776365,0.0026884415024881632,10,-10.691603475508616,23.960157015004512,-13.472266289602059,83.66221634732261,93.69706794324509,105.38629076386185,-192.4488625591551,383.3625122400722,-323.3343909504494,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
340,0.9756648329049009,0.983496858939427,0.9785635672922997,0.00933353456557254,0.00545021450409683,0.002644880231110957,10,-10.6169931297923,23.928579583697015,-13.498576769800053,83.63957171101274,93.70401094502662,105.46746445929678,-191.10587633626142,382.85727333915224,-323.96584247520127,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
341,0.9754252660587309,0.9834175818859884,0.9784581993139179,0.009376999776169884,0.005450105617394693,0.0026342386549762856,10,-10.558218689445626,23.880298258233637,-13.513712812842032,83.62677637456527,93.705546209209,105.52311974172972,-190.04793641002126,382.0847721317382,-324.3291075082088,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
342,0.9752627894069942,0.9833524557915483,0.9785232616736467,0.009508039703753213,0.00554202947330881,0.0026613856965280592,10,-10.521170181873584,23.82344779310373,-13.52304836719027,83.6282573157611,93.70368530417267,105.56341023045431,-189.38106327372452,381.17516468965965,-324.5531608125665,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
343,0.9754024743747116,0.9834976233325099,0.9786552200196436,0.009688529899446225,0.00564756501169435,0.0026884110515666792,10,-10.510901408322788,23.763600620616504,-13.533274178921097,83.64636932576076,93.69989939592094,105.59972892837217,-189.1962253498102,380.21760992986407,-324.79858029410633,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
344,0.9756927040576144,0.9835963746139462,0.9788989005231019,0.009680455849130205,0.005649453196631277,0.0026866290243084904,10,-10.520390750303559,23.70708316529099,-13.542892863905713,83.6758317909282,93.69613448563078,105.62961427070557,-189.36703350546406,379.3133306446558,-325.0294287337371,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
345,0.9757122602979394,0.9836436513853677,0.9790085397389251,0.009585135923897179,0.005570505840249639,0.0026627900056790626,10,-10.526183303276248,23.662028728948485,-13.540435042597396,83.70062168482329,93.69454586295487,105.63462519784868,-189.47129945897248,378.59245966317576,-324.9704410223375,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
346,0.9755056048427098,0.9835248864893804,0.9788656163322735,0.009625506173898058,0.005605228228292171,0.0026613228552276992,10,-10.51492867475642,23.63022780971754,-13.518266668610115,83.71135551653505,93.69596032696988,105.60268680109557,-189.26871614561557,378.0836449554806,-324.43840004664276,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
347,0.9754584511779889,0.9835122129064514,0.9788886905244766,0.009698516351008312,0.0056558945970877775,0.0026787072618843608,10,-10.499566706571308,23.605608157949767,-13.485970110711113,83.71749497681886,93.6982164415098,105.55084559512242,-188.99220071828353,377.6897305271963,-323.6632826570667,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
348,0.9752885580453573,0.9834630356075954,0.9788428670603334,0.009776214818437146,0.005703023871169907,0.0026939368923427527,10,-10.497013799819095,23.580614645967064,-13.458372604603483,83.73136979322156,93.69872921421315,105.50508148118372,-188.94624839674373,377.289834335473,-323.0009425104836,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
349,0.9752469722989233,0.9835010852393924,0.9788334519331183,0.009914700363952412,0.005799035935640303,0.0027210696845112194,10,-10.511473453059432,23.55393846427391,-13.439588343894181,83.75526981170569,93.69661185595842,105.47149890371021,-189.2065221550698,376.86301542838254,-322.55012025346036,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
350,0.9753175357469863,0.9835978869715993,0.9788304769601865,0.00997247575811829,0.00584458131475645,0.002733612697029349,10,-10.541980082898604,23.528200366244587,-13.429167979576384,83.78892824202364,93.69207234605315,105.44938622721332,-189.75564149217487,376.4512058599134,-322.3000315098332,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
351,0.9752452068260667,0.9836732666985815,0.9787798543561402,0.00995461119608601,0.005830829761629642,0.0027356896966313025,10,-10.580365350356297,23.506999491297083,-13.423966476761308,83.82728213218762,93.6870991265562,105.43419770144442,-190.44657630641336,376.11199186075334,-322.1751954422714,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
352,0.9753277533244382,0.983705146880468,0.9787753445925403,0.010014453407017926,0.005882118473925522,0.0027530888485301015,10,-10.618123447796087,23.493320125273236,-13.42037106256708,83.86428487772385,93.68302654263877,105.42108058322869,-191.12622206032958,375.8931220043718,-322.08890550160993,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
353,0.9753554589881548,0.9837247750359636,0.9787888439300824,0.009967162676479997,0.00584658951092191,0.002749589124551003,10,-10.652610353512154,23.487017241718917,-13.418663420792052,83.89777632919085,93.67968012623565,105.41202437345052,-191.74698636321878,375.79227586750267,-322.04792209900927,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
354,0.9756033223966566,0.9836679241849354,0.9788754221289026,0.0099573920737321,0.005842490666387916,0.002750138457211488,10,-10.67993474433349,23.486272198756065,-13.418001816962638,83.92433430950213,93.67690722666089,105.40566817167188,-192.23882539800283,375.78035518009705,-322.03204360710333,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
355,0.9757014190759855,0.9836025202693427,0.9789720112237131,0.00978387011923082,0.005692361580613742,0.002714564151773146,10,-10.694270488809998,23.488024199067738,-13.414703075949104,83.94019674912433,93.67426378720894,105.3962361645932,-192.49686879857995,375.8083871850838,-321.9528738227785,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
356,0.9756836560117739,0.9835789391872721,0.978869832427798,0.009747696091131401,0.0056414950638394926,0.0027037222808750524,10,-10.690982566167825,23.488251531513438,-13.404312689074734,83.94263897838506,93.67103526151597,105.37694741488318,-192.43768619102087,375.812024504215,-321.7035045377936,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
357,0.9757005116194685,0.9835934599807239,0.9788347288507008,0.009737140499118814,0.005629202597212664,0.0027107888653865376,10,-10.675803941044279,23.485189187698623,-13.38879865133149,83.93569066662039,93.66633711927167,105.34993641729979,-192.16447093879702,375.76302700317797,-321.33116763195574,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
358,0.975663472134098,0.9835335073129062,0.9787883206463948,0.009731895368120023,0.0056217895458384945,0.0027185286636886765,10,-10.659689005027861,23.480379105389154,-13.375936905155422,83.92758495558773,93.66072625277441,105.32680424581179,-191.8744020905015,375.68606568622647,-321.02248572373014,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
359,0.9756015716542501,0.9834737947251986,0.9787399533078373,0.00974326092343831,0.005617645705175048,0.0027246391115481705,10,-10.647891462658173,23.474685688129888,-13.369452992619209,83.9233395901792,93.65517437841467,105.31381214908657,-191.6620463278471,375.5949710100782,-320.866871822861,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.06070874722336117,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
360,0.9755006265734286,0.9834760353742185,0.9787229415865148,0.009759682660637441,0.0056211826202625876,0.002727762234973501,10,-10.684230361698845,23.463770886892107,-13.368971415053972,83.99229781135264,93.64959973435057,105.31145967964423,-192.3161465105792,375.4203341902737,-320.85531396129534,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
361,0.9754536997038149,0.9835322072575717,0.9786866437661449,0.009814638027445238,0.005672211035779517,0.002735048029226447,10,-10.765906495431233,23.44187777318254,-13.360554997358024,84.12810799741978,93.64336337595446,105.31032330955037,-193.7863169177622,375.07004437092064,-320.6533199365926,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.007177153010768822,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
362,0.9753078313717445,0.9836591448998295,0.9786699423688159,0.00982136865032629,0.0057033684075498805,0.0027386406857483466,10,-10.893124382189445,23.41373964862054,-13.322719385943971,84.31491309921124,93.63428745644414,105.29723553353797,-196.07623887941,374.6198343779286,-319.7452652626553,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
363,0.9754667060246275,0.9838855561338068,0.9786346565795021,0.009946905451632316,0.005829744825205944,0.00276451996252127,10,-11.088634462336307,23.388179512758878,-13.271195806420792,84.54077872730157,93.61834636539868,105.27995646879204,-199.5954203220535,374.21087220414205,-318.508699354099,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673,-0.01194072516533673
364,0.9758945955049131,0.984093957058867,0.978580779151578,0.009916664422571069,0.005832814422283291,0.002786754792283903,10,-11.29672249317408,23.369798660071112,-13.18079909093303,84.7426686224219,93.60127316463213,105.14394547097277,-203.34100487713346,373.9167785611378,-316.33917818239274,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
365,0.9762131099469054,0.9841435950413526,0.9784871000460285,0.009937804855333056,0.005750685543276801,0.002837159023865514,10,-11.470311093223097,23.36600107882949,-13.057833412299928,84.91722620044308,93.59105693709266,104.9061285500129,-206.46559967801576,373.85601726127186,-313.3880018951983,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
366,0.9762609849581253,0.9840403833152108,0.9782961710267468,0.009891806084872935,0.005685259465944652,0.0028451146119429383,10,-11.591107390612247,23.37789874874753,-12.957040406729348,85.04954957497274,93.58655809936798,104.70792547424048,-208.63993303102046,374.0463799799605,-310.96896976150435,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
367,0.9763155682633116,0.9839596517976396,0.978216294360744,0.009866213848571953,0.005656815496643684,0.0028423767242585244,10,-11.665664512890084,23.39542239195605,-12.879889109681926,85.1439922688991,93.58407301497104,104.5516840267899,-209.98196123202152,374.3267582712968,-309.1173386323662,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
368,0.9762306224685894,0.9839301210502776,0.9781684912292165,0.009785365455863742,0.005600660542391535,0.0028180326127402715,10,-11.714538812848577,23.409182369655905,-12.827843176111495,85.21745117120506,93.57895403013936,104.43984557085452,-210.86169863127438,374.5469179144945,-307.8682362266759,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
369,0.9762192324043423,0.9837982496021191,0.9780804876712814,0.009772226223324899,0.0056075511468613864,0.0028115468464745583,10,-11.753089122731271,23.416341177147707,-12.795304536229004,85.28269609147354,93.57002198128907,104.36372516472721,-211.55560420916288,374.6614588343633,-307.0873088694961,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
370,0.9760500390665622,0.9839063944177934,0.9780597466923777,0.009641894339383584,0.005532498279196059,0.0027693016632820656,10,-11.789467182479989,23.41671704108445,-12.773931930586869,85.34513874153382,93.55798416296331,104.31025999747617,-212.2104092846398,374.6674726573512,-306.57436633408486,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
371,0.9759448649836554,0.9839603166317982,0.9780611708674312,0.009805925103651173,0.005651654226481712,0.0028165238303091127,10,-11.828430641399438,23.411924901629195,-12.760542086747892,85.40816014067084,93.54433096614683,104.27351871836939,-212.91175154518987,374.5907984260671,-306.2530100819494,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
372,0.9760330573893681,0.9839138374745366,0.978039654023548,0.009877787824185946,0.005711314659251783,0.0028370496016908164,10,-11.873818011493386,23.40799848477848,-12.752150186750299,85.47463298801111,93.53174223228338,104.247298773518,-213.72872420688094,374.5279757564557,-306.0516044820072,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
373,0.9761238340272209,0.9839594032817828,0.9780486171133294,0.00979842551655813,0.005656552921240907,0.0028135351496191984,10,-11.922104328820897,23.407531291527224,-12.746836758733801,85.5413917894375,93.52057867561705,104.22869110375213,-214.59787791877613,374.5205006644356,-305.92408220961124,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
374,0.976375824987977,0.9838584097034504,0.9780933038896488,0.009769397345292327,0.005640004262665824,0.002805488532532832,10,-11.962773647190087,23.40877294036021,-12.743855182894222,85.60038193555752,93.50938354801347,104.21592428746739,-215.32992564942157,374.54036704576333,-305.85252438946134,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
375,0.9766118306033608,0.9838161573621309,0.9781197612017732,0.0095553988821106,0.005482724038304268,0.0027406518830467314,10,-11.986009884442549,23.409768732084782,-12.739286947801686,85.64361301236977,93.49754105085329,104.20252960692632,-215.74817791996588,374.5562997133565,-305.74288674724045,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
376,0.9767168223396497,0.9838241907491765,0.9782374353906114,0.00941799968030384,0.005376242577797493,0.0027033829406234214,10,-11.98415640894971,23.40761685933762,-12.729115645940178,85.66418450391974,93.4843653256906,104.18225688239592,-215.7148153610948,374.5218697494019,-305.4987755025643,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
377,0.976907892910491,0.9838932802849689,0.9782905756578599,0.009340071442661503,0.005316149584746934,0.002679854075838253,10,-11.958564853352478,23.4024790067249,-12.710416901969737,85.66389979230959,93.4702905517034,104.15042136964641,-215.2541673603446,374.4396641075984,-305.0500056472737,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
378,0.977118704441073,0.983862234850603,0.978267135279843,0.009299261317716483,0.005285025559067131,0.002672741557833267,10,-11.915328570964084,23.398418592716013,-12.681955113160091,85.64808657825274,93.45763124946662,104.105408114668,-214.4759142773535,374.3746974834562,-304.3669227158422,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
379,0.9770098889954576,0.983828482781707,0.9781473396244992,0.009173490359968646,0.005195806761340452,0.0026414131171860486,10,-11.855018715916191,23.39723832769556,-12.646859588089129,85.61675356647737,93.44730602177741,104.05210565436404,-213.39033688649144,374.355813243129,-303.5246301141391,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
380,0.9767957902932195,0.9837349424538732,0.9780988664395529,0.009254141386923435,0.005249759186883794,0.002665870036878925,10,-11.784328545170585,23.396714105994068,-12.615201319314524,85.57571221171229,93.43720189650239,104.00638305600764,-212.11791381307052,374.3474256959051,-302.7648316635486,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
381,0.9767168933919124,0.9836043825062563,0.9780323682724491,0.009292392806432296,0.005280589660394306,0.0026733361688786035,10,-11.722740033339,23.39388710752007,-12.594597155145138,85.54151209510256,93.42516097516526,103.97902663493156,-211.009320600102,374.3021937203211,-302.2703317234833,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
382,0.9762933237240077,0.9834546302032249,0.9778782760251552,0.00926247382958686,0.0052542784993944375,0.0026626856185771645,10,-11.68333544071137,23.38587373054613,-12.58305623326593,85.5253241262379,93.41056215047277,103.96571044492983,-210.30003793280466,374.1739796887381,-301.99334959838234,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
383,0.9766252005921122,0.9833519683092794,0.978040310203386,0.009350172554141408,0.005334177690293123,0.0026805191844879294,10,-11.671717198298627,23.36980054416636,-12.580578948791105,85.5323667437876,93.39330010604672,103.96645371030516,-210.09090956937527,373.91680870666175,-301.9338947709865,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
384,0.9766942268962258,0.9833050400111936,0.9779683700280208,0.009073024834243978,0.00513021582890389,0.002604200429965879,10,-11.681930540051631,23.344604475498993,-12.583222911164869,85.55741378155909,93.37425139657093,103.97617521193301,-210.27474972092935,373.5136716079839,-301.99734986795687,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
385,0.9768608106905525,0.9833650101559249,0.9780974459451671,0.009037187388636753,0.005101745970720634,0.0025986828642718426,10,-11.689834619467819,23.312869012376176,-12.582549565581962,85.57877686801042,93.35376596070577,103.9824020629741,-210.41702315042073,373.0059041980188,-301.9811895739671,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
386,0.976974992748957,0.983445708469378,0.978146973357723,0.008936494398275267,0.005039322424206238,0.0025688714124027542,10,-11.683550454778196,23.280094766627332,-12.577184602030302,85.58762662078328,93.33296952786279,103.98220040926651,-210.30390818600753,372.4815162660373,-301.85243044872726,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
387,0.977070982304416,0.9834339711528206,0.97822985550171,0.008926278231268793,0.0050378887635992185,0.0025680631195298623,10,-11.663804536196611,23.252402689779323,-12.56410625687593,85.58509612889534,93.31515031926025,103.97014070491322,-209.948481651539,372.0384430364692,-301.5385501650223,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
388,0.9771060223933107,0.983419943036683,0.9783122768286177,0.008819308483520256,0.004969921438348046,0.002538070482474476,10,-11.632691141247038,23.23142235469132,-12.540310870220937,85.57227803451843,93.30207523780247,103.94081877557068,-209.3884405424467,371.7027576750611,-300.9674608853025,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
389,0.976847490133978,0.9833030571455886,0.9782055086621547,0.008743377895888993,0.004925502235535898,0.002516714614200433,10,-11.595222607927937,23.2141707417187,-12.506158862108565,85.55385269927785,93.29297006857547,103.89486859577002,-208.71400694270287,371.4267318674992,-300.1478126906056,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.060285557185760785,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
390,0.9767186629474883,0.9832806832292945,0.978228368922095,0.008790302699076687,0.004967516747812957,0.002526276525070241,10,-11.561005796117719,23.193029441679105,-12.46473859892476,85.5374923615471,93.28315652299567,103.84140865406347,-208.09810433011893,371.0884710668657,-299.1537263741942,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.004970398563659217,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202,-0.013330137476002202
391,0.9766048255598617,0.983280917533665,0.9781623412372824,0.008846419556188846,0.005005225429804776,0.0025410612687235996,10,-11.465802021651552,23.164928604424215,-12.402237665710183,85.47658517345783,93.27107094216892,103.74967445086578,-206.38443638972794,370.63885767078744,-297.6537039770444,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
392,0.9762591376345197,0.9831636304938173,0.9780677771357066,0.008919531786731931,0.0050617528948739155,0.002560418682070093,10,-11.275147247315497,23.12543208634801,-12.325903709934353,85.30480405015946,93.26058986066295,103.62975302391953,-202.95265045167895,370.00691338156815,-295.8216890384245,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
393,0.9759790136823798,0.9829748357242588,0.978059425668706,0.009016988855505443,0.005144944131955789,0.002587301177230614,10,-11.079536307061545,23.073948421215427,-12.263146750515387,85.09303705104641,93.25296973215843,103.53332968240099,-199.4316535271078,369.1831747394468,-294.3155220123693,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
394,0.9758873373883947,0.982966537683165,0.978002269979739,0.008953808102130823,0.005144213187127565,0.002565820341013608,10,-10.935200538542844,23.01397743206634,-12.21411510780066,84.92873890530791,93.23790696960191,103.45819732056675,-196.8336096937712,368.22363891306145,-293.13876258721587,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
395,0.9757392706988439,0.9830951952804795,0.9780123507635551,0.009035331824076866,0.00519525997242736,0.0025913052147729676,10,-10.837519774521233,22.947564373228776,-12.174354507840256,84.80678861080177,93.2144659813043,103.3977323334994,-195.0753559413822,367.1610299716604,-292.18450818816615,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
396,0.9755059312742689,0.9832570994835409,0.9779994926333988,0.00919417773038849,0.005321732561642605,0.00263528158782746,10,-10.770297918132727,22.885719993952332,-12.14192898125892,84.7115322511051,93.1940843957158,103.3492036017149,-193.86536252638908,366.1715199032373,-291.40629555021405,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
397,0.9750691272439096,0.9832787456580276,0.977868235096505,0.009441603594515277,0.005510813593926071,0.0026973817947213473,10,-10.72612159604204,22.838601882405626,-12.114996829396922,84.63534851495704,93.17968548371893,103.30962254933547,-193.0701887287567,365.41763011849,-290.75992390552614,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
398,0.975068616066448,0.9833683713093555,0.9778900040025563,0.009702718783079503,0.005731089957670642,0.0027441289825239183,10,-10.711149293542212,22.809168356441482,-12.095828811892302,84.58320686132097,93.17017100740254,103.28176696223946,-192.8006872837598,364.9466937030637,-290.29989148541523,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
399,0.9752257079272393,0.9836818951018078,0.9780818447939387,0.009770197700012561,0.005774744201410286,0.0027637865939207653,10,-10.725350108883354,22.79309828628665,-12.086937168876311,84.55503683740497,93.16338451192524,103.26848807422996,-193.0563019599004,364.6895725805864,-290.08649205303146,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
400,0.9752949039691501,0.983887509240174,0.978100813627803,0.00989829335201628,0.0058578223727089925,0.0027961874669505,10,-10.747218958547553,22.79121031164911,-12.078198808562666,84.53412297608357,93.16007426722905,103.25384214527033,-193.44994125385594,364.65936498638575,-289.876771405504,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
401,0.9754777775916215,0.9839950038812775,0.9782018101677198,0.010008606099622886,0.005929258196222642,0.0028362419973446216,10,-10.755055237597052,22.80888027331369,-12.058610632702118,84.50442477965518,93.16296871386058,103.22194390251018,-193.59099427674693,364.94208437301904,-289.4066551848508,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
402,0.9756816224177376,0.984166085917647,0.9782496214961587,0.009978782764966793,0.005900221661771461,0.002836871866266035,10,-10.74154612059659,22.844118178859375,-12.028611436480318,84.45988206857047,93.17207751180304,103.17535708707213,-193.34783017073863,365.50589086175,-288.68667447552764,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
403,0.9754924380025792,0.9841463025662563,0.9780765066538513,0.01003513998034319,0.0059205977284713645,0.002869895678787412,10,-10.703178222450019,22.891105279126986,-11.991455740276733,84.39641801559755,93.18560895353963,103.11893643433164,-192.65720800410034,366.2576844660318,-287.79493776664157,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
404,0.9751971674449849,0.9840306902109004,0.9778431787133809,0.010161058211649357,0.006017008645442266,0.002904085417614567,10,-10.648411842248187,22.944818566880127,-11.956213157120844,84.32057720009819,93.20061424500183,103.06507421330362,-191.67141316046735,367.117097070082,-286.9491157709003,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
405,0.9749788091635343,0.9839887610045017,0.9776829783824804,0.010308033757742223,0.006116713497434374,0.0029447995195476225,10,-10.601715541950497,22.996275286633136,-11.939450505458316,84.25097926380013,93.21194203846113,103.03900455475653,-190.83087975510895,367.94040458613017,-286.54681213099957,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
406,0.9749634865294545,0.9840219208698935,0.9775857574661267,0.01042014478139046,0.006206026058513561,0.0029735439945657335,10,-10.580986535465792,23.03798850802208,-11.948918671634575,84.20101741544615,93.2168861134885,103.0521395738649,-190.45775763838427,368.6078161283533,-286.7740481192298,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
407,0.9752609559808396,0.9841533793073907,0.9776845174207176,0.010438436545521686,0.006231301580006629,0.0029858854889481183,10,-10.582563875395813,23.07100703567905,-11.97946726148671,84.16887269306612,93.21736809088068,103.0971245492351,-190.48614975712465,369.1361125708648,-287.507214275681,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
408,0.9751258862005866,0.9842180882606962,0.9776005247208792,0.01040819826713181,0.006182556185232846,0.002995479574829123,10,-10.583621680710731,23.101785821472,-12.017293155473178,84.13681876964358,93.21674836086993,103.15467946753822,-190.50519025279317,369.628573143552,-288.4150357313563,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
409,0.9752351586847638,0.9842058267278041,0.9775775113270173,0.010552969100845718,0.006294328805238805,0.0030340072334873224,10,-10.569910342258314,23.135678208494298,-12.05279674325419,84.09336665188246,93.21706847881768,103.20985444408309,-190.25838616064965,370.17085133590876,-289.26712183810054,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
410,0.9750165209732995,0.9842339014842371,0.9776430572214596,0.010488837726148122,0.006241835625819856,0.0030253458256959565,10,-10.54906555962462,23.171563801209924,-12.088754264174165,84.04574856654375,93.21816702307824,103.26598628167943,-189.88318007324315,370.7450208193588,-290.13010234018,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
411,0.9748576679466349,0.984214266834551,0.9775783545904831,0.01056669032705208,0.006325906230892525,0.003021333643464822,10,-10.530060408872195,23.205749420113154,-12.12346762684762,84.00105338922339,93.21923534086558,103.32008285486884,-189.5410873596995,371.29199072181046,-290.9632230443429,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
412,0.9748643900751368,0.9841761190869993,0.9776186908862304,0.010636985378020599,0.006386680387787485,0.0030361505508097655,10,-10.521583581666917,23.23699736899621,-12.152321244473631,83.96468475113518,93.22000937041776,103.36461730776023,-189.3885044700045,371.79195790393936,-291.65570986736714,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
413,0.9750267767819578,0.9842218735249544,0.9776730287680051,0.010566912343077899,0.006345525901072233,0.0030121346790209754,10,-10.526517980353967,23.263352522615154,-12.175886295845814,83.93932103712879,93.221029073004,103.40072331481042,-189.47732364637142,372.21364036184247,-292.22127110029953,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
414,0.9750198812104098,0.9841813293490479,0.977674448555352,0.010526839626334798,0.006299665537493076,0.00300880959155358,10,-10.53228242935896,23.28454070842831,-12.193524928694279,83.91568343782386,93.22262762897617,103.42846961730304,-189.58108372846127,372.55265133485295,-292.6445982886627,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
415,0.9750865362108089,0.9843575475381616,0.9776267356178769,0.010506704142620813,0.006279372191922172,0.003002654175147219,10,-10.528762813318455,23.30278394805785,-12.204804033819238,83.88592772478555,93.22468772412472,103.4471269438352,-189.51773063973218,372.8445431689256,-292.91529681166173,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
416,0.9749747937821285,0.9842925383789496,0.9775206513460392,0.010641831402573736,0.006369132002505093,0.0030566373859124293,10,-10.516599427491727,23.321538730565866,-12.213880667821215,83.85125228428507,93.22695412867651,103.46240635200596,-189.29878969485108,373.14461968905385,-293.13313602770916,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
417,0.9749500924734271,0.9842117906450861,0.9774511126276828,0.010688932032328732,0.006399452215352748,0.003071399488978772,10,-10.500176440448708,23.34359707933449,-12.227398884202069,83.81537686175604,93.22924218933588,103.48425290723742,-189.00317592807676,373.49755326935184,-293.45757322084967,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
418,0.9750644269208065,0.984256164082158,0.9775037182710992,0.010659060423978059,0.0063728841143466325,0.003064921902890949,10,-10.486447514605935,23.364452641953406,-12.248329901383997,83.78325002741569,93.23065370022671,103.51707996849619,-188.7560552629068,373.8312422712545,-293.9599176332159,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
419,0.9752259626424625,0.9843315280101431,0.9774947911672154,0.010619585053719413,0.006335960630221936,0.0030570134064649692,10,-10.475350969265712,23.38024721061036,-12.272777287450532,83.75569754972719,93.23080948420406,103.55606509901672,-188.55631744678283,374.08395536976576,-294.5466548988128,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
420,0.9752993313774159,0.984321871737948,0.9775571395745721,0.010587707066462058,0.006305874379041602,0.003064399255325539,10,-10.45518434708224,23.37734714388524,-12.29465204608114,83.72373466597159,93.2188749052924,103.59263256542403,-188.1933182474803,374.0375543021638,-295.07164910594736,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.007376575672955243,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
421,0.9751103165982321,0.9842928971157799,0.9776449437302361,0.010521807963202649,0.006258144713551784,0.00304644346338464,10,-10.405192681191616,23.35996350435504,-12.337338923573983,83.65816410141616,93.19654905775782,103.63161699379071,-187.2934682614491,373.75941606968064,-296.0961341657756,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
422,0.9752184907511231,0.9842562388140158,0.9778490163000704,0.010569779480800292,0.006308193358314723,0.0030311566360306467,10,-10.334531456942885,23.343974433859767,-12.396530721439703,83.57289324354484,93.17550292512747,103.66915587239586,-186.02156622497193,373.5035909417563,-297.51673731455287,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348,-0.013761447673570348
423,0.9752362353791779,0.9841962401447394,0.9780775320245908,0.010438316158197717,0.006207024084534396,0.00297896944172179,10,-10.27157915039796,23.315343975282694,-12.504476880725024,83.50185411961809,93.15666866525127,103.85217557838357,-184.88842470716327,373.0455036045231,-300.1074451374006,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.059724548776229125,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
424,0.9754198851318276,0.9843058529772485,0.9784257621916105,0.010309918539338658,0.0061208843658314945,0.002920828844405009,10,-10.217596680948876,23.270991050806558,-12.664191178477916,83.43930812060535,93.13564762629497,104.16779246979017,-183.91674025707977,372.3358568129049,-303.94058828347,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
425,0.9756684951520369,0.9843452577803521,0.9788256913865703,0.010238180915205732,0.006064918677370339,0.002881724390596543,10,-10.164576335766647,23.22649526246912,-12.794827250730064,83.37935529997809,93.11118970728913,104.41966313692208,-182.96237404379966,371.6239241995059,-307.0758540175215,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
426,0.975547227079543,0.9843200607974523,0.9789649954501314,0.01005803970808408,0.005953017287668838,0.002805125882992498,10,-10.102072914547854,23.19124239141355,-12.873163489117148,83.31360668268087,93.08994702309342,104.58260084659186,-181.8373124618614,371.0598782626168,-308.9559237388116,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
427,0.9753297682545354,0.9841579408968576,0.9790171280592763,0.010061368427546033,0.0060074080710146435,0.002775111243028079,10,-10.02935599966582,23.165361906679216,-12.90359289542753,83.2408286194673,93.0716399842913,104.6629003813316,-180.52840799398476,370.64579050686746,-309.6862294902607,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
428,0.9752053192150603,0.9841594596868795,0.9790587879736184,0.010129490771088653,0.006071263542632871,0.002767855487813497,10,-9.96685277683352,23.142034863668332,-12.904502277579363,83.17688034288926,93.05324366288318,104.69110701637689,-179.40334998300335,370.2725578186933,-309.7080546619047,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
429,0.9748159212212885,0.9842347049832876,0.9790638990192982,0.0102656926148419,0.0061621922738100245,0.0027831465375575608,10,-9.930712381864515,23.11558288739465,-12.893158312755729,83.13378650238487,93.0318038179183,104.69595020932377,-178.75282287356126,369.8493261983144,-309.43579950613747,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
430,0.9748025622676002,0.9841787863676196,0.9791059412993007,0.010600059882526058,0.0064392119237314735,0.0028363973783356138,10,-9.926519192125603,23.089056364640992,-12.87656972620313,83.11536988137327,93.00865992240263,104.68825594589433,-178.67734545826085,369.4249018342559,-309.0376734288751,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
431,0.9748385997249209,0.9842147227211091,0.9791490414010336,0.010628401326875698,0.006453025873583323,0.0028379795328843417,10,-9.953655232905588,23.066692532775086,-12.85800245495087,83.12152226281908,92.98683894935135,104.67381916700549,-179.16579419230058,369.0670805244014,-308.5920589188209,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
432,0.9748300016010009,0.9842597317280138,0.9791930789704987,0.010633547484934093,0.006457454012877417,0.0028383097300585616,10,-9.994992918212214,23.04783854151749,-12.837477390125677,83.1386865870944,92.96639354389562,104.6545119470666,-179.90987252781986,368.7654166642798,-308.09945736301626,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
433,0.9746706362358831,0.9842494163222768,0.9790952814978394,0.010691795978200202,0.006504950315297675,0.0028490008837172304,10,-10.0349445811676,23.033214423266145,-12.814697046961193,83.15448081785371,92.9472196522686,104.63067714238385,-180.6290024610168,368.5314307722583,-307.55272912706863,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
434,0.9747952373840659,0.9842480697153562,0.979189530863636,0.010788006189910616,0.006582778587006653,0.002873347297704283,10,-10.075671494435856,23.023904598011278,-12.795109033724614,83.17092410634163,92.92892389399482,104.60959586366528,-181.3620868998454,368.38247356818044,-307.08261680939074,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
435,0.9749436183204392,0.9842666210281752,0.9792022504880042,0.010760414338920518,0.006545385086872198,0.002869875144827419,10,-10.120296820187976,23.017516085011742,-12.781807267306442,83.19092135151361,92.91066377233997,104.59502330293135,-182.16534276338356,368.2802573601879,-306.76337441535463,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
436,0.975046995304141,0.9844412841567354,0.9792631975763444,0.010682550882590585,0.006470387979683028,0.0028639400053253653,10,-10.159457469873669,23.011927568403916,-12.769791123683158,83.20777869866596,92.89275122315334,104.5787961269163,-182.87023445772604,368.19084109446266,-306.4749869683958,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
437,0.9750244381256955,0.9844542203811366,0.9792845912621637,0.010679926736305195,0.006476502509430365,0.002868495840633344,10,-10.184413286142965,23.00948327044221,-12.755522784425871,83.21573265654825,92.8770867241421,104.55644018325864,-183.31943915057337,368.15173232707536,-306.1325468262209,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
438,0.9749669794222446,0.9843528207292694,0.9792231644826831,0.010698002484386631,0.006491577950958237,0.0028698061163779857,10,-10.19697366436035,23.013269680930197,-12.737626775572807,83.21675605209688,92.86524962190188,104.52778467056734,-183.54552595848628,368.21231489488315,-305.70304261374736,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
439,0.97498290368711,0.9845053799881782,0.9791475069540561,0.010692928952064615,0.006482698244486024,0.002869606557339251,10,-10.204633114643276,23.019395331590857,-12.718950194279486,83.2154000137831,92.85522231262766,104.49776584004714,-183.68339606357895,368.3103253054537,-305.25480466270767,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
440,0.9750136918895018,0.9845294067779297,0.9791927806388532,0.01066983339094188,0.00649094319231308,0.0028764060609722513,10,-10.212151535012737,23.024988217000974,-12.70644282622799,83.21401535523728,92.84502603378621,104.47699938048837,-183.81872763022926,368.3998114720156,-304.95462782947175,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
441,0.974882185866599,0.9845759808617609,0.9791808017881186,0.010690505280137562,0.006500217211136032,0.0028822112306904103,10,-10.217277987853846,23.0340688918221,-12.701126003635322,83.21052903433427,92.83555233465279,104.46655405469568,-183.91100378136923,368.5451022691536,-304.8270240872477,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
442,0.9749500758814404,0.9846148960936849,0.9792042492679003,0.01080867802118637,0.006599602903762883,0.002906079289074379,10,-10.222157804232344,23.047664746682774,-12.698088206058806,83.20660608413053,92.82757221732838,104.45771614937954,-183.99884047618218,368.7626359469244,-304.75411694541134,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
443,0.9750847162821163,0.9846195859384451,0.9791923851460386,0.010786637357072693,0.006586560665332986,0.0029059314853523274,10,-10.230764508298655,23.064302730238268,-12.694923081133743,83.20584928362118,92.82169443544119,104.44701377811661,-184.1537611493758,369.0288436838123,-304.6781539472098,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
444,0.9750828744351893,0.9845827631724141,0.9791840561206638,0.010722055694771932,0.006514663441084008,0.0029023828820992845,10,-10.234913927153583,23.08341740479709,-12.692226386825949,83.20188250400108,92.81806255382878,104.43704651046214,-184.2284506887645,369.3346784767534,-304.61343328382276,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
445,0.9748515800639678,0.9844742031905614,0.9791608230259347,0.010666670038665456,0.006494197050575365,0.002893565184677072,10,-10.227750690503179,23.102452821873868,-12.690439147226579,83.18882059734727,92.81471838927659,104.4293976199779,-184.0995124290572,369.6392451499819,-304.5705395334379,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
446,0.974952050211462,0.9844578105256495,0.9791928539896205,0.01079371979802106,0.006579442082909825,0.0028980573314019995,10,-10.22002799811232,23.11703530881619,-12.691429193923987,83.17568967445577,92.80919226217353,104.42747116598566,-183.96050396602175,369.87256494105907,-304.5943006541757,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
447,0.9750816538872571,0.9845108417838139,0.9791884758390242,0.010722007120751954,0.006521557745628591,0.002884811469117914,10,-10.220404397284803,23.125007887738736,-12.694082992936968,83.1692870845575,92.80044694281173,104.42969222671873,-183.96727915112646,370.0001262038198,-304.6579918304872,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
448,0.9751109499255894,0.9845494728066213,0.9791747711142654,0.010633148476550688,0.006460557792815074,0.0028823738093554027,10,-10.218539135215515,23.129450434012792,-12.694791864476128,83.16131444955488,92.79024454096295,104.42960417679605,-183.93370443387926,370.0712069442047,-304.67500474742707,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
449,0.9748256975000857,0.9844892268180628,0.9791128080595307,0.010597522883832089,0.006448834853248183,0.0028804297148041632,10,-10.20465199424043,23.135216098160353,-12.6932935450587,83.14461365530839,92.7805689839548,104.42674572361803,-183.68373589632776,370.16345757056564,-304.63904508140877,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
450,0.9833019920489926,0.9866337700296792,0.9839375934839707,0.010757803195924195,0.006574782792452653,0.0028926715047889046,10,-12.747247462088605,23.64986613514238,-15.886817213253494,80.49732567275535,92.27505286265759,100.07500339396886,-229.4504543175949,378.39785816227806,-381.28361311808385,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.007789387721606533,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.05887030934429338,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
451,0.9986943542229404,0.9904498533749024,0.9926186138310681,0.006605103323042752,0.003511143294670448,0.0019593078580327767,10,-17.353981818148316,24.669006146862053,-21.775817153797565,75.61857063878702,91.35642035807301,92.00906590630811,-312.3716727266697,394.70409834979284,-522.6196116911416,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696,-0.011872277947058696
452,1.0099013248485338,0.9925983856827841,0.9985998631541994,0.010717013669055152,0.003992704992509329,0.002612911661332453,10,-20.465688432405205,25.779386446757783,-26.272894109983365,71.12193357517074,90.54302953201008,84.5204594275904,-368.3823917832937,412.47018314812453,-630.5494586396007,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
453,1.0152536160140784,0.9923386213586624,1.0003907182007157,0.015669147458276335,0.009009873574049239,0.00275038783901809,10,-21.401598762556855,27.08878201802304,-28.71472475182702,66.73915424421938,89.79955140119503,76.79232127366151,-385.2287777260234,433.4205122883686,-689.1533940438485,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
454,1.0155831360640533,0.9898179175145321,0.9986459881211338,0.018703624287449514,0.012213519902813117,0.0029617236023270327,10,-20.263996168296696,28.503692955058668,-29.16592294314688,62.65230175548293,89.1312954044313,68.73800863160427,-364.75193102934054,456.0590872809387,-699.9821506355252,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
455,1.0127516698748735,0.986192933212893,0.9952144393062256,0.020272960352971048,0.01398443476549216,0.003100024754332221,10,-17.864221087986113,29.792438551884043,-28.59166592097651,59.289224405271824,88.56155061571823,61.022591064528655,-321.55597958375006,476.6790168301447,-686.1999821034362,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
456,1.0095908090722183,0.9826100490401187,0.9923186603422457,0.020892877973761322,0.014562981563991443,0.003167698964956838,10,-15.209525141464118,30.722342646558992,-28.09496949821232,57.041081295293914,88.10484194635518,54.35526642473102,-273.7714525463541,491.5574823449439,-674.2792679570956,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
457,1.0077102249253533,0.9800307191784987,0.9913060120804839,0.021483229631208182,0.014704056152687182,0.003254682246949987,10,-13.015938783231531,31.148528301762195,-28.297955344394012,55.9146373167088,87.73831329234953,49.087820360666804,-234.28689809816757,498.3764528281951,-679.1509282654563,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
458,1.0074578991910235,0.9789152029994649,0.9923267628125595,0.022355888679409613,0.01480394125590482,0.003462963440267608,10,-11.512398466681596,31.065409396896353,-29.211654128284092,55.612233858132456,87.41752485163408,45.14359156050993,-207.22317240026874,497.04655035034165,-701.0796990788182,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
459,1.0082552192319252,0.9787038842312764,0.9944699202137349,0.023352550475691108,0.015311097965885102,0.0036876298328863714,10,-10.554070886134745,30.600510230030007,-30.41908606123773,55.8114493761872,87.10800027547961,42.14044735595331,-189.97327595042543,489.6081636804801,-730.0580654697055,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
460,1.008941764857625,0.9788001933619889,0.9965270754607763,0.024382703101471222,0.016381301150053523,0.003807870646104734,10,-9.851107590969251,29.95419231278624,-31.39610716284874,56.31155537896585,86.80882251063728,39.608883785319534,-177.31993663744652,479.26707700457985,-753.5065719083698,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
461,1.00922714626869,0.9789682165033882,0.9978021867448233,0.0250921598007439,0.017181777381021862,0.0038798565162912624,10,-9.180131649469791,29.29927815400572,-31.80801060376695,57.015601891122735,86.53956030938318,37.21341010527911,-165.24236969045623,468.7884504640915,-763.3922544904068,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
462,1.0086506181500314,0.9789786764957047,0.9980033806035264,0.025331265685888695,0.017524574800749024,0.003899000123912705,10,-8.47044387181156,28.72682616758864,-31.6229264461995,57.86177195654448,86.31138806236741,34.86660473312334,-152.46798969260806,459.62921868141825,-758.950234708788,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
463,1.0077565692895976,0.9788035712682569,0.9974902910413304,0.0250275110087196,0.017308696147451025,0.003861011518498849,10,-7.774437886787035,28.259621844504398,-31.042853904189613,58.78415042805056,86.12321205126027,32.68175224668397,-139.93988196216662,452.15394951207037,-745.0284937005507,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
464,1.0065249822120736,0.9786674505890194,0.9965829104546279,0.024518539446594365,0.01686858602742557,0.003802277006226329,10,-7.196235324987272,27.878842314289024,-30.356773622729822,59.7117875170423,85.96714487436195,30.832190819906828,-129.5322358497709,446.0614770286244,-728.5625669455158,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
465,1.0056438814654705,0.9786471081402293,0.99587500521286,0.023756552194621305,0.016166221429278954,0.0037166133563435416,10,-6.819596298102366,27.55472968235155,-29.80687515810307,60.57926352397022,85.83415383254346,29.42552854021475,-122.75273336584259,440.8756749176248,-715.3650037944738,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
466,1.005320275746452,0.9788277879130173,0.9955661129401827,0.023124527553696914,0.01557431552736569,0.0036500214758185675,10,-6.6691808317416434,27.273049362941645,-29.511404616187992,61.34197271912856,85.72004811930415,28.45915166702914,-120.04525497134958,436.3687898070663,-708.2737107885118,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
467,1.0054927556585351,0.9792301257224739,0.99561789136994,0.022699212656403057,0.015193525638666628,0.0036030412759022784,10,-6.695892856435422,27.038830240703046,-29.451539326482475,61.994665946564915,85.62421276882569,27.8442897947535,-120.52607141583759,432.62128385124873,-706.8369438355794,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
468,1.0060366680869115,0.9796226559492595,0.9958307225224361,0.022449970242646722,0.01498677325720866,0.0035700005847323765,10,-6.799443975924643,26.868878642393312,-29.523502793879842,62.5657491408397,85.54624574219898,27.46352755052172,-122.38999156664357,429.902058278293,-708.5640670531162,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
469,1.0064621381978982,0.979785273979135,0.9960233119952046,0.02241398393200994,0.014982975349869814,0.0035590236067106315,10,-6.876435079085375,26.77753819814985,-29.614856429633274,63.09612380189433,85.48532458958015,27.219763778725515,-123.77583142353676,428.4406111703976,-710.7565543111986,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
470,1.0066634186525694,0.9797495565519372,0.9960136944241239,0.022494242445642663,0.01509437493068948,0.003558339992885944,10,-6.866277392800744,26.757687257436782,-29.6591693745553,63.617573694608794,85.43785169525201,27.0553193594421,-123.5929930704134,428.1229961189885,-711.8200649893272,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
471,1.006666924412345,0.9797135240541189,0.9958698925153062,0.022583248523021064,0.015189732614364678,0.0035651752682079054,10,-6.770962174179362,26.780351504554968,-29.65042631107877,64.13502420001882,85.39948375898142,26.947325111142494,-121.87731913522852,428.4856240728795,-711.6102314658905,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
472,1.0066596931004277,0.9797104780350493,0.995751000929875,0.022564308193426197,0.015159918444285317,0.0035665150134983107,10,-6.628885328166838,26.816441540283332,-29.62336479042651,64.63596126497382,85.3666129623107,26.89230839727532,-119.31993590700309,429.0630646445333,-710.9607549702363,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
473,1.0067448715713885,0.9795162594689489,0.9957162705928145,0.022525185640518045,0.015109382263001916,0.0035668333378104117,10,-6.475598952138659,26.85340667396002,-29.614588081164182,65.1074073213242,85.33765826080788,26.887907141433626,-116.56078113849587,429.6545067833603,-710.7501139479403,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
474,1.0067290831447555,0.979430016596637,0.995670052441194,0.02267785129212331,0.015258197498259544,0.0035837489285253945,10,-6.324214708054891,26.884602211142305,-29.631602887353818,65.54254605409496,85.31124812543388,26.92264328681919,-113.83586474498803,430.1536353782769,-711.1584692964916,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
475,1.006706188266604,0.9794221258987953,0.9956360145850845,0.02273435437362546,0.01529270693190291,0.003593724571898362,10,-6.175436370453774,26.900784557332088,-29.66322675895609,65.94006329557538,85.2848608841836,26.982101740606215,-111.15785466816793,430.4125529173134,-711.9174422149462,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
476,1.0066701135489668,0.9792698576414125,0.9955142957032572,0.022724964227390603,0.015274386252716286,0.0035941082555303594,10,-6.033957659125706,26.903299295734612,-29.702128227267327,66.30146767248166,85.25872814121969,27.056608300814954,-108.6112378642627,430.4527887317538,-712.8510774544159,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
477,1.0066922707683432,0.9791958960962172,0.9956155200397122,0.022798213189923307,0.015324364237482574,0.0036051915183765502,10,-5.905455042422547,26.896598148463934,-29.751143739761215,66.62850914056213,85.23301529660782,27.141783723689972,-106.29819076360585,430.34557037542294,-714.0274497542691,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
478,1.006814063447958,0.9791939127461295,0.9957922224262742,0.02289100532405735,0.015417061104926966,0.0036142034979225112,10,-5.7911606916651355,26.877991479318347,-29.806928175264687,66.92378722069682,85.20737939136917,27.232252548596026,-104.24089244997243,430.04786366909354,-715.3662762063525,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
479,1.006933605175272,0.9791345581504644,0.9958328410959866,0.022989785433387054,0.01551845270574525,0.0036244088695324603,10,-5.68408823368145,26.850861391430787,-29.8422063780703,67.19361708174833,85.18288932283168,27.317030318443127,-102.3135882062661,429.6137822628926,-716.2129530736872,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648,-0.011761257939387648
480,1.0082613335601776,0.9816202428650265,0.9996346823660436,0.023091464132063654,0.015602648810564767,0.0036410774071263664,10,-5.623372492609753,24.649849083663838,-31.03469228647411,67.48918217433969,81.91837179864082,27.54569960961504,-101.22070486697555,394.3975853386214,-744.8326148753787,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
481,1.0050715419916498,0.9808501564050708,1.0009961606965436,0.02239315505872613,0.015451018770726582,0.0035021128509117134,10,-5.5551159293179895,20.57028440013544,-33.18601425323398,67.82838268335917,76.49048313736861,29.39891945155261,-99.99208672772382,329.124550402167,-796.4643420776155,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.006837243087125633,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
482,1.00714280092988,0.984896083049652,1.0064008874601822,0.021018825548967855,0.015071572959337786,0.003245810008477891,9,-5.604127280917027,16.882169495545288,-34.75582943451264,67.99791532668335,72.64410114728821,32.078051571761016,-100.87429105650648,270.1147119287246,-834.1399064283034,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,-0.05801109779889624,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
483,1.0035253513018754,0.9851737716300164,1.0072559883172632,0.01957914193050306,0.014515190332095366,0.0030101994611098064,9,-5.901672569236808,11.814507019669234,-36.139262011528935,67.93168983276114,65.84369438147176,34.22372743333504,-106.23010624626255,189.03211231470775,-867.3422882766945,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
484,1.0052555066406605,0.9923201403444998,1.0146849310932542,0.01739421732428559,0.013171194642932926,0.002689084259259666,8,-6.331331605213062,5.179628716515984,-37.33570054525396,67.77980513026637,55.804612456176585,35.733832912201144,-113.96396889383512,82.87405946425575,-896.056813086095,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
485,1.0003462047758545,0.9933912196088315,1.014678649967481,0.014563005352763536,0.011680503710233343,0.002200085015099663,8,-6.867225098191373,-0.9938699769193604,-37.57664553116299,67.57197317593246,47.18701465090449,36.69187689843471,-123.61005176744472,-15.901919630709767,-901.8394927479118,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
486,1.0000387689378083,0.9985937450870633,1.0171945017399724,0.014910148397420267,0.012525792323986741,0.0022440254781188884,7,-7.55284614839906,-5.965886388910832,-36.642527064748016,67.27564723469992,40.48075851986784,36.76244632755621,-135.95123067118308,-95.45418222257331,-879.4206495539524,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
487,0.9935352732444112,0.9972282646364459,1.0119257321268296,0.014699620629736574,0.012293923634197157,0.0021913128489045508,7,-8.498717313825404,-9.738325304128892,-34.909343773419536,66.79843115847709,35.597165017072065,36.2200744391672,-152.97691164885728,-155.81320486606228,-837.8242505620689,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
488,0.9930814537881107,1.0007225898539578,1.0115152868738206,0.01360588191476331,0.011146985568072644,0.002036389390368678,6,-9.803068084147036,-12.53985056717707,-33.16742657765794,66.02106121728886,32.23580974543535,35.67966219261108,-176.45522551464666,-200.6376090748331,-796.0182378637907,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
489,0.9935947318063237,1.003645489175774,1.0114849703755924,0.01329619047602766,0.010386604154754186,0.0018212553286579359,6,-11.486646476406719,-14.634649672277291,-32.09228239755605,64.89869068360844,30.067735143118096,35.618731913928514,-206.75963657532094,-234.15439475643666,-770.2147775413451,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
490,0.9949843101448955,1.0063515609427152,1.0120924193585445,0.01380705245386803,0.010562857308661107,0.0019448733484059505,6,-13.308187144983508,-16.082398817979474,-31.654371053566333,63.66043986590338,28.919774630405584,35.96373694230028,-239.54736860970314,-257.3183810876716,-759.704905285592,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
491,0.9962999401957261,1.008030748970444,1.0124253842129598,0.013837724469035329,0.010589372955175862,0.001953397455043338,6,-14.935589041254296,-16.824739166625694,-31.422234256434606,62.60761586976027,28.629718417834646,36.38235795686402,-268.84060274257735,-269.1958266660111,-754.1336221544306,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
492,0.9974141584038213,1.0088856369912207,1.0124489296730979,0.013488655074504318,0.010276140585274804,0.0018879947671604494,6,-16.22546582255869,-16.962015284780694,-31.180669894117113,61.84786394404197,28.94603814876349,36.73611451434925,-292.05838480605644,-271.3922445564911,-748.3360774588107,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
493,0.9979483732904504,1.0089833828363661,1.0120626015108047,0.012912258816347735,0.00975176013344245,0.0017938011001811193,6,-17.156096353931698,-16.690564505147318,-30.88431750949314,61.379559520663335,29.652184465446325,37.00790728585815,-308.80973437077057,-267.0490320823571,-741.2236202278353,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
494,0.9982495455736896,1.0086506468334873,1.011473403589549,0.012356375914955345,0.009241618037387895,0.001704646124316745,6,-17.79021609884507,-16.22448141695451,-30.60381389760578,61.140877186804914,30.56751052379672,37.25315335076482,-320.2238897792113,-259.5917026712722,-734.4915335425387,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
495,0.9984682324633675,1.0083083857536252,1.0109973779463253,0.011757926816315663,0.00868822151465131,0.0016108909628721928,6,-18.220570121412308,-15.736063058994937,-30.432370544927526,61.052230797624524,31.55612293506274,37.53770975789553,-327.9702621854216,-251.777008943919,-730.3768930782607,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
496,0.9985630906468524,1.0077834722902521,1.010712872231188,0.011271900870395682,0.008239744040360335,0.0015361939830424909,6,-18.52280424382168,-15.328667302781717,-30.419578419297718,61.05337000759905,32.5302249607465,37.89770389365116,-333.4104763887902,-245.25867684450748,-730.0698820631452,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
497,0.9987704080010792,1.007459618720007,1.0107590873990209,0.01089596905069063,0.007902411257614211,0.0014821238545600064,6,-18.7421235334501,-15.041947226011466,-30.54780488921458,61.10664547423461,33.44254953684984,38.324888117329394,-337.3582236021018,-240.67115561618346,-733.1473173411499,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
498,0.9990495643810757,1.007185809074577,1.0110547505383298,0.010638543430081932,0.00767747514164122,0.0014475273211395042,6,-18.904648666957687,-14.880036990774256,-30.75039580033793,61.18720653489776,34.27402553097794,38.776322943993115,-340.28367600523836,-238.0805918523881,-738.0094992081104,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
499,0.9992907316034373,1.0070035766744045,1.0113298701429545,0.010449509901105929,0.007508557706954234,0.0014232678477095243,6,-19.016393763681496,-14.820905815443034,-30.939356776455426,61.28780037231819,35.022196087094905,39.194998577491184,-342.2950877462669,-237.13449304708854,-742.5445626349302,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
500,0.9994291330660298,1.0069821140479813,1.0115557120124345,0.010311213721235791,0.007395391107753814,0.0014083104541697516,6,-19.075624214746497,-14.834356776590232,-31.048514154921204,61.41002132945334,35.69289293251356,39.53868870406187,-343.3612358654369,-237.3497084254437,-745.1643397181089,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
501,0.9993594757402845,1.0069915428961893,1.0115423409851796,0.010284347268041215,0.007375217836273958,0.0014063603640435513,6,-19.09123999463596,-14.892144295177179,-31.061021421448164,61.551174674436744,36.297182146570144,39.79574380288945,-343.6423199034473,-238.27430872283486,-745.464514114756,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
502,0.9991427199991215,1.0069702375457958,1.011608588828651,0.010329690334179317,0.00742115112719363,0.0014137338953417683,6,-19.08371740244756,-14.966316337303997,-31.003298548139593,61.70041641936258,36.84643619650833,39.98426210622862,-343.5069132440561,-239.46106139686395,-744.0791651553502,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
503,0.9990622285095292,1.0068895671054092,1.0116374107842656,0.010502031785757553,0.0075908695346125574,0.001441229921320931,6,-19.08079355985632,-15.040402346910302,-30.915556496802477,61.838634024566765,37.34763528392904,40.13174524723298,-343.4542840774138,-240.64643755056483,-741.9733559232594,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
504,0.9991382080444267,1.0068692605256266,1.01161874239391,0.010557912107410573,0.007644472327564683,0.0014516982881097947,6,-19.10119346159352,-15.112143546777212,-30.819150087203024,61.94972517976794,37.802997488987884,40.252562735358595,-343.82148230868336,-241.79429674843539,-739.6596020928725,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
505,0.9989956413596668,1.006988426497693,1.0115450603281677,0.010490778286415505,0.007574478056136909,0.001440682936465904,6,-19.13772681268045,-15.183826751790608,-30.724025372753996,62.03716301576527,38.21270680843262,40.35458795884405,-344.47908262824814,-242.94122802864973,-737.3766089460959,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
506,0.9989432093569318,1.007152527098144,1.0115692107202623,0.010605437171548748,0.00768086754711045,0.0014559728945776984,6,-19.178527357508447,-15.249343541656687,-30.644789938940857,62.11190261399352,38.58171976657214,40.44831839801765,-345.21349243515203,-243.989496666507,-735.4749585345805,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
507,0.9989693095854928,1.0071435149907464,1.0115941529660089,0.010696105254188312,0.0077797745588680375,0.0014706155683706277,6,-19.226538395206347,-15.293295559988874,-30.588434851562994,62.17471712265487,38.919905426181046,40.53922523788825,-346.07769111371425,-244.69272895982198,-734.1224364375119,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
508,0.9990876555590897,1.00700267367278,1.0115658702808557,0.01067682401556041,0.007767141497624603,0.0014687285685401404,6,-19.28081394720114,-15.311039249241722,-30.544303229089675,62.22725258668793,39.23247335915475,40.62113681547677,-347.05465104962053,-244.97662798786754,-733.0632774981522,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
509,0.9991370604864257,1.0069755551964907,1.0114598990549144,0.010532748086021445,0.007628729025753065,0.001447088904902647,6,-19.329129362856797,-15.320323432824093,-30.503118804601048,62.27797674973054,39.516949294248086,40.69149115604132,-347.92432853142236,-245.1251749251855,-732.0748513104252,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
510,0.9991950669510606,1.0072396894892597,1.0113289742176632,0.010440290304324668,0.007544652222309519,0.001433148542126536,6,-19.620358310356185,-15.405049316798369,-30.433059797577133,61.83668107387703,39.75620834381822,40.72308382260981,-353.1664495864113,-246.4807890687739,-730.3934351418512,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372,0.011625209770132372
511,1.0001334748417228,1.0079843999952702,1.0112591310545977,0.01035801887602253,0.007526135358393494,0.0014245059625100833,6,-20.52556017698164,-15.547063601208272,-30.273294267088872,60.45825408410683,39.96303096116809,40.54349496754748,-369.4600831856695,-248.75301761933235,-726.5590624101329,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
512,1.0012427462645226,1.0089109963080223,1.0109941221910157,0.009781523106352958,0.007026008457022153,0.0013310817350145165,6,-21.73830372067995,-15.62680680940333,-30.04244381642387,58.866314770172366,40.16992064995072,40.19455804123714,-391.2894669722391,-250.02890895045329,-721.0186515941729,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,-0.003778170229323363,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.023529619894671394,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
513,1.0024744221358235,1.0101100343349998,1.0107702426390688,0.00907613674285796,0.006337036170023335,0.001211039680510687,6,-23.138646320493834,-15.850210970288693,-29.811881134737376,57.60457729825354,40.19200149326037,39.89204863946503,-416.49563376888904,-253.60337552461908,-715.485147233697,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
514,1.0039397305418243,1.0119648327209045,1.0109459598538126,0.008419484451829834,0.005711741420867461,0.0011136049567390157,6,-24.63899471072731,-16.584814800784365,-29.625222495553558,56.70066448931162,40.34562051134952,39.65138028502061,-443.50190479309157,-265.35703681254984,-711.0053398932854,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
515,1.0051455065677843,1.0136442293810892,1.0113553007515406,0.008011466223739834,0.005550793779851221,0.0010929811268952385,6,-25.80817498972377,-17.445045122903327,-29.495216632587088,56.18392986564695,40.877810680412935,39.45176778413851,-464.54714981502786,-279.12072196645323,-707.8851991820901,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
516,1.0060394031025255,1.0146901186694304,1.0115723353183266,0.00784431048635959,0.00567456183988566,0.0011816690713617258,6,-26.617063481766692,-17.905161840373392,-29.36989495476468,55.974603175319736,41.5011123136564,39.26285203564034,-479.1071426718005,-286.48258944597427,-704.8774789143523,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
517,1.0062455300448152,1.0150832675602575,1.0112080908056928,0.007632116241568121,0.005678654049113012,0.0012765388296262909,6,-27.115479489644528,-17.999665353084534,-29.1915163914731,55.976069832594916,42.14795349416357,39.04779397295152,-488.0786308136015,-287.99464564935255,-700.5963933953544,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
518,1.0061467277745904,1.0149837950515799,1.01062594707448,0.007957588708619146,0.0057972725096042095,0.0013969806000291183,6,-27.396121721708095,-17.846561168256247,-28.994378591558853,56.103913670684115,42.77078540274561,38.82885595716459,-493.1301909907457,-285.54497869209996,-695.8650861974124,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
519,1.0059555359780765,1.0147689672766518,1.0100856077823217,0.008113372789651975,0.00580654694203002,0.0014853109265753962,6,-27.567047400236806,-17.58754157417069,-28.88329397443427,56.28642195824693,43.347289029503784,38.66918893581521,-496.20685320426253,-281.40066518673103,-693.1990553864225,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
520,1.0060556593698093,1.0144808134992518,1.0098473853023369,0.008197986075554914,0.005806448710993496,0.001545296165603507,6,-27.707588270570987,-17.33064102355669,-28.931161786066834,56.47781375556752,43.86988325536495,38.612685394498484,-498.7365888702778,-277.29025637690705,-694.347882865604,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
521,1.0006614249305288,1.0086690521395327,1.0043668111448305,0.008023225107361615,0.0056156610115589934,0.0015479869217659558,6,-27.84471113605885,-17.13031042548002,-29.127399144623837,56.66268281441637,44.33904188274815,38.65474585746098,-501.20480044905935,-274.0849668076803,-699.0575794709721,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
522,1.0015029419939288,1.0089046687192005,1.0052984153923792,0.007783200609263862,0.0054219679421573155,0.0014930018412950027,5,-28.13350413757071,-17.197088703315863,-29.70442628421165,56.772771421379645,44.744065976172685,38.955214143831064,-506.4030744762728,-275.1534192530538,-712.9062308210796,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
523,0.9974489943843791,1.004305006643011,1.0018783216710563,0.00724468824368074,0.0050643791705800275,0.001357135239574826,5,-28.724164412109317,-17.735912479589974,-30.851664282237262,56.74994107771256,45.07671675456581,39.64307836399519,-517.0349594179677,-283.7745996734396,-740.4399427736943,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
524,1.0000265671537836,1.0059873635632728,1.0049690835461484,0.006690736873095641,0.0047402974931462245,0.0011266407009972864,4,-29.549617162384394,-18.69087729203306,-32.345094413988576,56.635417521103896,45.361169624515504,40.58789841771964,-531.893108922919,-299.054036672529,-776.2822659357258,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
525,0.9970690781396505,1.0024905872540224,1.0026079724921413,0.006551951075169974,0.004270845498836275,0.0009094767733494423,4,-30.47514281207103,-19.91086442760259,-33.880606143571164,56.4998114088583,45.63526576956536,41.632797359493196,-548.5525706172785,-318.57383084164144,-813.1345474457079,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
526,0.9996281286338397,1.004667610734467,1.005632717742803,0.006614754095948984,0.004066046334344076,0.0008928298222556261,3,-31.378125642241244,-21.231467354243275,-35.226333276382434,56.39715811979231,45.91445280464025,42.64808011632131,-564.8062615603424,-339.7034776678924,-845.4319986331784,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
527,0.9959285438635173,1.001023263225119,1.002562992664101,0.006629265785418174,0.004031542879396243,0.0009179732329574208,3,-32.20177266749292,-22.540475847282707,-36.29838580538459,56.345099453579195,46.19859530904039,43.562794739131306,-579.6319080148725,-360.6476135565233,-871.1612593292302,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
528,0.9976789411417036,1.0028648753925065,1.0046607831468006,0.006923212451593307,0.004301393594522472,0.0009718463186828949,2,-32.96079771508928,-23.803157540470124,-37.144881705475974,56.32892390089498,46.48872428663941,44.38353896423961,-593.294358871607,-380.850520647522,-891.4771609314234,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
529,0.9933760119042194,0.999006333662427,1.0008813771553644,0.007070118672666021,0.004451438344585457,0.0010008075470027856,2,-33.70850831277906,-25.031173466841967,-37.882267897914936,56.324638338745594,46.782613560709194,45.168387296355775,-606.753149630023,-400.49877546947147,-909.1744295499585,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
530,0.9952038084206344,1.000852327051773,1.0028171626449676,0.0074565849084831555,0.004803549727283422,0.0010710749603493686,1,-34.50122449508248,-26.24862957082385,-38.6329087526124,56.32029886063588,47.080584740418125,45.99037574707923,-621.0220409114846,-419.9780731331816,-927.1898100626977,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
531,0.9969291119236088,1.0028136793492157,1.0049296668081953,0.0074877171993445,0.004837345067691459,0.0010892199044241588,1,-35.36317319730446,-27.467275280758553,-39.46850800481507,56.3178834595081,47.388529757039855,46.897614871589155,-636.5371175514803,-439.47640449213685,-947.2441921155616,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
532,0.998435318458331,1.004488032400108,1.0066768842712739,0.0076747957792169435,0.00503645225288394,0.001125521641608321,1,-36.124913567402984,-28.50658520946823,-40.127640242594026,56.35027508771319,47.69335110433989,47.684742621067976,-650.2484442132537,-456.1053633514917,-963.0633658222566,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
533,0.9992777983089679,1.0053553924091385,1.0073006826234432,0.0077881804545496276,0.005163562996903644,0.001150124371135008,1,-36.59938613901874,-29.162895228695408,-40.28684693484947,56.43214809291525,47.959025775100436,48.08160074257209,-658.7889505023373,-466.60632365912653,-966.8843264363873,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
534,0.9992699352777822,1.0057511348344064,1.0069989372586978,0.007701464866065062,0.005084414191017666,0.0011452138292062809,1,-36.80306406819497,-29.464412636098043,-39.9810531254223,56.54121702007281,48.173878197276274,48.089687971093554,-662.4551532275095,-471.4306021775687,-959.5452750101351,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
535,0.9987872817082197,1.00592133867035,1.0062105825847478,0.007730483272334611,0.00510434648246625,0.0011529884067385805,1,-36.833742985674796,-29.521974828526787,-39.44763906974751,56.653531175362204,48.33521198241843,47.88024450679497,-663.0073737421463,-472.3515972564286,-946.7433376739402,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
536,0.9982263228547863,1.0059024500670777,1.0054250894066945,0.007828848072021851,0.005196881560168575,0.0011636401829915337,1,-36.81299951382218,-29.447116243039964,-38.97027948864318,56.75246778569083,48.45193391552262,47.6773305819481,-662.6339912487991,-471.15385988863943,-935.2867077274364,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
537,0.9979306813445649,1.0057363249335185,1.0048681964815793,0.00792550165155686,0.005299986231517575,0.0011710903335712653,1,-36.82745641987009,-29.323793024967568,-38.72225809757969,56.82924018636049,48.545408172341254,47.620645107037156,-662.8942155576616,-469.1806883994811,-929.3341943419125,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
538,0.997844003560544,1.005718853465082,1.0046544477024981,0.007873275515202813,0.005294273748227738,0.0011429466805089113,1,-36.90320069172796,-29.20479466431612,-38.72645727377908,56.883060184271876,48.62996175411678,47.729937367555586,-664.2576124511033,-467.2767146290579,-929.4349745706979,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
539,0.9982666260006866,1.0057543852834139,1.0048488833012588,0.007836740912387802,0.005298297706540868,0.001123776589904682,1,-37.02103416662832,-29.11543016877389,-38.91118891450647,56.92004798271209,48.712638514169775,47.95449067623383,-666.3786149993098,-465.84688270038225,-933.8685339481552,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
540,0.9981581349584056,1.0056379621340996,1.004743826052078,0.007617327157992097,0.005091768162791142,0.0010951687913328164,1,-37.11328388435736,-28.885044072776303,-39.05735173622913,56.95705469867897,48.59848708889422,48.147993588760556,-668.0391099184325,-462.16070516442085,-937.3764416694992,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
541,0.9979520814616798,1.005311748405816,1.0042631131675295,0.0076097732631592255,0.00508307008399582,0.0010943968450018537,1,-37.14763335659445,-28.523390188470334,-38.89991352277362,56.99815592086758,48.32538856808861,48.20475470338881,-668.6574004187,-456.37424301552534,-933.597924546567,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.017382641770794738,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.036264758008052955,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
542,0.9973764798437761,1.0041110743390251,1.0032146492343517,0.00746015587771336,0.004997774236321799,0.0010572538483585648,1,-36.82938652674001,-27.43629490822857,-38.560649454299714,56.875848004376145,47.35133569754657,48.234672599959914,-662.9289574813201,-438.98071853165715,-925.4555869031932,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423,0.009703738370503423
543,0.9960550517414999,1.0020838758209578,1.0010599861465286,0.00707312434720178,0.00467120795989822,0.0009891303189004665,1,-36.23945163600416,-25.763635119101142,-37.79733390043772,56.64042080833363,45.875559669901556,47.165586314633146,-652.3101294480749,-412.2181619056183,-907.1360136105053,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
544,0.994537221086931,1.000520219641793,0.9988357919015363,0.006549514116888889,0.004292851031529931,0.0009147523639266966,1,-35.58456851858853,-24.485517925463174,-36.77367446353056,56.44166686080958,44.72750638352609,45.185438506688854,-640.5222333345936,-391.7682868074108,-882.5681871247335,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
545,0.9936009984799199,0.9993748564934013,0.9977579095141086,0.0062965257949077,0.0042727534939409175,0.0009609634586881783,1,-34.945850855081716,-23.673553176181493,-36.29912412334753,56.272792151063854,43.82593865277004,43.766571677198044,-629.0253153914708,-378.7768508189039,-871.1789789603407,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
546,0.9935604573983087,0.9988922896929426,0.9979404432428173,0.006204839316775776,0.004218191620125362,0.0009782504895097506,1,-34.57630347336336,-23.283737145457597,-36.4812099066989,56.116098156630564,43.09188795351768,42.991247870881935,-622.3734625205404,-372.53979432732154,-875.5490377607736,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
547,0.9941065661915766,0.998813796406909,0.9989063580911246,0.006156833553086968,0.004038702738173045,0.0009085668420064772,1,-34.40345886713576,-23.18908351924802,-37.047465952770665,55.95723172368826,42.47016896304189,42.63245398283025,-619.2622596084437,-371.0253363079683,-889.139182866496,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
548,0.9946644284945925,0.9988880304747563,0.999937105885048,0.006123725088922541,0.00376854820219159,0.0008471524974700089,1,-34.30899361222232,-23.25104849475212,-37.62689631212584,55.8151137933603,41.930476982513696,42.3967551114514,-617.5618850200017,-372.0167759160339,-903.0455114910201,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
549,0.9950323621386655,0.9990245259494488,1.0006352103470049,0.006148741054535508,0.0036102225021041054,0.0008748644104996064,1,-34.199961915476564,-23.36317625683149,-37.95491533311907,55.7125860046734,41.45662917788769,42.069833310772786,-615.5993144785781,-373.81082010930385,-910.9179679948576,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
550,0.9947640650808914,0.9991383845730156,1.0007780703277684,0.00619521620542452,0.003610966042321559,0.0008966850613185508,1,-34.04405545061205,-23.46871632654891,-37.958469298342926,55.65760632426779,41.04105254569377,41.58010251886151,-612.7929981110169,-375.4994612247826,-911.0032631602302,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
551,0.9943130302288562,0.9990930609456161,1.000520083163295,0.006486616523975009,0.003890264871701691,0.0009288396304950713,1,-33.866809334525215,-23.546503307460075,-37.7238357393279,55.641487758176645,40.677613008335065,40.97949086846408,-609.6025680214539,-376.7440529193612,-905.3720577438697,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
552,0.9939217990258127,0.9990361059054249,1.0001950425934067,0.0067102432800038815,0.004104759525001926,0.0009545726939342591,1,-33.723311356986784,-23.597677731573263,-37.408628273866555,55.64221760434556,40.35866986848929,40.3758543050236,-607.0196044257622,-377.5628437051722,-897.8070785727973,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
553,0.99356950564855,0.9990081784533169,0.99996250485605,0.006854777523458462,0.0042462253922299145,0.0009699299105008989,1,-33.649353235286476,-23.636899656161876,-37.144588758964694,55.64149469835171,40.07672869262418,39.85757450870767,-605.6883582351566,-378.19039449859,-891.4701302151526,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
554,0.9933437842061504,0.9990888433816763,0.9998974215303653,0.0070139630047759745,0.004399500609105363,0.0009891495222102383,1,-33.64740833609798,-23.674500583322065,-36.98554887998202,55.63548169883967,39.82537884953462,39.456570011701025,-605.6533500497636,-378.79200933315303,-887.6531731195685,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
555,0.9935141947055076,0.9992223067988252,0.9999069728341231,0.007179668497030133,0.004558066850117609,0.001011259088639387,1,-33.704202944269795,-23.707827928899796,-36.91790579105834,55.62698942465719,39.601228621666245,39.15518748860084,-606.6756529968563,-379.32524686239674,-886.0297389854002,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
556,0.9938246941731465,0.9993432116099662,0.999978402224689,0.007101809138709481,0.004494019037645901,0.0009987563906464064,1,-33.79139659140667,-23.726794397638088,-36.89934624165544,55.62330754867531,39.403106054332646,38.91731394928836,-608.24513864532,-379.6287103622094,-885.5843097997305,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
557,0.9939708158376114,0.9994684083725384,0.9999414421285826,0.006936707040488037,0.004348901790682624,0.0009742817788388036,1,-33.868182620379834,-23.724474320486333,-36.89118519712424,55.635352116726104,39.229689077832,38.71351963716068,-609.627287166837,-379.59158912778133,-885.3884447309816,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
558,0.9941633298656058,0.9993902239606457,1.0000018645226014,0.006846639842850655,0.00429290733612933,0.0009552027383736285,1,-33.90941128949668,-23.700760780217717,-36.87755672667202,55.667503347819306,39.07807810625981,38.53035910745008,-610.3694032109403,-379.21217248348347,-885.0613614401284,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
559,0.9943778357475471,0.999256192916223,1.000204554601646,0.0067060174639883745,0.004152751828863426,0.0009389008732966758,1,-33.91664107743258,-23.66564450065324,-36.861108861744775,55.71600006955042,38.94534766885593,38.36646417213092,-610.4995393937864,-378.65031201045184,-884.6666126818745,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
560,0.9942488969796471,0.9991054538008564,1.0001522323864998,0.006604459957900061,0.004018936410940604,0.0009377355553253409,1,-33.89575613926215,-23.638064512137053,-36.830123585088785,55.77469268087946,38.82751750334635,38.20981587490412,-610.1236105067187,-378.20903219419284,-883.9229660421308,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
561,0.9941833448120705,0.9992001167355431,1.0001743377513974,0.006637155803483472,0.004043470383581302,0.0009438736741353445,1,-33.858239751425145,-23.63174952854016,-36.774581879673995,55.83596249395825,38.72029444361866,38.04952405410297,-609.4483155256526,-378.10799245664253,-882.589965112176,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
562,0.9942903303987846,0.9992155482653837,1.0002670948814112,0.006717909519132487,0.004121428265929673,0.0009540033109158,1,-33.82430572675528,-23.64228159192036,-36.71135755195692,55.89106450668407,38.623263332592124,37.895190602472546,-608.837503081595,-378.27650547072574,-881.0725812469661,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
563,0.994356941963939,0.9991656748164761,1.0002266682088543,0.006683820227211697,0.004085878767638692,0.0009502994863238998,1,-33.79706548257841,-23.653647289327044,-36.64625649429644,55.93816455423346,38.537897968425526,37.749841118829536,-608.3471786864114,-378.4583566292327,-879.5101558631145,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
564,0.9942562321342016,0.9991303870839808,1.0001302525572369,0.006605996804738595,0.0040122739626715235,0.0009399789937151388,1,-33.76461974476636,-23.66141954679954,-36.57449413635087,55.97853844737737,38.46290723584227,37.60923191495637,-607.7631554057945,-378.58271274879263,-877.7878592724209,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
565,0.9941705348770413,0.9990748318919531,1.0000475121800856,0.006635236589168364,0.00404690488151664,0.0009416278414606013,1,-33.726509531651764,-23.67162739714845,-36.51157921170496,56.00763237176158,38.39449103721836,37.48435373484763,-607.0771715697317,-378.7460383543752,-876.277901080919,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
566,0.9940067018469342,0.9990777916592095,0.9999335756463018,0.006652204277170289,0.004067969093038383,0.0009419504731495267,1,-33.69497281898352,-23.68775726500171,-36.47658855591431,56.02119175238438,38.33062949960967,37.387001226768035,-606.5095107417034,-379.0041162400274,-875.4381253419434,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
567,0.994100905524249,0.9990174258446249,1.0000305815515538,0.006723100678823462,0.0041526802625811736,0.0009449755207645052,1,-33.680170304511954,-23.70914003928693,-36.47615554731312,56.01847853929504,38.27126700409562,37.31821962880266,-606.2430654812151,-379.34624062859086,-875.4277331355149,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
568,0.9941855184746035,0.99895925063409,0.9999780568255385,0.006676198407402763,0.004090893338454357,0.0009446523077248623,1,-33.67883358121277,-23.734072740287818,-36.49752376176268,56.003440760676035,38.21723065117848,37.26899437189443,-606.2190044618299,-379.7451638446051,-875.9405702823043,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
569,0.9942275520986033,0.9990772977797062,1.0000997686916995,0.006577224810513614,0.003996935446148373,0.0009325482422156034,1,-33.67453634891373,-23.764494979625127,-36.517088463185985,55.98302417795099,38.169648103589374,37.225792217425486,-606.1416542804473,-380.23191967400203,-876.4101231164636,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,0.020592323200993135,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
570,0.9941394005964388,0.9991935395138878,1.000154178368981,0.006634190843381273,0.004040584908419814,0.0009420255094670913,1,-33.71198745291556,-23.896532536121008,-36.5259569353761,55.92975200273355,38.11312981013418,37.17815968400272,-606.81577415248,-382.3445205779361,-876.6229664490264,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
571,0.9944079570739734,0.999458393922047,1.0003619843370148,0.0067607344362213264,0.0041456324715317076,0.0009606079080130613,1,-33.78970208298076,-24.10479808181125,-36.55812776479731,55.846734799576474,38.05438898832105,37.11861573144298,-608.2146374936536,-385.67676930898,-877.3950663551354,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.005980291343620214,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
572,0.9947148592900922,0.999723789300749,1.0006035540994556,0.006735562541544115,0.004114874627462778,0.000959346171287295,1,-33.933884469337094,-24.318604621550396,-36.59486179569731,55.76827015019606,38.049085124326666,37.041576339244045,-610.8099204480677,-389.09767394480633,-878.2766830967355,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
573,0.9951506075337894,1.0001852688362813,1.0007946840584612,0.006682641663806959,0.004071021684971447,0.0009526341711184706,1,-34.12610564765571,-24.604521197754615,-36.59856336537991,55.703098005756935,38.1462453989427,36.94385427058071,-614.2699016578028,-393.67233916407383,-878.3655207691178,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05,-4.178969500445717e-05
574,0.9955282374270029,1.0005313026797358,1.001125751780989,0.006585854140848292,0.004027652226301627,0.0009292276843862052,1,-34.254873134894055,-24.884510893118694,-36.657537001586256,55.661074580758786,38.29867747108554,37.00661244442711,-616.587716428093,-398.1521742898991,-879.7808880380701,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
575,0.9956490895522526,1.0007652980057014,1.0013423839121967,0.00656334129589294,0.004009395375805956,0.0009290603804370949,1,-34.31091432214824,-25.06249751239479,-36.73237744212387,55.64836971258171,38.44669837998144,37.196653457691674,-617.5964577986683,-400.9999601983166,-881.5770586109729,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
576,0.9956531973630285,1.0009522220550746,1.0013463161212741,0.006636170645923987,0.004080621501557985,0.00094113523845178,1,-34.30732836452492,-25.147195756086234,-36.71161834807993,55.66016142562391,38.58734530148591,37.301347167328245,-617.5319105614485,-402.35513209737974,-881.0788403539183,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
577,0.9955051620170927,1.0009144539818653,1.0011822129988017,0.0066914708869623895,0.0041620396411838284,0.0009408098165391949,1,-34.270691957357414,-25.161122098207205,-36.623213017442914,55.68467571640072,38.71670541648191,37.34215346139097,-616.8724552324335,-402.5779535713153,-878.95711241863,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
578,0.9953914389113684,1.0008480482013886,1.0009533489755316,0.006719215268213733,0.004205969508041007,0.000939979493767327,1,-34.229367958492,-25.13437545355549,-36.525226743137786,55.71364825691591,38.8329890836079,37.363455449753936,-616.128623252856,-402.1500072568878,-876.6054418353069,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
579,0.9953534607330258,1.0008169882563343,1.000818155322393,0.006674536300431829,0.004212785426519248,0.0009252699020429955,1,-34.20290698343863,-25.098862089621303,-36.46841880914565,55.74388500151961,38.93555367718211,37.402388887879624,-615.6523257018954,-401.58179343394085,-875.2420514194957,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
580,0.9955248706474709,1.0007732077899858,1.0007787921576448,0.006637456224448331,0.004211328934793059,0.0009179351073721999,1,-34.19585473636175,-25.07331200022082,-36.47164901165164,55.77591968890875,39.02639118154641,37.47250387124392,-615.5253852545115,-401.1729920035331,-875.3195762796394,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
581,0.9955032498339763,1.0007665802084327,1.0007794079394887,0.006481403519840502,0.004087452377899497,0.0008971702068811502,1,-34.19652201101757,-25.061193623453796,-36.521135627156774,55.812365962474935,39.10843792215286,37.56645854277682,-615.5373961983163,-400.97909797526074,-876.5072550517625,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
582,0.995615191208846,1.0007993855900281,1.0009079078944594,0.006486681450015743,0.004089351993305886,0.0008967585960356132,1,-34.191879092793236,-25.060073874070735,-36.589609462766845,55.852990330797965,39.1821397889358,37.66734760092095,-615.4538236702782,-400.96118198513176,-878.1506271064043,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
583,0.9957030129551863,1.0008384863222137,1.0010313346844548,0.006463025822089895,0.004054974674105485,0.0008933871663156681,1,-34.180331288372294,-25.063197486010587,-36.650524114780225,55.8951821161504,39.2467500330665,37.756958592140656,-615.2459631907013,-401.0111597761694,-879.6125787547254,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
584,0.9957280819065094,1.0009227808526153,1.0011581186455178,0.006457771042035887,0.0040279573151382,0.0008930098334813906,1,-34.16076686443535,-25.06332288608229,-36.681552663511034,55.93914864662539,39.30297541055785,37.82010044163284,-614.8938035598363,-401.01316617731663,-880.3572639242648,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
585,0.9957006848858895,1.0008840463025066,1.001123553510292,0.00651295579394444,0.004066040245094997,0.0009015089667967377,1,-34.13241257158168,-25.055171349962805,-36.67245277220702,55.9858701916501,39.35247639117241,37.8495546927365,-614.3834262884703,-400.8827415994049,-880.1388665329686,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
586,0.995760339005958,1.0008971307063568,1.0010829384829718,0.0065087188417681,0.004066765157793691,0.0009007760274957006,1,-34.10146916397061,-25.038919050631733,-36.634474544120046,56.03283357484381,39.39725711891238,37.852550611197316,-613.826444951471,-400.62270481010773,-879.227389058881,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
587,0.9958053019406584,1.000918082413018,1.0010980651225807,0.006460576206614873,0.004035089814264707,0.0008942153915478641,1,-34.07282590943057,-25.020951348611632,-36.593762908219055,56.077080474659965,39.43882195185464,37.847594219374834,-613.3108663697502,-400.3352215777861,-878.2503097972573,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
588,0.9956695821646467,1.0009339548106106,1.0010549514463192,0.0064411538302246605,0.004020494398144914,0.0008920976185242752,1,-34.04289037551802,-25.002688722311046,-36.56288200806657,56.11684410833517,39.47633312774693,37.844679797998296,-612.7720267593244,-400.04301955697673,-877.5091681935978,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
589,0.9956216068333894,1.0009659829964963,1.0010146141730707,0.006533513879669849,0.0041150087252657085,0.0009043052610633897,1,-34.0126692294801,-24.981082318420835,-36.54022218902038,56.14979063447112,39.50852994388521,37.844294483046376,-612.2280461306418,-399.69731709473336,-876.9653325364892,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
590,0.9957444549115629,1.0009210145577245,1.0010168717446006,0.0065733180765009044,0.004157756283485584,0.0009103466159087408,1,-33.991088100097045,-24.955499628063173,-36.52958114524643,56.17357416386204,39.535763483986116,37.850338058725185,-611.8395858017468,-399.28799404901076,-876.7099474859144,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
591,0.9957273011219242,1.0008573793433446,1.0010709950336063,0.006478547487775871,0.00407081759631376,0.0008993334314485645,1,-33.97579830491808,-24.928562861011432,-36.53111445298221,56.191529721804706,39.558592673405215,37.86316763641422,-611.5643694885255,-398.8570057761829,-876.746746871573,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
592,0.9958159492604285,1.0008947314665642,1.0010728186320625,0.0064929488628509766,0.004056567405278907,0.0009016423045661997,1,-33.957727758318896,-24.907141872559713,-36.533146904300345,56.20894758312168,39.57778906347031,37.87447730211713,-611.2390996497402,-398.5142699609554,-876.7955257032083,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
593,0.9957660400501998,1.0008696734911482,1.0010155811758674,0.006448221586819682,0.0040210381215646605,0.0008954506561016008,1,-33.93453837219011,-24.893550482335687,-36.52617363001293,56.22786270277962,39.59525380516579,37.878900070837275,-610.821690699422,-398.296807717371,-876.6281671203103,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
594,0.9957700811843153,1.0008140611821712,1.0010681314329521,0.006459632404541653,0.0040230849133047215,0.0008977164771869622,1,-33.90641383224741,-24.883216627034464,-36.51549330356512,56.246774539792284,39.61102105381251,37.881784898836905,-610.3154489804534,-398.13146603255143,-876.3718392855629,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
595,0.995597087162629,1.0007444008216289,1.0009858178706414,0.0064661907661066435,0.004000190464069282,0.0009003652447509403,1,-33.8777423371205,-24.87649858656106,-36.5079622563712,56.26199316151785,39.623231907266636,37.888185381715786,-609.799362068169,-398.02397738497694,-876.1910941529088,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
596,0.9956293722682314,1.0008421771717655,1.0010134011302523,0.006540892129924883,0.004065087091030228,0.0009106503156513834,1,-33.85905764581433,-24.878915836817374,-36.506430023848225,56.271095742473506,39.63219452444814,37.898384493777115,-609.463037624658,-398.062653389078,-876.1543205723574,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
597,0.9956577596143895,1.0008860038050558,1.00113811483819,0.006560729174744571,0.004087884973816928,0.000913662293522592,1,-33.85513500472756,-24.886516714903426,-36.514567161923345,56.27467672203117,39.63885005754062,37.91236182627589,-609.3924300850961,-398.1842674384548,-876.3496118861602,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
598,0.9956925828548205,1.0007010748138876,1.0012080586501466,0.006596016741300324,0.004105110670075467,0.0009201026996548117,1,-33.857353965632655,-24.886637281652686,-36.51852161717043,56.27859040786841,39.64437536328771,37.9201144095072,-609.4323713813878,-398.18619650644297,-876.4445188120902,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
599,0.9957931886932764,1.0007059786640429,1.0012910115216933,0.006542068251826382,0.004003564276624717,0.0009219986960481663,1,-33.85793811260513,-24.884296208415808,-36.49898558713699,56.28843562120593,39.65054697409409,37.90993764714365,-609.4428860268924,-398.14873933465293,-875.9756540912878,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.02449075558785274,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
600,0.9958464702089325,1.0007037829289562,1.0012754578826784,0.006510409979828108,0.003960870774778827,0.0009216514168829526,1,-33.844464198582955,-24.864351036190115,-36.44195209589905,56.307658897954454,39.655278630158676,37.88764974951794,-609.2003555744932,-397.82961657904184,-874.6068503015771,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
601,0.995798573281336,1.0005582269703805,1.0011468850826013,0.006479843210191329,0.003929582807236656,0.000919244163997844,1,-33.81359088286316,-24.81198172584314,-36.35123296513257,56.33495143691649,39.642638825496235,37.852037306394735,-608.6446358915368,-396.99170761349023,-872.4295911631816,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
602,0.9955575853214417,1.0004561180636595,1.0008545072524595,0.0064243181501158235,0.0038810620551163874,0.00091122036065543,1,-33.775683109216146,-24.731316552713572,-36.2596077617355,56.36778134672685,39.59276517301704,37.81176840787316,-607.9622959658906,-395.70106484341716,-870.230586281652,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
603,0.9953910994351294,1.000329325268881,1.0006495669519204,0.006447546263275866,0.003933523342998087,0.0009063624937032082,1,-33.691715615986766,-24.648666625667264,-36.19570211360212,56.487371652781086,39.52422323843771,37.787928839880244,-606.4508810877618,-394.3786660106762,-868.6968507264507,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.008911713569356605,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953,0.0015847330548925953
604,0.9949700261732408,1.0000955485175465,1.000522710367563,0.0064639439214339706,0.003954861961180392,0.0009048513551736629,1,-33.421530681891824,-24.591870251877488,-36.17242889797572,56.630538629119854,39.46389885453573,37.74958228559224,-601.5875522740528,-393.4699240300398,-868.1382935514173,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
605,0.9944698346356616,0.9998350124479513,1.0005158602157056,0.006664621835637042,0.00407486875834433,0.0009391082000862446,1,-33.055373461260025,-24.56550164295663,-36.20225913370165,56.713461733679964,39.411666882725704,37.71177504317836,-594.9967223026805,-393.0480262873061,-868.8542192088397,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
606,0.99408501638976,0.999613947238671,1.0006917853025126,0.006953753154284229,0.004275273172335646,0.000992231542362463,1,-32.789347654581974,-24.582596328330144,-36.276085358788,56.777064399377416,39.36391233566865,37.70999086863225,-590.2082577824755,-393.3215412532823,-870.626048610912,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
607,0.9938737082130792,0.9995312906475473,1.0008716136602978,0.007238736236087183,0.004470336423678609,0.0010523596844545162,1,-32.62560403611159,-24.642609145608866,-36.35278451832162,56.80864783753705,39.31852789414214,37.71400222539615,-587.2608726500087,-394.28174632974185,-872.4668284397188,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
608,0.9935935786594503,0.9995986124051501,1.0009598635125254,0.0074347093314376745,0.004643127025072548,0.0010804021783784193,1,-32.54608590319319,-24.733652209058437,-36.39390283395702,56.81306992501723,39.27504968591291,37.69669723293904,-585.8295462574773,-395.738435344935,-873.4536680149686,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
609,0.9935536457350324,0.9997542400164295,1.0010242015030235,0.007687806809167596,0.004883527960366204,0.0011100474524271555,1,-32.52780115104182,-24.834672272056192,-36.38831280649388,56.798585254086845,39.2351578718705,37.64899185882076,-585.5004207187528,-397.3547563528991,-873.319507355853,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
610,0.9935287452688928,0.999911089400455,1.0010763984199829,0.007792236771662101,0.0049808665879452615,0.0011240451460593141,1,-32.551466899343055,-24.92156965549362,-36.34751894031563,56.77242124587479,39.20041385299344,37.5778434842141,-585.926404188175,-398.7451144878979,-872.3404545675751,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
611,0.9934758915404018,0.9999311139403589,1.0010476514486113,0.007880625805573534,0.005060395412192136,0.0011372961495674616,1,-32.595433038986485,-24.97819160374863,-36.283181265049386,56.743461444923646,39.171302625076265,37.49333445438887,-586.7177947017567,-399.6510656599781,-870.7963503611853,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
612,0.9935530811153673,1.0000121708349554,1.001042740841082,0.007910020775388146,0.005095265419658189,0.0011398977091718655,1,-32.64552608373722,-25.004739478246005,-36.20780957320921,56.715349255145014,39.146700488463125,37.4047761430984,-587.6194695072699,-400.0758316519361,-868.987429757021,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
613,0.9937028308158504,1.000015439925403,1.0009770798672077,0.007863514973647725,0.005055384300658348,0.0011349435719947747,1,-32.69455301182942,-25.01042394642273,-36.13562559264698,56.68790812850454,39.12335961770526,37.321705067989505,-588.5019542129296,-400.1667831427637,-867.2550142235275,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
614,0.9937938825307923,0.9999753946466651,1.0008961568022825,0.00772131560481088,0.0049225619562927895,0.0011155113783562205,1,-32.7308564511796,-25.00330431054717,-36.07485112176649,56.66675021889302,39.10029661668927,37.25140354826854,-589.1554161212327,-400.0528689687547,-865.7964269223959,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
615,0.9938577746613017,0.9999404836885248,1.0008699569879755,0.007603840387182004,0.004814057750501163,0.0010987473178897,1,-32.74710840661261,-24.992821485795087,-36.032348532667946,56.65703858130214,39.078735172698266,37.198754175219236,-589.447951319027,-399.8851437727214,-864.7763647840308,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
616,0.9937811452888021,0.9998580523488366,1.000831272197573,0.007535263560569262,0.0047517401153331735,0.0010908562726472414,1,-32.747114119322916,-24.987207990050173,-36.00999837744947,56.65801546310165,39.058964886686596,37.163886480292696,-589.4480541478125,-399.79532784080277,-864.2399610587872,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
617,0.9939349618277898,0.9997793003668981,1.0009020901611245,0.007546149807565167,0.004760284531325462,0.0010927303074227848,1,-32.741999407640066,-24.99039701998491,-36.00218997285133,56.66638439596437,39.04151938613062,37.14318890209012,-589.3559893375211,-399.8463523197586,-864.052559348432,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
618,0.9939949931823456,0.9997825217783092,1.0009699311718812,0.007448327212603554,0.004659347891383284,0.0010835534882049928,1,-32.736655646702296,-25.004928040150734,-35.99845654725253,56.67702542437397,39.02591057719711,37.12918343273262,-589.2598016406413,-400.07884864241174,-863.9629571340607,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
619,0.9939497614854672,0.9997582829299069,1.0009651388377236,0.007439634985342551,0.004646697051259194,0.0010849676110002316,1,-32.724324651989456,-25.027295005170167,-35.98336219441734,56.6896638439284,39.01002876309575,37.110071418061914,-589.0378437358102,-400.4367200827227,-863.6006926660161,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
620,0.9939371480783981,0.9997991412299303,1.00088672159234,0.007452708758183664,0.004664022137137972,0.0010840953887069416,1,-32.7060897672705,-25.051225392730732,-35.95291687618667,56.7046063092076,38.99390125716081,37.08311798617882,-588.709615810869,-400.8196062836917,-862.87000502848,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
621,0.9941827595704982,0.9997074065371392,1.0009151825804308,0.007430313927597696,0.004656685655682398,0.0010786449200713456,1,-32.69103709266044,-25.073534408861235,-35.921587326108344,56.71948532590405,38.978341569909894,37.05790216277717,-588.4386676678879,-401.17655054177976,-862.1180958266003,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
622,0.9941191614714188,0.9996703771145573,1.000872787971555,0.007233095110673577,0.00447758648429642,0.0010516684593195353,1,-32.67546369499476,-25.09476248981936,-35.89820698589437,56.737783311969515,38.963659336425145,37.03821455394895,-588.1583465099058,-401.51619983710975,-861.5569676614648,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
623,0.9941161485228541,0.9996084907445749,1.0008417865858514,0.007247177363849393,0.0044916753238677465,0.0010524322396564814,1,-32.65287955961693,-25.120329391582402,-35.87970204014179,56.76338782452246,38.95180808228944,37.02165567469184,-587.7518320731047,-401.92527026531843,-861.1128489634029,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
624,0.9941382452237599,0.9995864854984383,1.0008078461897123,0.007209647560497817,0.0044567208732536985,0.001047456216263118,1,-32.629497362938615,-25.152866020080225,-35.8678760751811,56.79226925356392,38.941991148635786,37.0105911312793,-587.330952532895,-402.4458563212836,-860.8290258043464,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
625,0.9939929644016541,0.9995559221184859,1.0007330494823101,0.0071750517770527295,0.004421704274780558,0.0010441408810761825,1,-32.60963584446873,-25.19042438170707,-35.865330880798915,56.820442939835694,38.93226189430742,37.00749022129941,-586.973445200437,-403.04679010731314,-860.767941139174,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
626,0.9940928353130566,0.9995023445999873,1.0008647012550718,0.007250511556866394,0.004490145187802532,0.0010546356356738666,1,-32.59612063353833,-25.230665110958487,-35.87441423918268,56.84668779740836,38.92281507749272,37.015340957396674,-586.7301714036898,-403.6906417753358,-860.9859417403842,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
627,0.9942003841131928,0.9995801169926513,1.0008705967221365,0.007204804451934377,0.004453288051530608,0.0010452011981076407,1,-32.593220991213144,-25.272547002849862,-35.88855935032914,56.870384777368976,38.91339179485447,37.028196429177,-586.6779778418365,-404.3607520455978,-861.3254244078994,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
628,0.9941588849656257,0.9996487688275385,1.0008253693550238,0.0071525837133841865,0.004405595139220848,0.0010378142469700893,1,-32.59242802912235,-25.313745078409152,-35.890379175918746,56.89647690522011,38.9048811117773,37.03095257636263,-586.6637045242023,-405.01992125454643,-861.3691002220498,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
629,0.9942111841281193,0.9996565548043019,1.0008318644428618,0.00719235773442003,0.0044317392426130595,0.001046262278423699,1,-32.58678422587149,-25.346425268690098,-35.88278717861568,56.92932301623061,38.89916671184983,37.02600347980288,-586.5621160656868,-405.54280429904156,-861.1868922867762,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
630,0.9942412791513666,0.9997082345233016,1.0008800957953927,0.007155208795177507,0.004396401245732292,0.0010425490270988794,1,-32.6053224840307,-25.3753524895309,-35.90184419948565,56.9474945148192,38.90577333099737,37.043459991184896,-586.8958047125526,-406.0056398324944,-861.6442607876556,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457,0.0010698387290748457
631,0.9942812269064008,0.9997970395431712,1.0010107134110247,0.007172604312433083,0.004406304434936344,0.0010478942407042807,1,-32.64602487309496,-25.423741987958568,-36.01716151552131,56.95007611495174,38.935465281107035,37.218390066247885,-587.6284477157093,-406.7798718073371,-864.4118763725114,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
632,0.9946465107742716,0.9998370835392256,1.0012573912815428,0.007217533570823656,0.00444312518698823,0.0010551594909843655,1,-32.67847010086593,-25.480635158895144,-36.21317241946734,56.95885319432162,38.97469187782273,37.53893482180338,-588.2124618155867,-407.6901625423223,-869.1161380672162,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
633,0.9948080102662118,0.9997462530645463,1.0014895511757644,0.007058659114302118,0.004288927237947965,0.00103631928285159,1,-32.69202140015033,-25.520218702059328,-36.38741255240932,56.97850459658982,39.008980678019626,37.832510298254384,-588.456385202706,-408.32349923294925,-873.2979012578238,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.004305866123658131,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.023220250130964515,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
634,0.994813170837554,0.9997635448252282,1.0016271735192652,0.007002705498272598,0.004226118607043901,0.0010343622523731188,1,-32.70934558320323,-25.566555900867094,-36.509093128793744,57.009163010573324,39.04201645738927,38.047849929641046,-588.7682204976581,-409.0648944138735,-876.2182350910498,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
635,0.9950852702694695,0.9998275732232336,1.0018349888552331,0.007055750881104722,0.004265931956227683,0.001045507787062344,1,-32.732554251548976,-25.627737518925468,-36.570505593222215,57.04695027970486,39.0749485252874,38.18852746007297,-589.1859765278816,-410.0438003028075,-877.6921342373331,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
636,0.9950995784681314,0.9998717440106537,1.0018482185290032,0.0069590807260351255,0.004170286117078634,0.001034389552839425,1,-32.73134472417838,-25.68178335613953,-36.559052103264456,57.09118035112344,39.10555798047376,38.26969988894005,-589.1642050352108,-410.9085336982325,-877.417250478347,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
637,0.9949107875103652,0.9998791841769137,1.0017487207002749,0.0069667637806758624,0.004178848598984431,0.001033695164620578,1,-32.705549583645094,-25.723589307513816,-36.49543279505418,57.13930803084636,39.133198471660656,38.30572178069847,-588.6998925056117,-411.57742892022105,-875.8903870813003,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
638,0.9949373311413635,0.9997799713582193,1.001597749542542,0.007067525299751041,0.004264100229183526,0.001049274907423561,1,-32.6709057710592,-25.754569673451897,-36.41681027023976,57.183144287164914,39.1575592549341,38.32443147666524,-588.0763038790657,-412.07311477523035,-874.0034464857541,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
639,0.9948261382260202,0.9997271214122518,1.0014681431629653,0.0069504311142841784,0.004144556580181064,0.0010360994045947745,1,-32.64487531488449,-25.782756600921324,-36.36122137162789,57.215561126183815,39.178282581998026,38.353575591437725,-587.6077556679207,-412.5241056147412,-872.6693129190694,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
640,0.9950099393661082,0.9997430056298837,1.0015044526321084,0.006960258927799419,0.004154880584541989,0.0010339020074086806,1,-32.628351305473316,-25.81857767160714,-36.34734992865297,57.236542660351105,39.19689420938193,38.40499199945624,-587.3103234985197,-413.09724274571425,-872.3363982876712,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
641,0.9952775287400801,0.9997209779597197,1.001579147062753,0.006840303569566706,0.004038241362283771,0.0010192592878921752,1,-32.61462280769504,-25.862500985940617,-36.36734989787169,57.249544159506804,39.21527999773241,38.47349309445282,-587.0632105385107,-413.80001577504987,-872.8163975489206,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
642,0.9953141475318635,0.9996533464365949,1.0016331426207086,0.006662832483174331,0.003865309214707882,0.001000326791340325,1,-32.58409886566681,-25.907897407278288,-36.392085394915235,57.26253386374427,39.23309517287497,38.539887629223664,-586.5137795820026,-414.5263585164526,-873.4100494779656,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
643,0.9951438628191837,0.9996272545387429,1.0016937173923157,0.006635976036113495,0.003842327217151486,0.0009945044177234296,1,-32.52619087592017,-25.953993124390138,-36.39945434481613,57.28010697410379,39.24873231213028,38.589619989675946,-585.4714357665631,-415.2638899902422,-873.5869042755871,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
644,0.9950845795010353,0.9997136445845166,1.0017364117605636,0.00677161509800515,0.003974421732756696,0.0010073224826684223,1,-32.459602818225676,-26.003424545129082,-36.3861713663966,57.293643845206454,39.26154090844149,38.62110659718065,-584.2728507280622,-416.0547927220653,-873.2681127935184,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
645,0.9949919040459615,0.9996911718048292,1.0017991534222805,0.006853693183014008,0.004056365370228091,0.0010165225855603877,1,-32.40450558855086,-26.050700694619533,-36.356194954169275,57.29412553433589,39.27232062020092,38.63585516024989,-583.2811005939155,-416.8112111139125,-872.5486789000627,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
646,0.9948899694673283,0.9997330352979634,1.001702577359393,0.006944815975649435,0.004141560865373606,0.0010277481331327331,1,-32.36489866920692,-26.087237974544337,-36.31231074445454,57.28295043292298,39.281820391999545,38.63521168906893,-582.5681760457246,-417.3958075927094,-871.495457866909,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
647,0.9948475076273019,0.9997574569585709,1.0016085736575495,0.006989998046676893,0.004190346319826886,0.0010311939694885603,1,-32.34054616544009,-26.113347162909765,-36.2649090304787,57.26337763997453,39.290918668302865,38.62768197969984,-582.1298309779215,-417.81355460655624,-870.3578167314887,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
648,0.9949224704410231,0.9997854556807602,1.0015665138745011,0.006988024413240213,0.004183563403079846,0.0010321683526734893,1,-32.328840574700045,-26.131649192606837,-36.23439177130707,57.23614621049488,39.30011863111478,38.62866497936173,-581.9191303446008,-418.1063870817094,-869.6254025113697,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
649,0.9946222045724514,0.9997136647354421,1.0014206726561425,0.0069298489960425615,0.00413357223068296,0.0010231936200102555,1,-32.32008956717226,-26.142768903026568,-36.22980764137227,57.20356686330094,39.307942768357755,38.64721424812255,-581.7616122091007,-418.2843024484251,-869.5153833929345,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
650,0.9945416563153393,0.9998639342862826,1.001371867303635,0.00706440338691866,0.004263854849054637,0.0010370394525911512,1,-32.31600345901511,-26.151535563057294,-36.2516404769274,57.16645970169351,39.313388249492945,38.685262846476526,-581.688062262272,-418.4245690089167,-870.0393714462575,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
651,0.9946397677444878,0.9999186992034833,1.0015109958799067,0.007151338612040637,0.0043507793530435206,0.0010463982060275431,1,-32.33038127276769,-26.158169115742023,-36.30192061108635,57.121260567906916,39.31696865170608,38.742323324812276,-581.9468629098184,-418.53070585187237,-871.2460946660725,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
652,0.9946913790510915,0.9999607045001242,1.0016172407934136,0.007156410141665051,0.004358072120666885,0.0010478130720820032,1,-32.35762210183269,-26.15281691571877,-36.360607629948994,57.072001542252515,39.31975528001531,38.80163605688285,-582.4371978329884,-418.4450706515003,-872.6545831187759,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
653,0.9947574489572655,0.9999439751609773,1.001634546916319,0.007177031581890486,0.0043789204291931035,0.0010508049700702806,1,-32.37959059277202,-26.132831952829697,-36.3946430801056,57.0277244297651,39.32290337954191,38.83948600964903,-582.8326306698963,-418.12531124527516,-873.4714339225345,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
654,0.9948662907376444,0.9998555791431792,1.001701704565479,0.007124741966415466,0.004332933307695197,0.0010453199198157737,1,-32.3878994417185,-26.104674391332654,-36.396757396976014,56.990178574357,39.32536919760257,38.85281033766753,-582.982189950933,-417.67479026132247,-873.5221775274243,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
655,0.9948469436643823,0.9998807393756722,1.0016007150456165,0.007049231276409328,0.004260046810882096,0.0010383030479330605,1,-32.38010496569032,-26.07774398595553,-36.37709274319965,56.957886224994944,39.32624568056977,38.85001185933862,-582.8418893824257,-417.24390377528846,-873.0502258367915,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
656,0.9946814435564472,0.999808406176157,1.0014795368910037,0.007025536379691297,0.004236035854592869,0.0010356064491747771,1,-32.3581890820013,-26.05770226870354,-36.35036964267458,56.930208649202754,39.325217412342546,38.842086843884765,-582.4474034760234,-416.92323629925664,-872.4088714241899,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
657,0.9945603450793402,0.9997602488595642,1.001359127647711,0.007062282740241217,0.004273306500405394,0.0010385424732402828,1,-32.333943967565624,-26.044134217803464,-36.33975074219987,56.90252558924678,39.32256493187997,38.84628936746234,-582.0109914161812,-416.7061474848554,-872.1540178127968,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
658,0.9945347508711336,0.9997823938917996,1.001394039073579,0.007086253803788998,0.004298549106818755,0.0010403415216246304,1,-32.322849106054015,-26.03967224686342,-36.35983435079836,56.86969642210059,39.31983523293371,38.87268106106735,-581.8112839089723,-416.63475594981475,-872.6360244191605,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
659,0.9946571165332934,0.9997429434353593,1.0014540736760635,0.007118913204740336,0.004336789770188646,0.0010428702230069326,1,-32.32809278449845,-26.042221995537002,-36.40214332745712,56.83273373969516,39.316631513885184,38.91593692589745,-581.9056701209721,-416.67555192859203,-873.6514398589708,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289,0.002606917959929289
660,0.994767055978772,0.99969359827863,1.0014569884980093,0.007042152956712127,0.004265170635738554,0.0010319508867116843,1,-32.33652834864043,-26.038241329493395,-36.41828376196221,56.79542368493299,39.305210348528234,38.901469328364165,-582.0575102755276,-416.6118612718943,-874.038810287093,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
661,0.9947793746224932,0.9997007327801242,1.0014469162221045,0.006946471901574561,0.004175889633923586,0.001019441469242735,1,-32.33276869132916,-26.026258066473392,-36.38940814971706,56.762654951968024,39.28143782526141,38.831482424820955,-581.9898364439248,-416.4201290635743,-873.3457955932095,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.02409887370882513,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
662,0.9946617159479008,0.9996398140157019,1.001354688334579,0.006936974093059281,0.00416553391697246,0.0010194666787711596,1,-32.310638733355724,-26.009638842696077,-36.3455375231559,56.73892169756244,39.25327248141449,38.771801250601186,-581.5914972004031,-416.15422148313723,-872.2929005557415,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.005542752646024995,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
663,0.9946468267402766,0.9996524308981404,1.0010777562966036,0.006959758498844866,0.004197880976266008,0.0010184056619535824,1,-32.2791941206817,-25.989066806342958,-36.29876893531743,56.7174465339355,39.227590142755744,38.71403476428146,-581.0254941722707,-415.8250689014873,-871.1704544476183,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
664,0.9947000865083362,0.9998505186826593,1.0011269957788702,0.006861537673794595,0.00409566661163222,0.0010086586168016893,1,-32.25161847715609,-25.97274629618059,-36.27227091623283,56.69600315409474,39.205117026627136,38.67535971715951,-580.5291325888097,-415.5639407388894,-870.5345019895879,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
665,0.9945451118487789,0.9999775699866928,1.001151066864676,0.0069082919685182695,0.004148278544217937,0.001012776303089376,1,-32.22847268594018,-25.955204995382562,-36.286661297779695,56.67965130323731,39.186596221974135,38.6715872661946,-580.1125083469233,-415.283279926121,-870.8798711467127,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
666,0.9946111222300454,0.9999756348303994,1.0011948137715525,0.007065712866446302,0.004299918886996802,0.0010316903157844364,1,-32.20778706554999,-25.91941454490985,-36.319804678803955,56.66327454516044,39.17136665470698,38.68236102456677,-579.7401671798998,-414.7106327185576,-871.6753122912949,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
667,0.9947710467915368,0.9999070857973931,1.0012082776089626,0.007029798587169394,0.004262752068410829,0.0010285858303221576,1,-32.19074986111278,-25.864526066870848,-36.34646180624221,56.643729658247906,39.15716945576875,38.689733947924225,-579.4334975000301,-413.83241706993357,-872.315083349813,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
668,0.9948505316692898,0.9998382486700337,1.0011975793246246,0.0068979154977396985,0.004138107177778721,0.001012094435233155,1,-32.1688935280899,-25.808198032009166,-36.3618598266113,56.626288672511315,39.14491367857224,38.690231353938685,-579.0400835056182,-412.93116851214666,-872.6846358386712,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
669,0.9947471081785328,0.9998440361036377,1.0011536061172424,0.006823967520306272,0.00406216755560131,0.00100379298218088,1,-32.13294478386169,-25.764604978644886,-36.37073175646782,56.61609852769547,39.134464191597836,38.68641354650996,-578.3930061095103,-412.2336796583182,-872.8975621552277,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
670,0.9948218938332196,0.9997853251305892,1.0011893565205754,0.006885282765971955,0.00412334576020065,0.001008300751999456,1,-32.091324329658484,-25.735604445566654,-36.38146346025077,56.6111009403287,39.12577041046295,38.683341218752844,-577.6438379338528,-411.76967112906647,-873.1551230460185,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
671,0.9948036349316968,0.9997188415081585,1.0012220891930759,0.00683515273615568,0.004076884911527416,0.0009998120783044867,1,-32.05506805200094,-25.71808890714951,-36.39600764918179,56.60685274236431,39.12003447208696,38.684011290797194,-576.9912249360169,-411.4894225143922,-873.504183580363,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
672,0.9946125878923551,0.9996790010266164,1.001166632324688,0.0068443261683281565,0.0040889791208413104,0.0009976050613172988,1,-32.022867235179795,-25.711864026985822,-36.40744636326192,56.60021869565766,39.11636790396933,38.684325459175106,-576.4116102332363,-411.38982443177315,-873.7787127182861,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
673,0.994610729563134,0.9997394173452488,1.001123854054175,0.00694607285009054,0.004192386566208849,0.001006080426980945,1,-31.998961017065565,-25.716967425029242,-36.41506759112208,56.58768590850129,39.113074364647325,38.68158796290617,-575.9812983071802,-411.4714788004679,-873.96162218693,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
674,0.9944649668264068,0.9997699220970279,1.0012228117742625,0.006942643604170394,0.004200407035774325,0.0010011532768676923,1,-31.990701924779426,-25.727391766256645,-36.43051753029374,56.56846581271769,39.10917600180233,38.685494042673795,-575.8326346460296,-411.6382682601063,-874.3324207270498,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
675,0.9943706569651988,0.9997218503241927,1.001241969551286,0.007096820754999953,0.004341706783032847,0.001019115507190559,1,-31.996403095979456,-25.73453676738751,-36.4496532474242,56.545728210566985,39.1047294462542,38.69318461118289,-575.9352557276302,-411.75258827820016,-874.7916779381808,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
676,0.9942256088042889,0.9997509460370714,1.001176893754921,0.007164802901074718,0.004401047004447663,0.0010282499048002531,1,-32.016460241306405,-25.7376351909003,-36.45708127567486,56.520639407362545,39.10107325467269,38.691634552340446,-576.2962843435153,-411.8021630544048,-874.9699506161967,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
677,0.9942863993394648,0.9998607106625005,1.0012225168640556,0.007244257005000107,0.004478124323518566,0.001037658111923493,1,-32.051608806286566,-25.740752435233173,-36.45845932815924,56.49154758162428,39.099239645144344,38.685996499977115,-576.9289585131581,-411.85203896373076,-875.0030238758219,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
678,0.9943988862058649,0.9998045505054628,1.0013076827475622,0.0072591671147198625,0.004486258474327208,0.0010430879669841543,1,-32.09473146101801,-25.739093374992756,-36.46265359425021,56.460544904358365,39.099627135726344,38.68362244074558,-577.7051662983241,-411.8254939998841,-875.1036862620051,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
679,0.9944264811597551,0.9998294161664409,1.0013058136544692,0.00720572973841295,0.004433334096945128,0.001037783174631476,1,-32.1322717410296,-25.727900978008236,-36.45924250111377,56.434756115042404,39.10099932728328,38.67742828242448,-578.3808913385328,-411.6464156481318,-875.0218200267306,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
680,0.9944115210482913,0.9999605732254272,1.0012624361805693,0.0071887363695487825,0.004412934651569766,0.0010376086206408226,1,-32.15635621807794,-25.713393978959942,-36.44065781857546,56.419042953291516,39.102070092367576,38.66291010616678,-578.8144119254029,-411.4143036633591,-874.575787645811,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
681,0.9945985763398388,0.9999210690307283,1.001191708180881,0.0072221739416360895,0.004449687748968837,0.0010424059015128467,1,-32.17026595244169,-25.694332492488265,-36.416312099435245,56.413438986606515,39.10233050698201,38.6464451389265,-579.0647871439504,-411.10931987981223,-873.9914903864459,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
682,0.9947891215498176,0.9998522375685379,1.0011458701096807,0.0070491935759780825,0.004284853546098978,0.0010209927319490895,1,-32.17532953046443,-25.66755365122741,-36.40030062864719,56.41937401886013,39.10276409869659,38.637160739180466,-579.1559315483597,-410.6808584196386,-873.6072150875325,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
683,0.9948101277580925,0.9997568106731776,1.0011891293923936,0.006873981442597834,0.004117085688789516,0.0009988956749582216,1,-32.16335600774195,-25.64387158389089,-36.399867674014935,56.44024148803462,39.10458335473016,38.64045983202439,-578.9404081393552,-410.3019453422542,-873.5968241763585,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
684,0.9946630511259381,0.9997457040748828,1.0011633647651677,0.0068434290551849485,0.004080976590893001,0.0009971168526450244,1,-32.131223668345775,-25.63353466202861,-36.40758162873426,56.47325041635555,39.106343326729835,38.651469088792346,-578.362026030224,-410.13655459245774,-873.7819590896223,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
685,0.9946045631859705,0.99975551268021,1.001078510166909,0.00693233125302425,0.004164669384069302,0.0010065757109576046,1,-32.09311795454227,-25.636236501491872,-36.41269247569045,56.5094845196203,39.105986227279196,38.662940671544405,-577.6761231817609,-410.17978402386996,-873.9046194165708,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
686,0.9944829971330682,0.9997675950454238,1.0010200225362171,0.006949102196550456,0.0041837173550538665,0.0010057927359051137,1,-32.06611787620856,-25.645014328160826,-36.42235248907641,56.54190377764378,39.10251994210518,38.679647306766384,-577.1901217717541,-410.3202292505732,-874.1364597378338,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
687,0.9944295931948389,0.999776463046452,1.0010368232715257,0.0070192639355829145,0.004245991285748524,0.0010128572179716477,1,-32.056279023739904,-25.654729377494323,-36.44982653940343,56.569046457206916,39.0974199910516,38.70896411687607,-577.0130224273183,-410.4756700399092,-874.7958369456824,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
688,0.9945874783411964,0.9997350058224564,1.0011116095624482,0.007068338974585003,0.004290810461854824,0.0010175028595146571,1,-32.0633498953269,-25.664281295701155,-36.4911197991806,56.59150121882937,39.092825961408245,38.7468436096595,-577.1402981158842,-410.6285007312185,-875.7868751803345,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
689,0.9948024025689641,0.9996613846030354,1.001230296717976,0.006972361479487704,0.004193216447048779,0.001007209031257797,1,-32.0765914847771,-25.67464763995425,-36.52832010235657,56.612157738589254,39.089486038527106,38.781444373420584,-577.3786467259878,-410.794362239268,-876.6796824565577,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.0053610981746212705,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
690,0.9948128479829519,0.9996372358649327,1.0013016450138197,0.006846201838980688,0.004070541658502524,0.0009921118645366113,1,-32.0737096680689,-25.690066529696033,-36.54177862782286,56.63551089703914,39.08601650372011,38.800291044416,-577.3267740252402,-411.0410644751365,-877.0026870677485,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.023690280902519345,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
691,0.9947362544651129,0.9996155321551334,1.0012935197889803,0.006864497959067654,0.004084866614646244,0.000993813255348792,1,-32.04804755327838,-25.715413309751977,-36.523532614906046,56.66320905845781,39.08063960997664,38.79656095212912,-576.8648559590108,-411.44661295603163,-876.5647827577451,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495,0.002140985436698495
692,0.9947287613453016,0.9996069659430175,1.001314164359036,0.006913418007762769,0.004122939298641107,0.0010006588685788093,1,-32.013323282024785,-25.74905550747614,-36.48169915903727,56.68979305996146,39.075203245858106,38.76973091759152,-576.2398190764461,-411.98488811961823,-875.5607798168944,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803
693,0.9948417777152224,0.9994667119361409,1.0012878583091693,0.006936851295544697,0.00413661038977632,0.0010040481365283065,1,-31.98151825024284,-25.787528000696916,-36.432063257072336,56.70976511603506,39.07292728968404,38.73113142862957,-575.6673285043711,-412.60044801115066,-874.3695181697361,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803
694,0.9946424882364896,0.9993552530374086,1.001293702522134,0.006810856464713064,0.004007819224124879,0.0009901126315006454,1,-31.951573988474177,-25.833232990536676,-36.38423000116245,56.72556909665568,39.073182141868855,38.692435224203756,-575.1283317925352,-413.3317278485868,-873.2215200278988,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803
695,0.9945475303523028,0.9993246201305634,1.0013160989721528,0.006938703299767984,0.004127085471104681,0.0010050751000184916,1,-31.92515521889517,-25.8906088818375,-36.34177376738847,56.73739321868259,39.07350206472251,38.6559261425086,-574.652793940113,-414.2497421094,-872.2025704173232,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803
696,0.9944913572447699,0.9994879390627983,1.00133876878699,0.007024042835015082,0.004206968303876239,0.0010153160830656644,1,-31.914265692112046,-25.956819533297615,-36.30603554739187,56.736316281564164,39.07271338655255,38.621590527088436,-574.4567824580168,-415.30911253276184,-871.3448531374049,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803
697,0.9944169091543381,0.9995477667926148,1.0013673196266295,0.007140325373091128,0.004305832816222689,0.001033130160120765,1,-31.919475805633777,-26.016698623267775,-36.273328916150156,56.71733599785942,39.07086557744034,38.587206023122796,-574.550564501408,-416.2671779722844,-870.5598939876037,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803
698,0.9944356279518722,0.9996823807272741,1.0014026728171734,0.007235100013265515,0.004388878094384424,0.001047599441336443,1,-31.93272753760245,-26.05441111196633,-36.240608521194055,56.68549446948539,39.067401043531596,38.55259838251179,-574.7890956768441,-416.8705777914613,-869.7746045086574,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.005340083046294408,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.023842848817181905,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803,0.0020803304859737803


==> data/ars_h30_t100_oscillation.csv <==
,va,vb,vc,y_worst,y_mean,u_worst,u_mean,u_std,reg,ta_0,ta_1,ta_2,ta_3,ta_4,ta_5,ta_6,ta_7,ta_8,tb_0,tb_1,tb_2,tb_3,tb_4,tb_5,tb_6,tb_7,tc_0,tc_1,tc_2,tc_3,tc_4,tc_5,tc_6,tc_7,tc_8,tc_9,tc_10,tc_11,qouta_mean,qouta_std,qouta_total,qoutb_mean,qoutb_std,qoutb_total,qoutc_mean,qoutc_std,qoutc_total
0,0.9900859010312798,0.9898620939439309,0.9983665053390192,0.0017619246693821825,0.0008265812319514019,0.007317760415785549,0.005186537581935837,0.0015056342291681652,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.26149701870631,56.41543269856681,-634.7069463367136,-18.267625248338806,39.1037772168924,-292.2820039734209,-41.951171596401814,42.71269455955577,-1006.8281183136436
1,0.9912255512228405,0.9904123328746767,0.9989820367096249,0.0016018609340764168,0.0007524935840153731,0.00736574921796389,0.005248247476133869,0.0014989408682780454,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.90423059628726,56.21965814970139,-646.2761507331708,-18.33850752311653,39.031219898654456,-293.4161203698645,-42.338359138912956,42.695703930690655,-1016.120619333911
2,0.9933227563367888,0.9913735489394064,0.999942642229105,0.001449397198123932,0.0006820940285428302,0.00720325467921836,0.00516087325432147,0.0014510669476612485,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.12725907469412,55.93224801395583,-668.2906633444942,-18.462273672776114,38.88439578876816,-295.3963787644178,-42.89445583809606,42.73029185205848,-1029.4669401143053
3,0.9957966851423296,0.9924704918083339,1.0011231224231802,0.0013123301295843942,0.0006183389067658447,0.00680012740085481,0.00489888548328932,0.0013421040481380224,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-38.626354232142035,55.53230481541607,-695.2743761785566,-18.555946512411097,38.75103102504058,-296.89514419857755,-43.64525026740375,43.5118666868256,-1047.48600641769
4,0.9984943841978172,0.9935418081925452,1.0022413016756724,0.001190636759514065,0.0005612292130556404,0.006363477486764602,0.004557224875820528,0.0012629637619890296,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-40.271163236558806,55.223772703683736,-724.8809382580586,-18.529876747864673,38.7497142635602,-296.47802796583477,-44.428574422255544,45.01105278965102,-1066.285786134133
5,1.000219109761377,0.9941236049260781,1.0026716591990168,0.0010830350664617799,0.0005111216695111673,0.006315973614686045,0.004241044012086755,0.00121203922154093,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-41.4586813265129,55.38770179993845,-746.2562638772322,-18.339507036315688,38.88924367814387,-293.432112581051,-44.84527037141594,46.19919019707469,-1076.2864889139826
6,1.000889716458153,0.9941296737439899,1.002303074953378,0.0009833307597636508,0.0004652137429627899,0.006749694076982414,0.004525711081168488,0.0011801467048456328,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.20758178511391,55.8814822750475,-759.7364721320504,-17.99781307288895,39.15619116322801,-287.9650091662232,-44.91732874341904,47.05593411512075,-1078.015889842057
7,1.001161108880776,0.9938790884666426,1.001677632677044,0.0009587591213427134,0.00048680242597011665,0.006949566425020185,0.004657002144765729,0.0011891295368121045,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.616395215246165,56.56120003895316,-767.0951138744309,-17.578654412880397,39.49175020795573,-281.25847060608635,-44.80999896790612,47.701672486185615,-1075.4399752297468
8,1.0013626845196275,0.9933849718828415,1.0012480350618223,0.0012479683272450092,0.0007921108079463636,0.00710505056316817,0.004724098818808148,0.0012133680768333102,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.81733485513697,57.30851082529229,-770.7120273924654,-17.173092164216367,39.82385416674153,-274.7694746274619,-44.72293238351205,48.29240380692878,-1073.3503772042893
9,1.0014377989094407,0.9930050291420183,1.0009867988948142,0.0017323116548273742,0.001187215727752991,0.007430595694313917,0.004986756727797905,0.001253380108976317,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.90496090660996,58.045061523936546,-772.2892963189793,-16.84672110037208,40.09824314437077,-269.54753760595327,-44.76467666456841,48.91525923312913,-1074.352239949642
10,1.0015197494178822,0.9927390380761413,1.000899719631431,0.002285616367485297,0.001431545230767809,0.007673496145044774,0.005183570325126996,0.0012858462270741347,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.93254546712794,58.733502905412806,-772.7858184083028,-16.62720302246359,40.29013466357903,-266.03524835941744,-44.92963043935927,49.56960360763421,-1078.3111305446225
11,1.0019179496944342,0.9924882701820877,1.001105021838185,0.002559516026329255,0.001526023430315081,0.007898005566178489,0.0053652579454551135,0.001314302909599771,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.93075556332996,59.36663916270062,-772.7536001399393,-16.507434207142193,40.40465166030506,-264.1189473142751,-45.16532684702636,50.224683286079454,-1083.9678443286325
12,1.0024849935105318,0.9923407679063637,1.0014624358241278,0.002440760805378524,0.0014394304735029465,0.008293528288664942,0.005747292501859956,0.0013534529639601855,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.902286906865896,59.943018751893824,-772.2411643235861,-16.464407024094907,40.45871926052371,-263.4305123855185,-45.40848425555737,50.83822901147065,-1089.8036221333768
13,1.002503929165234,0.9922051193166976,1.001624383645424,0.002261372472154713,0.0013229268236936247,0.008719239153137034,0.006163266196845409,0.001396790227917256,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.82402878244902,60.46157922196709,-770.8325180840824,-16.47581543379568,40.46706691527329,-263.6130469407309,-45.59522595837736,51.364891451036755,-1094.2854230010566
14,1.0024551948467106,0.9922312048913964,1.0016713470032075,0.002156043640033979,0.0012442076461299356,0.008883168756361911,0.00631667382123212,0.0014147549548571686,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.69295792830319,60.92559754937062,-768.4732427094574,-16.523960514610327,40.44401044560617,-264.3833682337652,-45.69408739687474,51.78473896400792,-1096.6580975249938
15,1.0022283367181117,0.9920284244827003,1.0016457869667632,0.002039177991309616,0.0011727380002314787,0.008851976432068956,0.006290460864403512,0.0014110562936862996,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.546029769951936,61.34216717821724,-765.8285358591348,-16.592075873592233,40.404476529827846,-265.4732139774757,-45.72484483887936,52.11420233392982,-1097.3962761331047
16,1.00226372960903,0.9919020876483421,1.0017193834977105,0.0018846775593557574,0.0010892496492030358,0.00887454044569546,0.006321848826158154,0.001415816729249626,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.42087571292261,61.71824103177688,-763.575762832607,-16.669822112883033,40.357680065798405,-266.7171538061285,-45.72570044430424,52.38311348300022,-1097.4168106633017
17,1.0020394915227764,0.9919072514669457,1.0016968413171956,0.001715384462340476,0.0010041467423112466,0.008969904935246624,0.006434092567384449,0.0014249377939186713,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.330379581145614,62.059041592946684,-761.9468324606211,-16.76005872784532,40.301189070110155,-268.1609396455251,-45.718264781620995,52.612175098947056,-1097.2383547589038
18,1.002042877509874,0.991913727366638,1.0017570103658904,0.0015748044049522817,0.0009400746215745611,0.008838885349640953,0.0063163802121983005,0.0014133371389031086,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.271292466977435,62.365189814167884,-760.8832644055939,-16.85865648040949,40.235803785174205,-269.73850368655184,-45.707591476463705,52.80825829185381,-1096.982195435129
19,1.0020089160375343,0.9919356948219485,1.0017841704833002,0.0014559037202293964,0.0008788725839813401,0.008820664704143145,0.0063259875350063985,0.0014084872473331157,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.23953417382515,62.636638338846595,-760.3116151288526,-16.951570515170097,40.17113560550016,-271.22512824272155,-45.696060906937014,52.97610275726416,-1096.7054617664883
20,1.0019704218352714,0.9920364162018905,1.0017264914773727,0.0013292773950589274,0.0008023056049559855,0.008780993462953784,0.006311202902169935,0.001400946543264304,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.225813852966134,62.878047442211866,-760.0646493533905,-17.031419533902955,40.11281847836892,-272.5027125424473,-45.681246077254855,53.12011492553127,-1096.3499058541165
21,1.0018913218201926,0.99206524356853,1.0017342543872143,0.0012046552027545575,0.0007298262865706284,0.008685478365449775,0.006207156774012254,0.0013921230746370534,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.22047941912793,63.09470098199587,-759.9686295443028,-17.09529680250989,40.06461088876202,-273.5247488401582,-45.66554555950045,53.24522346522292,-1095.9730934280108
22,1.0018152895626227,0.9919918812167349,1.0017364499466503,0.0010901576035174596,0.0006647016056380371,0.00862792910970392,0.006151635983282964,0.001388107627354336,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.22390975471798,63.28857856063782,-760.0303755849236,-17.141185550038788,40.02946436506239,-274.2589688006206,-45.65729530131455,53.35625620811637,-1095.7750872315492
23,1.001735319732751,0.9920297150084993,1.0017945458718145,0.0009873836369397328,0.0006054757411907226,0.008637970354751804,0.006176092718872467,0.0013868879794602137,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.24060285024079,63.46189116237128,-760.3308513043343,-17.176329119309536,40.003787785714024,-274.82126590895257,-45.65618500960611,53.4548682136799,-1095.7484402305467
24,1.0016624829364078,0.9920406820397834,1.0017630608446244,0.0008942569093907766,0.0005510646652485999,0.008600759462416945,0.006138144774797749,0.0013848935774525171,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.27053772482333,63.616510852338344,-760.8696790468199,-17.207547982483263,39.98037960649115,-275.3207677197322,-45.65543009379351,53.53987606613051,-1095.7303222510443
25,1.001774764511846,0.9919787911652995,1.0018198393233797,0.0008092518849145606,0.0004992462036109639,0.008535258447191394,0.006087486538819346,0.0013750119544509475,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.30988729111445,63.752365297700905,-761.5779712400602,-17.2320209207228,39.956735518816075,-275.7123347315648,-45.65263202454734,53.612247734476334,-1095.6631685891361
26,1.0018244132410004,0.9920489494180095,1.0017978669877006,0.0007330176144877439,0.0004524150209332726,0.008646869083241145,0.006204598988267716,0.001384188424402637,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.351681737278085,63.87036521729722,-762.3302712710056,-17.251473985678857,39.93080745866009,-276.0235837708617,-45.65041829085782,53.676080425289676,-1095.6100389805877
27,1.001888263263755,0.9920725270748687,1.001774649782142,0.0006643761817622737,0.0004105086998720906,0.008610011060278273,0.006164931226346099,0.0013802563576105174,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.38470896429469,63.97315572305862,-762.9247613573044,-17.269102964223123,39.90170823406423,-276.30564742756997,-45.64740332799417,53.73032151205774,-1095.53767987186
28,1.0018915989614297,0.9920092977580887,1.0017675022478476,0.0006017841709658027,0.0003728965627288425,0.008612388881803542,0.006152198259671007,0.001384026041933425,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.404447269792115,64.06278364031611,-763.2800508562581,-17.28124403740561,39.874629735599974,-276.49990459848976,-45.64635650112035,53.77704643622713,-1095.5125560268884
29,1.0018805836196407,0.9919560971169826,1.0018049315708912,0.000544820173019112,0.0003387309012683867,0.008643766052171334,0.006202721503169092,0.0013831814980524867,0,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.026547395183083244,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-42.41422712595098,64.14001236436613,-763.4560882671176,-17.28894095951405,39.84964613095513,-276.6230553522248,-45.651918003907106,53.82110564880204,-1095.6460320937706
30,1.001274838347053,0.9915932073417805,1.0017726899454917,0.0004932543922069307,0.0003076008499869593,0.008707154067072637,0.0062608669470699315,0.001389126054531628,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,0.007591638652810095,-41.9068621975339,63.76012384796482,-754.3235195556101,-17.348983995853075,39.80600499347847,-277.5837439336492,-45.66053017424644,53.8622303117918,-1095.8527241819145
31,1.0003458149462754,0.9913213756367328,1.002089319435159,0.0004467763064487849,0.0002792651510440196,0.008725946763879538,0.006289878529735104,0.0013877638171068576,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-40.96334243459998,63.05466857636969,-737.3401638227996,-17.803684774173824,39.523634733113674,-284.8589563867812,-45.67798223557407,53.92150688710443,-1096.2715736537778
32,0.9993473560295553,0.9916145568165639,1.0025877673638968,0.0004045544613517124,0.0002532840661232694,0.008503394443461317,0.006230063297080339,0.0013481253449373672,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-40.16187931119885,62.5289156470672,-722.9138276015793,-18.66868880827668,39.09658580376568,-298.6990209324269,-45.6944947999909,53.98874861008543,-1096.6678751997815
33,0.9983706096993721,0.9919046279922323,1.003018903854829,0.00036622184555231275,0.0002296951625863126,0.00775954749778281,0.005806846286094265,0.0012535824097232246,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0018731324427129215,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-39.543361570095044,62.13826662526011,-711.7805082617108,-19.544520590352317,38.783681914175936,-312.71232944563707,-45.65795868173538,54.00113734984262,-1095.7910083616491
34,0.9972771182408406,0.9925662424458053,1.0034845000916994,0.0003315335539496496,0.0002082053377172122,0.007119072645666488,0.005468353454644395,0.0012402889186398582,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.83501390732797,61.66430245662466,-699.0302503319034,-20.801962606211465,38.02843728958755,-332.83140169938343,-45.52546684405846,53.917956229444236,-1092.611204257403
35,0.9963692321477045,0.993514310916702,1.004213497523786,0.00030011916631967174,0.00018875901271546853,0.007557108710492727,0.0054696651014791925,0.0014249711775690098,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.053063447304524,61.13641930737729,-684.9551420514814,-22.352903067936943,36.98594464441228,-357.6464490869911,-45.29050860635792,53.73077129735081,-1086.97220655259
36,0.9956203533141079,0.9943813534220686,1.004620987043881,0.00027170711853578513,0.00018602432682046034,0.008009491152371304,0.00589529810219213,0.001468910146855612,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-37.52575522929878,60.70405425548709,-675.4635941273781,-23.603561349745135,36.30239134060478,-377.65698159592216,-44.946168525141324,53.433200364839145,-1078.7080446033917
37,0.9946927765493706,0.995176420724517,1.0046126559899853,0.0003800208030577796,0.00022574878343456186,0.008209642648484006,0.006089514082502961,0.0014854532629921602,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-37.216824392033544,60.33011498112016,-669.9028390566039,-24.54937567721629,35.905918238465425,-392.79001083546063,-44.485294684980886,53.01836571013443,-1067.6470724395413
38,0.9939535420081989,0.9958293530916318,1.004413761972682,0.0007194574547632184,0.0003171884343636118,0.00821229230873164,0.006086715096373551,0.0014861466286534572,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-37.09115149026624,59.9940519274138,-667.6407268247924,-25.2165333270811,35.7221168505516,-403.4645332332976,-43.961465991391925,52.53198638548159,-1055.0751837934063
39,0.9931443992100439,0.9963618529600434,1.003969446300552,0.0010135003409193317,0.00043145156958008726,0.008071525664361588,0.005946235939942014,0.0014662888388367078,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-37.123575784872386,59.68286467239736,-668.224364127703,-25.65085016486974,35.68637328236266,-410.41360263791586,-43.47330192849199,52.06033106395972,-1043.3592462838078
40,0.9928667888132754,0.9966520303748245,1.0036252818149418,0.0012269084497028334,0.0005366341864133441,0.00796705163897838,0.005848864921798747,0.0013684836886429053,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-37.28787335988589,59.39054484620424,-671.1817204779461,-25.90063710133223,35.748050983305575,-414.41019362131567,-43.10045913557659,51.674484453756406,-1034.4110192538383
41,0.9928850525452605,0.9969760957881638,1.0034774743697474,0.0015509368254794872,0.0006826712381617737,0.008115098413740078,0.005773988835642843,0.001264038285499296,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-37.54791686695049,59.117220273185396,-675.8625036051087,-26.016623156616433,35.86984572547754,-416.2659705058629,-42.88235316080834,51.41260730382912,-1029.1764758594002
42,0.992976899639911,0.9973361708750655,1.0034221764643838,0.0017724149689972866,0.0008512061209849161,0.008144182851591885,0.005684004186543267,0.0012029818514558204,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-37.84943999222986,58.86690463316611,-681.2899198601375,-26.043552585981097,36.02402484142635,-416.69684137569755,-42.80050565567901,51.25974564534781,-1027.2121357362962
43,0.993368105047822,0.9975398258350409,1.003407646734381,0.001940511097921712,0.000978218557890815,0.008155776934155125,0.005635094549625569,0.0011675611001478146,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.13985175864554,58.64223727305125,-686.5173316556197,-26.004247649139355,36.19388608154372,-416.0679623862297,-42.80044042822677,51.17276821518974,-1027.2105702774425
44,0.993707452831087,0.9976638210424109,1.003380342393869,0.002068848577755351,0.0010601288589208648,0.007910203892604557,0.005425868879542251,0.0011375799433020637,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.384048817284985,58.44474189413688,-690.9128787111297,-25.912087071941286,36.37114409823103,-414.5933931510606,-42.83641605704238,51.12113636152788,-1028.073985369017
45,0.9940474147878046,0.997725190837294,1.0034739291784567,0.0021371379393375295,0.0011104470798217736,0.007676524050678996,0.00523596689630914,0.0011144859589882036,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.56014262529077,58.27747529324881,-694.0825672552339,-25.787413074641027,36.548159627525465,-412.5986091942564,-42.88289931504173,51.08773575844206,-1029.1895835610017
46,0.9940739181890452,0.9976782713213348,1.0034163348922631,0.002109303869499309,0.0011159201668995448,0.007471305529549474,0.005102535287038436,0.001113430613361256,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.663966988336796,58.14069962031266,-695.9514057900624,-25.64961544827148,36.718610066063206,-410.39384717234367,-42.92167526466064,51.0581280504162,-1030.1202063518554
47,0.9940782531370337,0.9976136838060787,1.0033582244240398,0.0019559990337512444,0.0010583828942285591,0.007396445513255677,0.005061598974866689,0.0011142303324355497,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.71045351099666,58.029699894837414,-696.7881631979399,-25.514107272291017,36.8781090408558,-408.2257163566563,-42.94320746798588,51.02528222519958,-1030.6369792316611
48,0.9939647060228637,0.9975327865319363,1.0033321685565397,0.0017740146658216706,0.000978654603048767,0.0073341589829677,0.005033732896413945,0.0011173510864648213,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.72571730705408,57.9355366409916,-697.0629115269735,-25.394469543160902,37.02160471109384,-406.31151269057443,-42.958053985044224,50.997803478021396,-1030.9932956410614
49,0.9938036137694002,0.9974723015602631,1.0031817340032059,0.0016204478687933017,0.0009013741739282794,0.007363474104394426,0.005083194802280965,0.001125559627720051,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.73342272131921,57.85204943621514,-697.2016089837457,-25.297952826447467,37.14569626553327,-404.7672452231595,-42.97622013026437,50.98251407697705,-1031.429283126345
50,0.9937697178957118,0.9973712785095235,1.003149906166938,0.001503138105953048,0.0008315751714483113,0.0073920677736504965,0.005095272256107789,0.0011140222172771465,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.750731504600004,57.77776761925388,-697.5131670828001,-25.225423390566288,37.25097435241289,-403.6067742490606,-43.0045332026181,50.983799346321724,-1032.1087968628344
51,0.9937054971098966,0.9973672448001546,1.0031274797814667,0.0014047917362091464,0.0007690395574875488,0.007362244588954564,0.005102391515859107,0.0011202677708140511,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.78440776851775,57.71168074465354,-698.1193398333195,-25.176068572612394,37.34021648174505,-402.8170971617983,-43.05027834338197,51.00375772967861,-1033.2066802411673
52,0.993695317547567,0.9974386106647866,1.0031536152028708,0.0012978542381526534,0.0007057419485090741,0.007383886228506265,0.0051304709362198055,0.0011155846692458252,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.82980183968676,57.65379633024001,-698.9364331143616,-25.145938381317457,37.41609556114122,-402.3350141010793,-43.10568357732209,51.032450113131254,-1034.5364058557302
53,0.9938491634450922,0.9974473349328882,1.0032280015785542,0.0011787082381745266,0.0006404142579659542,0.007414444593811294,0.005150591935563907,0.0011099425000353647,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.88036731390454,57.60388973407692,-699.8466116502817,-25.123928493870153,37.48292145086406,-401.98285590192245,-43.15737447513703,51.06022265169881,-1035.7769874032888
54,0.994132973634693,0.9973501499985461,1.003287265701684,0.001067476281594363,0.000580622049907363,0.007336676051419295,0.005110579101498635,0.0011199092874367154,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.92488768043458,57.560220527590516,-700.6479782478225,-25.099279765029955,37.54390660519903,-401.5884762404793,-43.19385242879187,51.07926813542992,-1036.652458291005
55,0.9942084594609117,0.9973496396056244,1.0032051428394841,0.000969161807944891,0.0005282976820388293,0.007120542820065451,0.005006896059263549,0.0011478112383597975,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.945117663477994,57.52335816838752,-701.0121179426039,-25.07498120001407,37.598011834893384,-401.1996992002251,-43.20617941324028,51.08334276211961,-1036.9483059177667
56,0.9943145485752031,0.9972912174683551,1.0032546196880774,0.00088056952845624,0.0004814391189127789,0.0070258315270000146,0.004919771759294295,0.0011416128316067353,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.9336176028547,57.49525814600161,-700.8051168513847,-25.059373121407972,37.643727680091146,-400.94996994252756,-43.20224751481917,51.08010587429885,-1036.8539403556601
57,0.9944066014358668,0.9973202099353524,1.003284357893831,0.0007981142784285738,0.00043718113382221733,0.006949567693479292,0.004900192181977839,0.0011627541561151978,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.89945452970948,57.47515396674429,-700.1901815347707,-25.05317990222539,37.68146935555386,-400.85087843560626,-43.19536477532849,51.078166718018444,-1036.6887546078838
58,0.9944731128402241,0.9973452808509773,1.0032161940592876,0.0007228640581893727,0.0003961235754780175,0.006898475936442185,0.004876707121438219,0.0011628888905231502,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.8520220488915,57.46153281392697,-699.336396880047,-25.053330720272772,37.7125760052028,-400.85329152436435,-43.1819338950638,51.07253025678129,-1036.3664134815313
59,0.9944317632907844,0.9973405867595695,1.0031077134312278,0.0006560557805124633,0.0003595686941917851,0.006828177668626714,0.004798808641719202,0.001153207415805903,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,0.0077448974919447355,-38.79554163191826,57.454047783165855,-698.3197493745287,-25.055463948295678,37.74014816673768,-400.88742317273085,-43.16172340965332,51.063992939858764,-1035.8813618316797
60,0.9944223685691851,0.9972586798488023,1.0034497255983243,0.0006063270048564939,0.00033038853755723926,0.00681456536959527,0.004761650039370964,0.0011361822091680285,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-38.73473964284784,57.44983647699165,-697.2253135712612,-25.057228864351014,37.7662822158432,-400.9156618296162,-43.43184731153411,51.9338974322993,-1042.3643354768187
61,0.9950805837232101,0.997373507025728,1.0042690551974716,0.0005632091160013077,0.00030422360554764935,0.006913911007537489,0.0049511696089447384,0.0011980194173673972,0,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.010042534990342578,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-38.90138836792266,57.4060629837755,-700.2249906226078,-25.061882729458137,37.788268654352294,-400.9901236713302,-44.01030176614454,53.6495943248605,-1056.247242387469
62,0.9962403649585391,0.9977956201392594,1.0048816295583565,0.0005165097294439666,0.0002777473873668977,0.007052388949133255,0.005067628680399455,0.0013296287094159433,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-39.58383878924683,57.444945584905575,-712.509098206443,-25.05402155043808,37.811505371227035,-400.8643448070093,-44.510892165433496,55.18772678181353,-1068.261411970404
63,0.9977149251611147,0.9982959809427117,1.0057258478115256,0.00047292799124368527,0.00025343912595618537,0.006926571619806167,0.004863826183846833,0.0013824903401660241,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.017774068128010967,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-40.47916677653687,57.646887596683875,-728.6250019776637,-25.00641959804514,37.84561710012868,-400.10271356872227,-45.05206058507096,56.49604285533267,-1081.249454041703
64,0.9990115712776675,0.9985668248295378,1.0063258152472117,0.00043221621373401695,0.00023088519177914986,0.006828624112824609,0.0047646612949528025,0.0013904581600969164,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.16922305160429,57.930518842564965,-741.0460149288772,-24.758020607080855,37.86168300326683,-396.1283297132937,-45.62917025707379,57.52690303994334,-1095.100086169771
65,0.9997834160071875,0.9984095122383645,1.0065113223961346,0.00039284680547924534,0.00021010965359498856,0.006707491264483359,0.004690493237113047,0.0013590303169061823,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.58824332899053,58.25651966450906,-748.5883799218295,-24.323798014597863,37.87354334976811,-389.1807682335658,-45.97640634131303,58.256934177725256,-1103.4337521915127
66,1.000010728218728,0.9979793842024298,1.0063907361657074,0.00035546531718048095,0.00019427647893705517,0.006639830104457128,0.004657114676476612,0.0013354231490267,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.75960559621078,58.57659337837724,-751.6729007317941,-23.895793465334023,37.90987885585523,-382.33269544534437,-46.10931700138513,58.780763763010626,-1106.623608033243
67,1.0000890080134008,0.9974940726002754,1.006087535178828,0.00036930556268951684,0.00022336052949756827,0.00664004095391758,0.004678153711240507,0.0013262625926847007,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.764895520449784,58.8757434916701,-751.7681193680961,-23.52666509003215,37.94819705693136,-376.4266414405144,-46.12811806873461,59.183765421812396,-1107.0748336496306
68,0.9998945457397165,0.9970455447038569,1.0057432092261527,0.0006364407864542787,0.0003434168156686428,0.006575460805378982,0.004628874924658998,0.0013164026317025364,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.69046024919286,59.149968188100374,-750.4282844854715,-23.257894630209673,37.968300736906485,-372.12631408335477,-46.130828199106624,59.54780927759063,-1107.139876778559
69,0.9997622376059723,0.9969124551645846,1.00583547143731,0.0012630790302249801,0.0005896327507534368,0.006559525100494419,0.00463374306093509,0.0013044720427438236,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.5985625994237,59.39865482506184,-748.7741267896266,-23.101564555122522,37.960420508310136,-369.62503288196035,-46.18034312699072,59.924582850212936,-1108.3282350477773
70,0.9995932179428512,0.9968324275997409,1.0058564672088157,0.0016293312697282793,0.000782702778706916,0.0067288357176801435,0.004806733257791767,0.0013152854686292056,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.525552698639736,59.622090802293926,-747.4599485755152,-23.037973231056416,37.9283384640827,-368.60757169690265,-46.27779739741231,60.3117183741213,-1110.6671375378953
71,0.9997812521776118,0.9967258273846004,1.0060292065951413,0.0015282174720293918,0.0007903887562400862,0.006834028086537276,0.004917721131359444,0.0013222473457246665,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.48336088103862,59.82192191465113,-746.7004958586951,-23.027649442632562,37.88473768119886,-368.442391082121,-46.3802467517305,60.67509936772784,-1113.125922041532
72,0.9999433566461341,0.9966462366115537,1.0060660907474062,0.0013886796852106132,0.0007362764019344222,0.006929407120143811,0.00502599171273661,0.0013220607613931886,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.45891025535181,59.99739357458544,-746.2603845963326,-23.042176427611043,37.83823784246726,-368.6748228417767,-46.45473668273997,60.99086176461053,-1114.9136803857593
73,1.0000544093188637,0.9965918427080507,1.0061354545560701,0.001257091892020525,0.000686630627529333,0.006930487153290167,0.005037958843560432,0.001315020021336393,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.428514054260205,60.149337429312524,-745.7132529766836,-23.072282066139802,37.789417699654706,-369.15651305823684,-46.49221110945091,61.25339153682157,-1115.8130666268219
74,0.9998713545853172,0.996600854720796,1.006142532610978,0.001137443011899149,0.0006546186277012661,0.006964353934668471,0.005074557222593182,0.0013140153762985134,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.3801093239078,60.28130472932539,-744.8419678303404,-23.113625485459544,37.73884798508857,-369.8180077673527,-46.49931996205661,61.47100559674558,-1115.9836790893587
75,0.9996916054288835,0.9965355985431573,1.0061497966348427,0.0010322608555984008,0.0006159087224747327,0.007033619388401384,0.00513723504105634,0.0013225013788051563,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.32474758684677,60.396000805813934,-743.8454565632418,-23.159480861965577,37.69032761087823,-370.5516937914492,-46.48675211445845,61.652206106749745,-1115.6820507470027
76,0.9997550009689484,0.9965050460946381,1.0062069376196865,0.0009420350249898664,0.0005637375167628419,0.007124428327722015,0.005227183614853297,0.0013307691151615987,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.28485963928243,60.49556475568684,-743.1274735070838,-23.204247074267062,37.6465294273472,-371.267953188273,-46.46234138279919,61.80191243040973,-1115.0961931871805
77,0.9997354452661572,0.9964318298508829,1.00603212921715,0.000857539603901746,0.0005147826557287645,0.007153260494256861,0.005265643626274851,0.001327056494712063,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.26500116441262,60.582467798052484,-742.7700209594271,-23.248087391563068,37.6073925523311,-371.9693982650091,-46.42863143855541,61.92548985793524,-1114.28715452533
78,0.9998315980128032,0.99640044368634,1.0061264244295565,0.0007782244001213631,0.0004700441595458801,0.007066344958378693,0.005181196667845882,0.0013157173611691212,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.25320901552421,60.65877362597561,-742.5577622794358,-23.292655105256934,37.57035000027346,-372.68248168411094,-46.39448577479602,62.03390093401918,-1113.4676585951045
79,0.9997449310765069,0.9964490063669467,1.0060828428396775,0.0007084977677816877,0.000428799692074946,0.007130162320632281,0.005229106640105956,0.0013231245653826903,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.24044477787736,60.7233288523867,-742.3280060017925,-23.33884105235381,37.533670548705906,-373.42145683766097,-46.37078857622819,62.137873138838735,-1112.8989258294766
80,0.9997466675387262,0.9965522578958504,1.0061026238955655,0.0006455314409355714,0.00039019503314069497,0.007108265226637137,0.0052019798785406714,0.0013258456591735627,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.22579074739958,60.77663362029013,-742.0642334531924,-23.382362385794664,37.49876116415753,-374.11779817271463,-46.352986072146344,62.23443726144095,-1112.4716657315123
81,0.9997543850463676,0.9966184861260373,1.0060942637258374,0.0005905563498210573,0.0003551178417356199,0.0070754251438797456,0.005181169594017096,0.001319264722566392,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.214516183135004,60.821835560376215,-741.8612912964301,-23.413786241944372,37.4701177859806,-374.62057987110995,-46.337414182001545,62.32049843186557,-1112.0979403680371
82,0.9998735594455498,0.9965694307144412,1.006184062459105,0.000538621320876859,0.0003231352856898619,0.007036777774115318,0.005148424513607142,0.001313506677709947,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.206734816315176,60.86115772859361,-741.7212266936732,-23.42770952175585,37.45101180591915,-374.8433523480936,-46.32213729138319,62.39465755634173,-1111.7312949931966
83,0.9998939856959826,0.9964090842706738,1.0060780862412204,0.0004877970319805804,0.0002940097430246739,0.007077053986684721,0.005194526655126112,0.0013134538929754837,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.196099342795804,60.896535575694784,-741.5297881703244,-23.4301860575195,37.44019734529729,-374.882976920312,-46.301125526277104,62.45385558088502,-1111.2270126306505
84,0.9998561406143526,0.9965138692119012,1.0060289255978272,0.0004421796446967582,0.00026761521607869575,0.007050956966353668,0.005181693710440816,0.0013030926341902247,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.1774697703683,60.9261119651113,-741.1944558666294,-23.43771425992795,37.432374874973455,-375.0034281588472,-46.27708303935122,62.503262284659314,-1110.6499929444292
85,0.9997794120701269,0.9965157572520116,1.0059898152214337,0.0004014696004267679,0.00024283065315717698,0.006993318022520932,0.005114162707166968,0.001302540764896614,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.15394944901116,60.948303793853384,-740.7710900822009,-23.456377441528918,37.42282810688871,-375.3020390644627,-46.26372958782062,62.55600310420056,-1110.329510107695
86,0.9998219837255647,0.9966231830596755,1.0060223017487033,0.0003643166946380214,0.0002205564221083002,0.006999462936767353,0.005120325742815437,0.0013018770139993324,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.133876640646996,60.96516936017026,-740.4097795316459,-23.47522821888316,37.41465174298136,-375.60365150213056,-46.26737737829836,62.61936777243722,-1110.4170570791607
87,0.9996830197926542,0.9966426895191028,1.0059903715660896,0.0003296998097774966,0.00020036358450420294,0.0069756701451406155,0.005090025158512079,0.0013024029246836355,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.11979571127378,60.97944983649782,-740.1563228029281,-23.485027434356766,37.411904518367145,-375.76043894970826,-46.278590685070554,62.68430477485576,-1110.6861764416933
88,0.9996610591517234,0.9967522687977364,1.0059762184665961,0.0002991098499520715,0.0001822695234173213,0.006993061278752373,0.005106644699514362,0.001305069368572331,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.11282256491418,60.99250179607561,-740.0308061684552,-23.482822687749856,37.41528018491958,-375.7251630039977,-46.289442148039605,62.74213630245519,-1110.9466115529506
89,0.9998208034372458,0.9967510608290518,1.005995093334263,0.00027140641507835534,0.00016679186176330076,0.006942281165507931,0.00506067788278591,0.0013003429846015894,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.015039110463150096,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,0.01490841239455909,-41.11696728876643,61.004613377391394,-740.1054111977958,-23.469049934668334,37.42555968610101,-375.50479895469334,-46.301919848633766,62.79456845708477,-1111.2460763672104
90,1.0000239448044692,0.9969331760439695,1.0060829929119148,0.00024557746104645223,0.00015244958811911182,0.0069061537233917475,0.005024542512662055,0.0012938761986187092,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-41.16835408310476,61.02885347773038,-741.0303734958857,-23.590674204646923,37.35791380729783,-377.4507872743508,-46.32644346970994,62.88102662950992,-1111.8346432730386
91,1.0001039095380235,0.9972266678291982,1.006091528928087,0.00022279450235668472,0.00013852196378894843,0.0068374373578820365,0.004949485612271077,0.0012877585846249537,0,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02174379355960654,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-41.24240057672218,61.06363150489655,-742.3632103809992,-23.83240303830208,37.23356433723383,-381.31844861283327,-46.35489102087279,62.993258964121054,-1112.517384500947
92,1.0002461433399104,0.997675397104532,1.006298201539672,0.00020237163154573437,0.00012605010744654063,0.006697030389002121,0.004813427124506368,0.0012727107073880427,0,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-41.35148894702311,61.14557819146733,-744.3268010464159,-24.087083029733044,37.20347105635551,-385.3933284757287,-46.377092489985195,63.08888794203236,-1113.0502197596447
93,1.0004017571298336,0.9979867040478999,1.0063843791741727,0.00018571138367515276,0.00011531765984833196,0.00661529829527303,0.004736079067005088,0.0012671682191265348,0,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-41.498329924803805,61.2686276323175,-746.9699386464684,-24.33142264803102,37.26459405662173,-389.3027623684963,-46.39044629057255,63.16525677589429,-1113.370710973741
94,0.9945524278164315,0.9926608546284492,1.0007657333943298,0.00017069798078264594,0.00010574223907300882,0.006500684749222856,0.004623420122650265,0.0012574336011774664,0,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-41.60919335696191,61.37773322344187,-748.9654804253144,-24.6190075481422,37.373995490103916,-393.9041207702752,-46.38047199586209,63.206697255187805,-1113.1313279006902
95,0.9949553533374612,0.9933073708002287,1.0013935748598213,0.00015627507605874068,9.676013125650866e-05,0.006469918796662868,0.0045973326955138566,0.0012698385014315063,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-41.8505338791296,61.486524621485025,-753.3096098243328,-25.13047795106443,37.476573261062285,-402.0876472170309,-46.62148925408041,63.47489275884456,-1118.9157420979298
96,0.9962491748270679,0.9944052519414252,1.0030629674516964,0.0001527858482613656,9.146550469958888e-05,0.006529907194821679,0.00467916010094746,0.001254715345338635,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-42.3666650703237,61.52955692564736,-762.5999712658265,-25.934106728181792,37.50440745283228,-414.9457076509087,-47.40662366470543,64.26190480651204,-1137.7589679529303
97,0.9980051390229485,0.9957497053958797,1.0050284197782384,0.000152950256068769,8.979112489129655e-05,0.006850634875378938,0.005056935793281793,0.0012423913542028101,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-42.96785231955017,61.51184872115413,-773.421341751903,-26.824077139216143,37.53018910091739,-429.1852342274583,-48.367694399416756,65.24172087381633,-1160.824665586002
98,0.9990691212148622,0.9966751971717004,1.0063276561497916,0.00015034664697664233,9.551075770116045e-05,0.007120959845300037,0.005379763017145258,0.001236558977740448,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.42623485264295,61.53800394042213,-781.6722273475731,-27.506705054395304,37.60940528148858,-440.10728087032487,-48.97723439272395,65.92290879921012,-1175.4536254253749
99,0.9993640060654203,0.9972299691657496,1.0067462897261725,0.0001524423415197338,0.00010560932935456491,0.007310951448762298,0.00560409164856976,0.0012387188971078131,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.67580370152297,61.63223740992136,-786.1644666274135,-27.914461816750144,37.72998425911528,-446.6313890680023,-49.09418071027992,66.15883643916716,-1178.2603370467182
100,0.9992888064563186,0.9974265944083986,1.0064985430487732,0.002920690326842425,0.0025690133172632155,0.007300830771242961,0.005584225844592534,0.001238433704506588,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.75047543277255,61.756468784233356,-787.5085577899058,-28.089626945082586,37.87015046725452,-449.43403112132137,-48.83064597158408,66.03827770101984,-1171.935503318018
101,0.9990674581513452,0.997401943430258,1.0059425081481794,0.00566264448127554,0.004912802855645795,0.007069287311686989,0.005333660085054964,0.0012220080253040131,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.731930147447706,61.86969202106099,-787.1747426540587,-28.116174455716177,38.013839891550525,-449.85879129145883,-48.41119376673682,65.76139434402192,-1161.8686504016837
102,0.9988388383570681,0.9973486186182713,1.005408955918526,0.005371874532370586,0.004684030570246704,0.006752489166717113,0.004996343748332101,0.0012027685189306657,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.69719986818283,61.970430784162474,-786.549597627291,-28.072516214217647,38.15017820228232,-449.16025942748234,-48.033965858426775,65.50518907237787,-1152.8151806022427
103,0.9985825847703225,0.9972472944506162,1.0050237362313907,0.0052694805295988864,0.004801248682278945,0.006461809814697804,0.004691047917309264,0.001188442874155026,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.68665760970983,62.06235840540906,-786.359836974777,-28.012099866980808,38.27317052132665,-448.19359787169293,-47.80516447627418,65.36397455813665,-1147.3239474305803
104,0.9985397276591941,0.997216706565322,1.0049049511978327,0.006011803881674482,0.005129907976697124,0.006315152732598803,0.0045260011413153335,0.0011863464134158992,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.71374017993088,62.149237526359045,-786.8473232387558,-27.96084229382065,38.381798994218904,-447.3734767011304,-47.741419941824965,65.35431780383198,-1145.794078603799
105,0.9986818136976299,0.9971731856223354,1.0049295894033254,0.006091237911051093,0.005082191545021577,0.006255404584072553,0.004469486943478995,0.001183643062263412,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.77500008115636,62.23414080595225,-787.9500014608144,-27.925184925957176,38.4765027413374,-446.8029588153148,-47.800755038311564,65.44195845844509,-1147.2181209194775
106,0.9987776541715765,0.9972501023676422,1.0050312851856236,0.005638096557120167,0.004710570619518747,0.006238039850928262,0.0044602680943033575,0.00117765605750708,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.84944572859959,62.31600584826599,-789.2900231147926,-27.902330354607155,38.5591899978596,-446.4372856737145,-47.91710439694433,65.57276686160078,-1150.010505526664
107,0.9990472817670868,0.997256035733783,1.005248410556961,0.005150445681146722,0.00428768127852887,0.006241993013087319,0.004473541132210842,0.0011769610870952351,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.91453404846668,62.39326959896542,-790.4616128724002,-27.886058383336678,38.63282134933119,-446.17693413338685,-48.03592888454923,65.70425339505535,-1152.8622932291814
108,0.999118504929605,0.9971313475985822,1.0053427211746158,0.00478913202426083,0.00392285457782065,0.0063005665987415724,0.004549792916995884,0.0011745613936146402,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.95653079568754,62.46314069296509,-791.2175543223757,-27.8683952348623,38.69887813253651,-445.8943237577968,-48.12190355803275,65.80811108742664,-1154.925685392786
109,0.9991941201990614,0.9971035077620364,1.00543265392409,0.0044719132308867204,0.0036000445041685053,0.006385689401040415,0.0046472093660721615,0.0011769824893789155,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.9706092005957,62.52256545320461,-791.4709656107226,-27.85148082068015,38.756512004234985,-445.6236931308824,-48.1596937597701,65.87263512524034,-1155.8326502344823
110,0.9992599698357622,0.9970627307464036,1.0054822740171105,0.0041227653788107835,0.0032869739264507285,0.006441373363576721,0.0047010805158290425,0.0011822023104609103,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.96476738729628,62.573210174981,-791.365812971333,-27.84438606931646,38.80606027878346,-445.51017710906336,-48.15748039062066,65.90574567587207,-1155.779529374896
111,0.9991786782258125,0.9970438803895294,1.00546734849763,0.003748561601554359,0.002981085129954891,0.006466500319198327,0.004728493093745083,0.0011858547138358965,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.947575068304246,62.617105132354524,-791.0563512294764,-27.84652495486357,38.848757953183075,-445.5443992778171,-48.12907615407409,65.9158468627663,-1155.0978276977783
112,0.9992166328937522,0.997114184343267,1.0053201496525894,0.0033930267750851596,0.0026986216933582983,0.006494535168654885,0.0047572000831633335,0.0011897626469625413,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.92740202214524,62.65662758328925,-790.6932363986143,-27.85292381090453,38.885351695468714,-445.6467809744725,-48.08778007523889,65.91057922123348,-1154.1067218057333
113,0.999097432516448,0.9971424894343803,1.0052148338481761,0.0030795057162531507,0.0024481879966987605,0.006339526619212288,0.004604184549812949,0.0011796721246657214,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.91339311922232,62.69500058442393,-790.4410761460018,-27.859470731176554,38.91843021362789,-445.75153169882486,-48.05568884669864,65.90899203101459,-1153.3365323207672
114,0.9991175901666487,0.9972247566342654,1.005146623019946,0.0027998525048873765,0.002223399294895903,0.006294261455060982,0.004551024207040282,0.0011826138373668721,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.90772348883707,62.73125685101188,-790.3390227990673,-27.859976178131635,38.94785559767012,-445.75961885010616,-48.05280211492579,65.9278442839245,-1153.267250758219
115,0.9990688454880607,0.9972408903836253,1.005103644450918,0.002542224782222114,0.0020161638451623837,0.006208157603402453,0.004454312584574205,0.0011829480153921679,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.908716651094636,62.76369944263814,-790.3568997197034,-27.850963836320012,38.97243976686123,-445.6154213811202,-48.08017563517743,65.96962477422436,-1153.9242152442584
116,0.9992688936207627,0.9971913871784059,1.0051491080451236,0.0023057694405878002,0.0018270330545742878,0.0061826852385992144,0.004432409334771316,0.0011824940650199442,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.91159832669379,62.79245166823656,-790.4087698804882,-27.833613215497,38.99351462866321,-445.337811447952,-48.12657357394624,66.02828279476945,-1155.0377657747097
117,0.9991878584150898,0.9971500020900106,1.005213877859214,0.002087602832704374,0.0016541689781614645,0.006162550511974249,0.004408736179516627,0.0011827808139909675,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.90832808438882,62.817150593455764,-790.3499055189988,-27.81352065681162,39.01081530464944,-445.0163305089859,-48.17826017343106,66.09113338455093,-1156.2782441623456
118,0.9992709796106843,0.9970526396134997,1.005335840843044,0.001892289706022662,0.0014980022213002986,0.006248911059433848,0.00449837873065681,0.001190285989252334,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.8955346290455,62.83723465797543,-790.119623322819,-27.798171290759715,39.02459634834098,-444.77074065215544,-48.21982288989816,66.14063995900857,-1157.275749357556
119,0.9993858697904698,0.9970251865113904,1.0054883455980643,0.001719682409476728,0.001358266824598064,0.006349469080899476,0.004598224309883441,0.0011970327086002518,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,0.015177473071986913,-43.87880677279525,62.85433858039886,-789.8185219103145,-27.792504132078676,39.036206292637544,-444.6800661132588,-48.23859427715353,66.1670239615719,-1157.7262626516847
120,0.9994265402706731,0.9969641191032632,1.0054982173208205,0.0015614677763669017,0.0012314928031033079,0.006439988795114618,0.004676279434884079,0.0012093627251264338,-1,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.024042630132331322,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.854456008007105,62.86674581678643,-789.3802081441279,-27.800074059923848,39.04817793633813,-444.80118495878156,-48.240810524961034,66.21020026264155,-1157.7794525990648
121,0.9994169763538966,0.9969713719875709,1.0054946558234135,0.0014147912971481417,0.0011153845912127772,0.006458970099938258,0.004691850089543158,0.0012115975457001693,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.81114544577646,62.86279834225003,-788.6006180239763,-27.817931283120664,39.0578842794097,-445.08690052993063,-48.22684955380662,66.26402806088089,-1157.444389291359
122,0.9995688227842037,0.9969941364722791,1.0056104702769657,0.0012806787140986096,0.001010519517998403,0.006455065263574858,0.004678912306480374,0.0012166685534336708,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.02039006162188095,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.74864144880702,62.84657487133534,-787.4755460785263,-27.838977557587246,39.06144705965256,-445.42364092139593,-48.20169627563062,66.29729775842364,-1156.8407106151349
123,0.9996110384450596,0.9968769390950862,1.0056826446526552,0.0011590736458344842,0.0009155835283059869,0.0064820243215105025,0.004702040285628721,0.0012175776819682346,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.675272432324974,62.830056617497114,-786.1549037818495,-27.861554890482154,39.06009621185468,-445.78487824771446,-48.17448732284646,66.31729310005802,-1156.187695748315
124,0.9993855877137353,0.9968177769647012,1.0056536246126528,0.0010520488949105535,0.0008301228182276132,0.006577842579457428,0.004794787588239077,0.0012226525864305142,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.59447111149553,62.81358118177216,-784.7004800069195,-27.88950253074016,39.057754509055265,-446.23204049184255,-48.130934133338116,66.31171374923856,-1155.1424192001148
125,0.9991547562089472,0.9967005384269696,1.0055925801698122,0.0009598961706547025,0.0007550709916456005,0.0066548030980082785,0.004875066205436579,0.0012294244904415708,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.51765822493359,62.800190468771504,-783.3178480488046,-27.9244588274078,39.055474717900495,-446.7913412385248,-48.07100329567634,66.28762241413803,-1153.7040790962321
126,0.9990956055011059,0.9966341698663195,1.0055506887205246,0.0008743137422836831,0.0006863779687042872,0.006733780609265831,0.0049559013433325624,0.0012343382860309825,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.46651649606199,62.79111188359467,-782.3972969291159,-27.964976986091994,39.04947553829576,-447.4396317774719,-48.011233640269346,66.26204296406313,-1152.2696073664642
127,0.9988210226111169,0.9966464007700476,1.0054074992296282,0.0007918941510168367,0.0006217098779084364,0.006753342919254605,0.004976194330629133,0.001235359054849717,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.44570325119667,62.78384353580042,-782.02265852154,-28.011563222402437,39.03886846953297,-448.185011558439,-47.96349383393727,66.24548946344277,-1151.1238520144946
128,0.9987187650242393,0.996662256682902,1.0053361991792962,0.0007196078939573576,0.0005643057767607639,0.006733032991708574,0.004963562594933615,0.0012328000710687315,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.45168566177769,62.7794215233845,-782.1303419119984,-28.06059799376874,39.024253432463816,-448.96956790029986,-47.93665690611997,66.24762775052714,-1150.4797657468794
129,0.9988366345749238,0.9967505448872193,1.0053453024441183,0.0006565546800463228,0.0005135030554633712,0.006701531795603709,0.004937581358978028,0.0012296299142404358,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.48427305178859,62.780608953631464,-782.7169149321946,-28.104366079802446,39.00737698886794,-449.66985727683914,-47.937871773705986,66.27425835930315,-1150.5089225689437
130,0.9990435862510062,0.9968117678843487,1.0054032847193255,0.0005964152585279821,0.00046705523023075175,0.006635560135353407,0.004866310064958655,0.001228116070465456,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.53027593491031,62.786236636298234,-783.5449668283856,-28.13629396707977,38.99023961164194,-450.1807034732763,-47.95819611612908,66.31317598591262,-1150.996706787098
131,0.9992023672707248,0.9967935873521865,1.005524262950403,0.0005398724360717447,0.0004270686655911494,0.00658698374376674,0.004822074808409565,0.0012206885640811465,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.56610090361595,62.7948330265216,-784.1898162650871,-28.152547527512464,38.97413959172704,-450.4407604401994,-47.97941163303839,66.34663233995221,-1151.5058791929214
132,0.9992412117690825,0.9967026876679156,1.005587127249414,0.0004891444048346139,0.00039081214319148323,0.006638783121784129,0.004879598308477362,0.0012196023348668126,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.57669859348716,62.80253822185225,-784.3805746827688,-28.156197791974925,38.958847757034015,-450.4991646715988,-47.98392862934176,66.36052783909913,-1151.6142871042023
133,0.9993389181173123,0.996640425012172,1.0056044340460006,0.0004468580384851847,0.00035926479484304846,0.006712245011236164,0.00495069961181677,0.0012247060984102488,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.564670851968586,62.80652378780525,-784.1640753354345,-28.156917221533767,38.942101602848695,-450.5106755445403,-47.96146855484927,66.34643421874614,-1151.0752453163825
134,0.9991551744056411,0.9964568869071803,1.0054875988688972,0.0004099110203393343,0.000331350659336093,0.006727473291251672,0.004961285632390559,0.0012244689669518771,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.541137258681786,62.80936811669586,-783.7404706562721,-28.16428641559498,38.92357707211732,-450.62858264951967,-47.919884508377486,66.31417035831912,-1150.0772282010596
135,0.9989948208295747,0.9964325504163333,1.0053922279235101,0.0003730447403895293,0.0003020738001665136,0.006783048976954081,0.005022441209187904,0.0012235106052613063,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.51920647930355,62.81410828017416,-783.3457166274638,-28.185883138598115,38.9042202465212,-450.97413021756984,-47.877736038581965,66.27934964065221,-1149.0656649259672
136,0.9990852334561118,0.9963914925776447,1.0054220938499563,0.0003381792647365784,0.00027546720021131253,0.0067773336404280725,0.005017868905061112,0.0012201800098164274,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.517223010805886,62.824399605305615,-783.3100141945059,-28.22454229511967,38.8838474979449,-451.5926767219147,-47.852921598289946,66.25548581969738,-1148.4701183589586
137,0.999283853210133,0.9963655979517649,1.0054850019059287,0.0003083987882061145,0.00025318173013796886,0.006782827515944573,0.005027557832148633,0.001216774244691378,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.53524136536241,62.84060153579572,-783.6343445765234,-28.27414606431606,38.86409501725478,-452.38633702905696,-47.846651939425385,66.24547418078556,-1148.3196465462092
138,0.9994504297856375,0.9965280131926681,1.0055640432890476,0.0002825220514316852,0.00023230903701402657,0.006771485787006089,0.005022627572764804,0.0012111806686500052,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.54881416784103,62.85726711754706,-783.8786550211386,-28.32696198817934,38.84557269000707,-453.23139181086947,-47.840910008377016,66.23657145566314,-1148.1818402010483
139,0.9994073609625844,0.9966030877373097,1.005597623577923,0.0002572237771138665,0.00021198755692868794,0.006719217971839941,0.004961629549941298,0.0012085502979941275,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.53804043556881,62.869664528054365,-783.6847278402386,-28.37295918697846,38.82723896201046,-453.96734699165535,-47.82076567712797,66.21683656232254,-1147.6983762510713
140,0.9993592590368408,0.9964786887258638,1.0055539687507054,0.0002339586668695865,0.000195104616640038,0.006740373181833882,0.004978075487243495,0.0012106758998637307,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.505023799283464,62.877322733237115,-783.0904283871023,-28.399920907485786,38.80916308962418,-454.3987345197726,-47.78478606007328,66.18460194765028,-1146.8348654417587
141,0.9994211502311968,0.9964322206860179,1.005598515245196,0.00021496842092328026,0.00018161813893314595,0.006780996112174061,0.005022048099673795,0.001209541998166948,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.46825555051982,62.882809258770486,-782.4285999093568,-28.412937764448653,38.791092164645356,-454.60700423117845,-47.74258274836871,66.14658708269968,-1145.8219859608491
142,0.9994497820596306,0.9963095177916286,1.0055844303206292,0.0001968872129182087,0.00016719082546650638,0.006813614931339788,0.00505867521367562,0.0012079471972085555,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.43838197423631,62.88765789620847,-781.8908755362535,-28.428902166514792,38.77333647221466,-454.8624346642367,-47.70180480458796,66.10630241715839,-1144.843315310111
143,0.9994986173430381,0.9962289123535105,1.0054903221488454,0.00018306621752360447,0.00015318678268585448,0.006853434225003929,0.0050906404345778785,0.0012086738468758795,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.41154334320581,62.891628055426516,-781.4077801777045,-28.456838279646117,38.75701067473504,-455.3094124743379,-47.66229848769593,66.06478792920643,-1143.8951637047023
144,0.9994894414902415,0.9962662059441361,1.005433760728909,0.00017889269275928906,0.00014310406605954422,0.006799447913291285,0.005040988399700075,0.0011987195144358713,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.382730488743455,62.89270400015726,-780.8891487973822,-28.498699232560696,38.74178766586452,-455.97918772097114,-47.630575559029865,66.03072809493041,-1143.1338134167167
145,0.9993205163303678,0.9962259476954238,1.0054377641428178,0.0001705954179835219,0.00013305035458112196,0.006755347764170921,0.005000656307183048,0.0011900949925081204,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.35021347497918,62.887879288870266,-780.3038425496252,-28.548781252882335,38.72621608902879,-456.78050004611737,-47.617280427152416,66.01240134452267,-1142.814730251658
146,0.9992002097646854,0.9962793372350552,1.0053979468354546,0.0001555159689273684,0.00012143322084348128,0.006835937296449821,0.0050753605141763665,0.001198283442498402,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.322288712999736,62.879432269421535,-779.8011968339953,-28.59921009384161,38.71048721818121,-457.58736150146575,-47.62163288527692,66.00924313844573,-1142.919189246646
147,0.9993186601471944,0.9962662009798854,1.0054807850800462,0.00014148445627716112,0.00011051194099275485,0.006828754848443714,0.005055703739984746,0.0012028429139656761,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.310378853900794,62.871086471110196,-779.5868193702142,-28.645916069088454,38.69516846200002,-458.33465710541526,-47.63522982404371,66.0132482282082,-1143.2455157770491
148,0.9992561486474143,0.99609850614039,1.0055555762562924,0.00012802477288709346,0.00010096072019111522,0.006855475106280616,0.005080447460951933,0.0012024011574678925,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.30862018231862,62.86328954511281,-779.5551632817352,-28.686719814631296,38.68046505114793,-458.98751703410073,-47.64758587600907,66.01296442291112,-1143.5420610242177
149,0.999356697281018,0.9961646709333888,1.0056015999165533,0.00011597544176865031,9.304619291829464e-05,0.006987283347426508,0.005199938616958305,0.0012214416574332489,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.30479380414678,62.85583324743024,-779.4862884746422,-28.72780902366867,38.66636529828057,-459.6449443786987,-47.64597979778779,65.9986169527333,-1143.503515146907
150,0.999381285467445,0.9962010900610473,1.0056607338686894,0.00010519860127256942,8.565972029018537e-05,0.006960083088588371,0.005166366978659902,0.00122019823670639,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.292772413211196,62.84958955782071,-779.2699034378015,-28.782909132050676,38.6588897521623,-460.5265461128108,-47.625241823824865,65.96689531838628,-1143.0058037717968
151,0.9995149797829238,0.9963615331136777,1.0057249529003818,9.833544479047711e-05,7.901180579942043e-05,0.006980050704136409,0.0051831708726198175,0.001224315085709659,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.26914550918017,62.84261514630056,-778.8446191652431,-28.841426349159228,38.65744185853723,-461.46282158654765,-47.58542690472962,65.9212229245667,-1142.050245713511
152,0.9994623255588213,0.9964200149854228,1.0056894832113703,9.343613438902002e-05,7.340027226318489e-05,0.006919313657093142,0.005119265867138779,0.0012199719889293891,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,0.015498969878337432,-43.19841139824071,62.83540039915705,-777.5714051683327,-28.887302109697472,38.659221824757985,-462.19683375515956,-47.52893931615727,65.86667729232752,-1140.6945435877744
153,0.9993338484139004,0.9963148232184923,1.0055336040790654,8.720931109501074e-05,6.773726988520676e-05,0.0068932044282351375,0.005083187846173013,0.0012207342989617638,-1,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.023810136205667742,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.020610588209528324,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.088089231172916,62.829950428286786,-775.5856061611125,-28.9155315416474,38.66413928696359,-462.6485046663584,-47.43998246298656,65.74515290334111,-1138.5595791116775
154,0.9990272885926363,0.9963273032368671,1.0053984667935865,8.016890177405289e-05,6.26679532724372e-05,0.006863504652583849,0.005050151166580963,0.0012176226000501368,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-42.97050967361516,62.784638811007405,-773.4691741250729,-28.938949102571236,38.671437518564794,-463.0231856411398,-47.33428211284187,65.5747206446433,-1136.022770708205
155,0.9988532541212789,0.9962846664362602,1.0053759017865753,7.534238945903982e-05,5.846075269687549e-05,0.006867659695944405,0.005053470985106101,0.0012185864587671187,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-42.86724933440125,62.70779936850218,-771.6104880192225,-28.971623988472714,38.68167589952623,-463.54598381556343,-47.26012319745328,65.44127927750726,-1134.2429567388788
156,0.9987318346184609,0.9963637844817957,1.0054471875829143,7.153323294809143e-05,5.424722347187592e-05,0.006929436348896019,0.005107753316582245,0.0012268003870471948,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-42.81028418356841,62.64392013416714,-770.5851153042314,-29.005457548031476,38.69074602937518,-464.0873207685036,-47.22355197372594,65.34583052536249,-1133.3652473694226
157,0.9986138820524125,0.9964461977449797,1.005483658665617,6.792113933713007e-05,5.155415255046425e-05,0.006996082654222106,0.005165583963027115,0.001237527708572104,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-42.791760042155275,62.588823094530866,-770.2516807587949,-29.03501836073487,38.697274529639266,-464.5602937717579,-47.20372751848743,65.27002235819576,-1132.8894604436985
158,0.998593665809943,0.996510940670803,1.0054565869708842,6.406802527890776e-05,4.9030483820607096e-05,0.007043610734194733,0.005198153641494195,0.0012476571473859555,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-42.7995533583132,62.54178235747318,-770.3919604496375,-29.052687266318035,38.70162185033725,-464.84299626108856,-47.18105602943638,65.19583926048143,-1132.345344706473
159,0.9985057711842965,0.9965432131195671,1.0053579728033524,5.949773535341076e-05,4.652744575220764e-05,0.007007743583822678,0.005153938756263736,0.0012485264715408574,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-42.82577335397109,62.503296692432365,-770.8639203714796,-29.054763079336766,38.705502221044625,-464.87620926938826,-47.15454520268799,65.12088935295598,-1131.7090848645119
160,0.9986910203209773,0.9965211276255922,1.0053942082655611,6.949632768858415e-05,4.917393647481682e-05,0.006948369661264504,0.005100261007305999,0.001241970954141658,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-42.86400191389275,62.472171898607,-771.5520344500695,-29.045710241015776,38.710439599689316,-464.7313638562524,-47.13745952582824,65.05453961116234,-1131.2990286198778
161,0.9986417580213472,0.99650694061642,1.0053273204987623,8.639519111108006e-05,5.270335361790521e-05,0.0069160088845091885,0.005073177615918984,0.0012363026565775938,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-42.90420196464203,62.44744490803636,-772.2756353635565,-29.033278480212683,38.717339460243345,-464.53245568340293,-47.135133147210574,65.00220304761308,-1131.2431955330537
162,0.9987202444363699,0.9964787811432249,1.0053163709638626,9.232642754155641e-05,5.206478424547949e-05,0.0068957512516337,0.005052116100367642,0.0012342943722974062,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-42.93508980228899,62.42687786488205,-772.8316164412018,-29.02281644420651,38.724523952100064,-464.36506310730414,-47.140903739917796,64.96163798162125,-1131.381689758027
163,0.9986219323691937,0.9963433365509157,1.0053004122981577,9.119599216303108e-05,5.0116869359667655e-05,0.006871521583160914,0.005036096823223887,0.0012267711898561406,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-42.956327054467806,62.406597596971814,-773.2138869804205,-29.016043575362033,38.72955091175733,-464.25669720579253,-47.1548053042556,64.93699920348298,-1131.7153273021345
164,0.9985687712968577,0.996389056325657,1.0053523880000637,8.639422373268005e-05,4.73664255034933e-05,0.006955372327918339,0.0051189506916682745,0.001230366876788341,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-42.97431735214528,62.38617763097334,-773.5377123386149,-29.01815714616885,38.73271144339012,-464.2905143387016,-47.177190522182165,64.92773426178879,-1132.252572532372
165,0.9986527322567815,0.996370257129491,1.0055188477411665,8.114288114893571e-05,4.459514815442963e-05,0.006994655471922861,0.005152619361134477,0.0012356714819303182,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-42.996065922028095,62.36747170334855,-773.9291865965057,-29.031828841259266,38.735517143336395,-464.50926146014825,-47.19933791571636,64.92156857585557,-1132.7841099771927
166,0.998862177591045,0.9964636494916591,1.0056237457722104,7.826875727225364e-05,4.23179519870628e-05,0.007089826269843301,0.005257447892901364,0.0012407053901571728,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.021046447432404,62.35138203085237,-774.3788360537833,-29.049233323077296,38.73842394725701,-464.78773316923673,-47.20556417844758,64.90267349339346,-1132.933540282742
167,0.9987902815453635,0.9966282808393925,1.0055110167372654,7.3539641299095e-05,3.920725921986695e-05,0.007050483180478094,0.005219980122745309,0.0012379461637208068,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.035815979386854,62.33568585980785,-774.6446876289633,-29.061496331167575,38.741201767128885,-464.9839412986812,-47.18248959003312,64.8587169332689,-1132.3797501607949
168,0.9987391174480924,0.9966297109608689,1.0054491772962084,6.672218677891863e-05,3.589823142423399e-05,0.006920543914641876,0.005091830137537902,0.001228215193779259,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.03354143603675,62.31788198350403,-774.6037458486614,-29.059614592552172,38.74388351086662,-464.95383348083476,-47.14235891970103,64.80075121340195,-1131.4166140728248
169,0.9987605160498586,0.9965740773204946,1.0053610113877904,6.149197444015037e-05,3.362318749149984e-05,0.006900612092858739,0.005068807248500612,0.0012249553376395543,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.025156405741996,62.29769973483235,-774.4528153033559,-29.0405619000662,38.74624487432165,-464.6489904010592,-47.11337671176097,64.754909530495,-1130.7210410822634
170,0.9987681688525893,0.9965495002500727,1.0053482694995626,5.6878002144561506e-05,3.1523036481934955e-05,0.006854397670136313,0.005024653877823817,0.0012201258409769429,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.02018064777335,62.27608836155966,-774.3632516599204,-29.016217851469214,38.747761732178844,-464.25948562350743,-47.10851074862376,64.73373854564684,-1130.6042579669702
171,0.9986607977344012,0.9965940284201688,1.0053215992397493,5.18736195704886e-05,3.034353444056212e-05,0.006858609114195908,0.005022546166332051,0.0012234202762578601,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.01945472568652,62.256564469230256,-774.3501850623574,-28.99785748181467,38.74861815939073,-463.9657197090347,-47.12390583828134,64.73050678531862,-1130.9737401187522
172,0.998768104955789,0.9966053858934271,1.0052817496831572,5.136343448913519e-05,3.157085104233851e-05,0.006851339439462232,0.005017100963149806,0.001224957876871548,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.026361518550516,62.241711462573456,-774.4745073339093,-28.98502832043121,38.749487051269895,-463.76045312689934,-47.150585673479846,64.73399799514858,-1131.6140561635164
173,0.9987409781205308,0.9965951121808363,1.005287897283012,5.122608876451094e-05,3.234266496739746e-05,0.006774072664531027,0.004950010963629506,0.0012125675083198022,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.04002415607956,62.23080158330971,-774.720434809432,-28.97304732222454,38.75018149092828,-463.56875715559266,-47.1843146300987,64.74286033096263,-1132.4235511223687
174,0.9988223846371286,0.9965145294832198,1.005394609033878,4.71771665795844e-05,3.102516709842489e-05,0.006791718101208599,0.004962229105809453,0.0012151605559781692,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.05170696152462,62.2197117840893,-774.9307253074433,-28.961834841746054,38.750214166462875,-463.38935746793686,-47.22364527029239,64.75940649122131,-1133.3674864870172
175,0.9986959109146082,0.9964943663450161,1.0054339853360252,4.338503987009374e-05,2.9198118544074534e-05,0.00686561646598969,0.005036377315115267,0.001223826348547493,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.05704513809529,62.20546565414395,-775.0268124857153,-28.954509066944016,38.74779810629813,-463.27214507110426,-47.25710039452631,64.77403045543332,-1134.1704094686315
176,0.9985459043825301,0.9964713798895694,1.0054020936865342,3.9760506455592076e-05,2.7267262559103987e-05,0.0069417306516885826,0.005116202665295406,0.001230367840902251,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.05999048863671,62.190136990358795,-775.0798287954607,-28.952765346760724,38.74251716022632,-463.2442455481716,-47.27332125096354,64.7757581147597,-1134.559710023125
177,0.9986316607026634,0.9964388654578848,1.0055074149756993,3.764815026208889e-05,2.5391886924359593e-05,0.006964796133744672,0.005149379113021155,0.0012315328553076093,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.07274966812396,62.177219515362815,-775.3094940262313,-28.95529427590338,38.735604411694084,-463.2847084144541,-47.27698291743223,64.76763666813308,-1134.6475900183734
178,0.9985376221262819,0.9964329856594444,1.0055826066097246,3.5830030376360655e-05,2.3773839163394952e-05,0.007025035022491937,0.005215190062420188,0.001233580950081238,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.09936079785511,62.16840136114512,-775.788494361392,-28.96121356371469,38.72831148049734,-463.37941701943504,-47.27341309573006,64.75298757287896,-1134.5619142975213
179,0.9982886861905307,0.9965064161207517,1.0054659455338422,3.279689371741731e-05,2.186733317912233e-05,0.007109054701994098,0.005302912409158517,0.001242386454204431,-1,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.022689412976558465,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,0.015044092381473861,-43.13186553298257,62.16261394394522,-776.3735795936864,-28.97005594805519,38.7222398070312,-463.52089516888304,-47.25498728852272,64.72426036881461,-1134.1196949245452
180,0.998319608924315,0.996642239751012,1.0054648379063118,3.0320542802393366e-05,2.057888662308795e-05,0.0070756220262624256,0.005279904614688225,0.00123740245251387,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.18342925880526,62.17003876531538,-777.3017266584947,-28.964022145268302,38.708895325565415,-463.42435432429284,-47.23623203114806,64.71672444159114,-1133.6695687475535
181,0.9982034293322254,0.9966513867676228,1.005335068064418,2.8847885391971202e-05,1.9921760811607566e-05,0.0070149715296333424,0.005216478877567317,0.0012348559800181328,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.25922471684568,62.18560112713487,-778.6660449032222,-28.9336115965402,38.68843546387679,-462.9377855446432,-47.235287971699165,64.7454554710353,-1133.64691132078
182,0.9983572567908536,0.9965555513119196,1.005290196081218,3.0281317007136314e-05,1.9672631667209116e-05,0.006956383619649908,0.005155531395229883,0.0012334990041935714,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.020989603452506667,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.34089855959131,62.19734121025712,-780.1361740726436,-28.884344261692963,38.66325498757028,-462.1495081870874,-47.253505651774276,64.78596962659346,-1134.0841356425826
183,0.9986178668519413,0.9965110161401797,1.005389740919864,3.09050613672465e-05,1.935848407700051e-05,0.006903058712668168,0.005113651886631736,0.0012255564851049426,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.416958500785455,62.20882631435046,-781.5052530141382,-28.819116103670208,38.63143043992044,-461.1058576587233,-47.295094610133866,64.83779163615033,-1135.0822706432127
184,0.9987951845702324,0.9964071100656794,1.005491569207129,2.9555266684005016e-05,1.872961282100716e-05,0.006907935886805299,0.00511877166810572,0.0012246414022293822,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.47199784233111,62.218488881022445,-782.49596116196,-28.75766581696057,38.600573401568084,-460.12265307136914,-47.343986064040166,64.88694156074456,-1136.255665536964
185,0.9989173842997481,0.9962642700947768,1.005598649010246,3.4811393726718766e-05,1.9944215442679255e-05,0.006961259939063492,0.005180804095078793,0.001224464802827211,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.49267586214012,62.226031395198916,-782.8681655185221,-28.71483306609633,38.57274252955269,-459.43732905754126,-47.37377672069172,64.91555511630732,-1136.9706412966013
186,0.998806951806357,0.9962387666205418,1.0055510443690094,3.8087371285813885e-05,2.1037913785758556e-05,0.007047677032702065,0.005275104669245997,0.001229696006419787,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.48099668751745,62.23159782581639,-782.6579403753141,-28.692469235729803,38.5469105851761,-459.07950777167684,-47.372554428386586,64.91746069115919,-1136.941306281278
187,0.9987746673851738,0.9962164758094236,1.0054709547134235,3.516916330329171e-05,2.0972625076458067e-05,0.007063451539534672,0.005286543589277765,0.0012327815453660005,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.4516224832528,62.23374841120299,-782.1292046985503,-28.69010386055245,38.52246499536507,-459.0416617688392,-47.34870574428303,64.90065724033695,-1136.3689378627928
188,0.9988032303684392,0.9962003584157506,1.0054893697505567,3.321366208485985e-05,2.099304438552448e-05,0.007027381549855043,0.005247195465737517,0.0012302300890589645,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.42353292286535,62.23479394772965,-781.6235926115763,-28.699312332381155,38.49893506799324,-459.1889973180985,-47.32648997285573,64.88565812008999,-1135.8357593485375
189,0.9987622032946165,0.9961910563675885,1.005510943231197,3.953591615388405e-05,2.272823502919648e-05,0.00704582327950261,0.005252115390818974,0.0012358430453685224,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.40179785456308,62.23657809613067,-781.2323613821354,-28.713104984469243,38.47771743992593,-459.4096797515079,-47.31691717701671,64.87999561197434,-1135.6060122484012
190,0.9987308350547759,0.9962187765289249,1.0055451180079589,5.14244557332557e-05,2.690972516113633e-05,0.007082170337721659,0.005287342178578765,0.0012390950648671635,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.38231337942788,62.23808940692082,-780.8816408297018,-28.728428919224605,38.4600755152082,-459.6548627075937,-47.31087899869046,64.87377237017193,-1135.461095968571
191,0.9987753789266904,0.9962564698900229,1.0055613612389827,5.715636506173054e-05,3.1111744121146754e-05,0.007111469160497655,0.00531268412705225,0.0012431573906632768,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.36571217696,62.2394753185422,-780.5828191852801,-28.743083429280386,38.44759661131416,-459.8893348684862,-47.299649003450554,64.85961815272262,-1135.1915760828133
192,0.9987392343271149,0.9963005662527604,1.0054616057943837,5.6142843336043976e-05,3.1812443152923265e-05,0.007105552179418663,0.005298751711707054,0.001243012572726978,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.349435837961344,62.238452431436926,-780.2898450833042,-28.75379787629271,38.439137600119786,-460.06076602068333,-47.280724075234446,64.83746504979695,-1134.7373778056267
193,0.9986170152314924,0.9962401307804569,1.0054574659095343,5.1605648917086134e-05,2.951834236614689e-05,0.007029274936477193,0.005229272560712388,0.0012328693982417243,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.331383921221196,62.23428395984064,-779.9649105819815,-28.758346425921886,38.432518220848,-460.1335428147502,-47.262425733194256,64.81672470702239,-1134.2982175966622
194,0.9986566562787988,0.9962187858904049,1.0054028930543766,4.6846787393983346e-05,2.7139582144733757e-05,0.0070966505638205375,0.005289121701980279,0.001242578946895827,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.31808015693404,62.229000341669675,-779.7254428248127,-28.75995794568156,38.42792798134945,-460.15932713090496,-47.25608290907212,64.80633137176446,-1134.1459898177309
195,0.9986249816942103,0.996266275459595,1.0053961875813315,4.250433324746407e-05,2.46428624023198e-05,0.007060160204478092,0.00524676175396465,0.0012389519382595747,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.31432073636102,62.22316789340133,-779.6577732544984,-28.763882554734828,38.42484007311421,-460.22212087575724,-47.26209394521384,64.80462397021871,-1134.2902546851321
196,0.9987582286356141,0.996356770200818,1.0054600486680776,3.8766423331034826e-05,2.251135265216544e-05,0.007052161197643821,0.0052320085628173914,0.0012394617351556354,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.31595289020328,62.21580465828547,-779.687152023659,-28.77042405206431,38.42404302339096,-460.32678483302897,-47.27665834663481,64.80754380354212,-1134.6398003192355
197,0.9989156060442823,0.9964475073546444,1.0054226157538064,3.546074742378939e-05,2.0634983312215695e-05,0.007023583951561956,0.005198851122326274,0.001236573736191714,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.31588539340456,62.20664597466503,-779.685937081282,-28.772808322104137,38.42645512566316,-460.3649331536662,-47.29156234284665,64.80852149159736,-1134.9974962283197
198,0.9989116381490499,0.9963402206192384,1.0054055186887432,3.254898446323239e-05,1.924746036974379e-05,0.006905857922414448,0.005077496834480111,0.0012287180780725818,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.30346374606032,62.19474062293851,-779.4623474290858,-28.764309060473757,38.43230412524361,-460.2289449675801,-47.300830241398735,64.80558280270648,-1135.2199257935697
199,0.9988136724622,0.9962650235783833,1.0052928795621356,3.242693470484622e-05,1.862917581436128e-05,0.006933421961460375,0.005111135994397745,0.001227378104082193,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.27434314757122,62.178115985264746,-778.938176656282,-28.748619922134065,38.439479142688505,-459.97791875414504,-47.30884896166796,64.80495266098512,-1135.412375080031
200,0.9981139723537774,0.9958331413503343,1.004973028799137,3.226460317120854e-05,1.7959786254825656e-05,0.006922413899434157,0.005097716181673551,0.0012230590012588362,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-42.80518183418653,61.79879162741562,-770.4932730153575,-28.625112479814263,38.00090390375729,-458.0017996770282,-47.176418469281536,64.81247374748098,-1132.2340432627568
201,0.9979416283508377,0.9957579913621364,1.0052259541695625,2.958950940400494e-05,1.6751728524331556e-05,0.007083574741976806,0.005307248829424617,0.001213191652045371,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-42.42722142472222,60.99166065007185,-763.689985645,-28.69094801483537,37.017250085111186,-459.05516823736593,-47.19654657457338,64.73449460685143,-1132.7171177897612
202,0.9994354155888474,0.9971461163053161,1.0063734468046932,2.800756609754852e-05,1.5946799575128312e-05,0.007318562738966228,0.0056396934108602515,0.0011971053728550582,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.23986807424336,59.90290864560511,-778.3176253363805,-29.362537580924045,35.77874771426477,-469.8006012947847,-47.5865935144381,64.55272484062851,-1142.0782443465143
203,1.0000852001619926,0.9982934720857495,1.006134372362072,3.1304751938513784e-05,1.6676393248929318e-05,0.007055633557996421,0.0054719538711107745,0.0011345213600301991,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-44.12050251014941,59.013250202723604,-794.1690451826893,-29.758835276327588,34.973447410909095,-476.1413644212414,-47.16649973062116,64.7020938496674,-1131.995993534908
204,0.996983501545071,0.9963410509824407,1.0023048085528279,3.344454888329629e-05,1.692833490542994e-05,0.006183511165701493,0.004628878430213518,0.0010305734318579415,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.019022833330745,59.07535360089096,-774.3424109999534,-28.318411277667586,35.74041547476801,-453.0945804426814,-45.1639605361506,65.5062160586453,-1083.9350528676143
205,0.9951712828694994,0.9928651368519051,1.000314638605609,3.0967226185248994e-05,1.67217801170501e-05,0.00519061617885373,0.003624179336908314,0.0009695788785170756,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-41.53968915179852,59.426319331623084,-747.7144047323734,-25.848349006885517,37.49628966235321,-413.57358411016827,-44.9432413065008,65.6121713747155,-1078.6377913560193
206,0.9987804603553104,0.9938481595964543,1.0041922919975454,0.00012234432626855626,4.887459669624241e-05,0.005721329731512087,0.004199596848122482,0.0010017810973975197,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-42.40273946364196,58.781522618877275,-763.2493103455553,-26.064696977129742,37.01730828180931,-417.0351516340759,-47.529395173701936,65.07217210585087,-1140.7054841688464
207,1.0039514647063987,0.9979512258464405,1.0099634091365504,0.0002547211679819202,8.841225544880248e-05,0.0068805195659928965,0.005574512861395682,0.0010667495834483832,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-44.48041605222219,57.695478143044085,-800.6474889399994,-28.70061429018105,34.724984158770496,-459.2098286428968,-50.27197604024545,65.05812978372698,-1206.5274249658908
208,1.0030150666800688,0.9992933606272766,1.0113522264427064,0.00048767882683503004,0.00026426772510867693,0.007621707698228658,0.006511253119256401,0.0011662407420925352,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-43.50529374758489,57.88851332688399,-783.0952874565281,-31.02265546224863,32.91319825375396,-496.36248739597806,-50.13944374766083,65.48086874276176,-1203.3466499438598
209,0.9937366576461746,0.9950235071762196,1.0052495751674424,0.0008468918119456017,0.0005234970329606952,0.008385089783532518,0.007137585532836793,0.00127322733105102,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-39.546429081176456,59.34858142343067,-711.8357234611761,-30.45278827534779,33.17678294884816,-487.2446124055646,-46.08652367375513,66.14712701725209,-1106.0765681701232
210,0.9838124703031574,0.9902572682753286,0.9964814549466897,0.0022769563516001658,0.0015238182381740477,0.00882465954866756,0.007487956942912151,0.0013208651967667286,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.020513243444115425,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,0.015259255050665832,-37.26142314673584,60.258214532131404,-670.7056166412451,-27.715676479130043,35.13998146002038,-443.4508236660807,-41.202323521731934,67.27677619913375,-988.8557645215664
211,0.983602357578236,0.9915492051306015,0.9959619362821422,0.005095956112370355,0.0034730642696635286,0.009040442086846089,0.00728786843334642,0.0013012796409471372,-1,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.022942589014725234,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-38.478428781060366,59.65078384395658,-692.6117180590866,-27.8252933762922,34.93278106863346,-445.2046940206752,-40.677395318712094,67.29571073389026,-976.2574876490902
212,0.9914333440635896,0.9965418273887673,1.0030919448559203,0.006998204841657025,0.004897638377265229,0.009359066536495755,0.007546241691211836,0.0013894686685315964,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-41.523670457361085,58.37459833782995,-747.4260682324996,-30.33059052376533,33.13603573393182,-485.2894483802453,-44.303729773418354,66.70508105482308,-1063.2895145620405
213,0.9986780517419349,1.0011286452371733,1.0097048443110583,0.013447686652383425,0.00863298642317949,0.007927637625269967,0.006333760226885384,0.0011229956885946198,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-44.39585380464739,57.40465930158017,-799.125368483653,-32.56627926740364,31.71484042991132,-521.0604682784582,-47.81785573151989,66.98964437169647,-1147.6285375564773
214,1.0041931438907667,1.0025929884809994,1.0130721086707584,0.019438067219037517,0.012172372385803005,0.00787344820477421,0.006735600324104171,0.0011739795772260679,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-46.61545985088313,56.64573496766047,-839.0782773158962,-32.05605503963971,31.879965293370724,-512.8968806342353,-50.34159814889125,66.46844611109178,-1208.19835557339
215,1.0013773384438214,0.9995628207839764,1.007513243573835,0.0228583390532446,0.016069887645962525,0.007839319875848683,0.006814774887321231,0.0011945149689067953,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-46.701292928132276,56.46136704922396,-840.6232727063809,-28.486421224129174,33.75903229347066,-455.7827395860668,-48.353010115998956,65.72149382731669,-1160.472242783975
216,0.9901791437803902,0.9930109774975288,0.9960081227632579,0.052857248116928386,0.030463416672342522,0.00601669829114287,0.004905205606610872,0.0009017399238417785,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-43.49297863722382,57.17044210161371,-782.8736154700288,-24.55190641394109,35.82176024841007,-392.83050262305744,-42.804461269482864,65.95019251046934,-1027.3070704675888
217,0.986890988116164,0.9893764501828699,0.992582554214782,0.07110348356407385,0.04060460699250946,0.0046297969813308675,0.0031337990236737475,0.0006904395578626229,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-41.952504328744645,57.237573511392526,-755.1450779174036,-22.3512676978798,37.18614042904003,-357.6202831660768,-41.66789432158321,65.46277269959843,-1000.0294637179971
218,0.9935632857216621,0.992280698536779,0.9986553589136622,0.07155748975057744,0.0416004988804114,0.004494636232017936,0.0031437191592111327,0.0006493682695465263,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-43.94049559983343,56.34547786500713,-790.9289207970018,-23.598924914786732,36.3646172457561,-377.5827986365877,-45.09262854115314,65.18592524167805,-1082.2230849876753
219,1.000416463505427,0.9971692800144731,1.0061868405914005,0.08066834665336213,0.048360236115961866,0.005131186433996218,0.004006330129444789,0.0007668831437265562,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-46.096512058236094,55.772157238976334,-829.7372170482497,-26.710254348662918,34.38221679857263,-427.3640695786067,-48.75742445024455,66.3423135696213,-1170.1781868058692
220,1.0059178587577091,1.0012447191549751,1.0123824541854327,0.09331350289603062,0.055682392696656494,0.006277186717823508,0.005300628263779732,0.000943772700072898,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-47.80858011512153,55.264613719513385,-860.5544420721875,-29.409325519903227,32.769863672720234,-470.54920831845163,-51.72470531881793,66.99596427619679,-1241.3929276516303
221,1.0025832608947003,0.9998034318082465,1.0106221578221113,0.09383237493282766,0.055664842104302656,0.007242738845790184,0.006395248115559794,0.001136706323570173,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-46.013446487006526,55.5313553284596,-828.2420367661175,-29.538041427326473,32.673431219790636,-472.60866283722356,-50.320725816384005,67.01593614458217,-1207.6974195932162
222,0.9904103657160462,0.9925246426478164,1.0004496746264973,0.0998303283445611,0.06397415805872622,0.007707367677502362,0.006782589457462645,0.0011982352790498208,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-41.17700946633268,56.773729451997156,-741.1861703939882,-26.621357027096128,34.4206195139194,-425.94171243353804,-44.88592400996911,67.16391247625027,-1077.2621762392587
223,0.9828267067401939,0.988960676754363,0.9921548683657619,0.11171583680544059,0.07622910958481861,0.007414240778535324,0.006354905499412999,0.001101709206781706,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-39.5033024534531,57.05044802632663,-711.0594441621558,-24.655899244747605,35.65589391412672,-394.4943879159617,-40.339469780472136,67.8094981446489,-968.1472747313313
224,0.9856939031251325,0.9922716231676796,0.9937557643357683,0.10972269339139963,0.07555907010208222,0.007289294588973501,0.005857072404039161,0.001113298711888375,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-41.52486792358591,56.302083792180454,-747.4476226245464,-26.02144692535961,34.81360204728939,-416.34315080575374,-40.61872958933322,68.1487787252634,-974.8495101439972
225,0.9937311329190875,0.9974325859884795,1.0018873599461302,0.1096997925045456,0.07603584526233341,0.006893208903195955,0.005373455234342606,0.0010168770305500245,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-44.20399172718437,55.725478312572,-795.6718510893187,-28.878741932450044,33.135156172720365,-462.0598709192007,-44.71472556128716,68.42976537705358,-1073.1534134708918
226,1.0010568753283913,1.0018789324894042,1.009124071271387,0.12007960066357927,0.08214794271612443,0.005813109437469372,0.004454097575332993,0.0008081096005745903,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-46.611329508857175,55.32405384396366,-839.0039311594292,-31.317517287711965,31.762787151371004,-501.08027660339144,-48.495257452907566,69.24789683941613,-1163.8861788697816
227,1.0063051069748925,1.0028863704569413,1.0125297184918687,0.11957043361540157,0.08131902078517449,0.006311429208123623,0.005361016109616945,0.0009421104972514299,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-48.34454348244202,54.927922291504,-870.2017826839564,-30.74843919223771,32.010841656793886,-491.9750270758034,-51.200860809557554,68.88981196667189,-1228.8206594293813
228,1.0018944982860103,0.9977169484879674,1.006956378742614,0.12315805614630958,0.08472586967387237,0.006583481214063986,0.005739030750229625,0.0010306286423027182,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-46.46764335036944,55.22108331667554,-836.4175803066499,-27.109934856114204,33.972236759235784,-433.75895769782727,-49.321086117041716,68.14156541273415,-1183.7060668090012
229,0.9889585126158725,0.9895445477470941,0.9955062157916017,0.14942330981741447,0.09941624476825175,0.006107562403985743,0.005296435014430307,0.0009415878315428744,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-41.54946511555657,56.45716156939312,-747.8903720800183,-23.346083051720115,36.05330268111587,-373.53732882752183,-43.77967015452011,68.29363555578877,-1050.7120837084826
230,0.9856310964867532,0.9879014254430728,0.9932472951327315,0.15236857701940276,0.10196073073870322,0.005445180925717254,0.0044997488746846585,0.0007962736265060506,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-40.1303694085686,56.61616579674316,-722.3466493542347,-23.0202274247346,35.96739678552378,-368.3236387957536,-42.61376377260042,67.68962197144145,-1022.7303305424101
231,0.9923571818667118,0.9929524561192747,1.0004168378260498,0.14560135460506077,0.0979086883243545,0.00559689106311896,0.004629524361101767,0.0008130165284521625,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-42.36582883266099,55.8104639236604,-762.5849189878978,-26.058695640793747,34.066105755782004,-416.93913025269995,-45.94393108733095,67.23281590150629,-1102.6543460959429
232,0.9994499139572766,0.9980938749936151,1.007798325800073,0.15172163156442975,0.10256761299345828,0.006491984078200825,0.0056193088573050914,0.0009909261067149388,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-44.8083324306038,55.32694263549687,-806.5499837508684,-29.123714454615442,32.71413433200349,-465.97943127384707,-49.42290979308341,68.02288994954995,-1186.1498350340019
233,1.0050533648783533,1.002185939226288,1.0134934181159196,0.1587425857889804,0.10623190427162417,0.007507308772423932,0.006586605708114301,0.0011903313762087549,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-46.8014105743584,54.94356756456208,-842.4253903384512,-31.58922721133498,31.532746782356117,-505.42763538135966,-52.10346053531299,68.09986265273808,-1250.4830528475118
234,1.0020283809360067,1.0013579936957229,1.01035159885809,0.15320547041826346,0.10198625237709864,0.008354962698288474,0.007236364696602096,0.001336327939993875,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-46.39769442843709,55.07036546556684,-835.1584997118676,-30.969812766490733,31.768760238676485,-495.51700426385173,-50.248030901761105,67.61788908791752,-1205.9527416422666
235,0.9902044081697552,0.9946524696645653,0.9990981843330643,0.16310852561811678,0.10943101714060759,0.007051337657045089,0.006239051264828233,0.001119077236141516,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-42.77479089060616,55.977132291942254,-769.9462360309109,-27.324571708054417,33.6879550702827,-437.1931473288707,-44.478492447283,67.46711479382128,-1067.483818734792
236,0.9840523514592471,0.9899626494578301,0.9905758368532338,0.17984095670929118,0.11978863252640574,0.006327350431923781,0.004908835012542316,0.000894665949860905,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-41.210904502630235,56.18635969005831,-741.7962810473442,-23.998407300464965,35.69424480427526,-383.97451680743944,-40.533728188796864,67.66008809588719,-972.8094765311248
237,0.9882421990363492,0.9920128717019278,0.9920603205368652,0.17298914924449998,0.11511236852289657,0.005955728426685794,0.004446810323030749,0.000880129588640522,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-43.250818088692306,55.49787523516077,-778.5147255964615,-24.15118093573698,35.59280574110582,-386.4188949717917,-41.48844344138774,67.86223377976977,-995.7226425933056
238,0.9959146632148973,0.9969707806050022,1.000442912628284,0.1675833538319478,0.11337187517636922,0.004111088047080364,0.002601376553990804,0.0006557134082250932,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-45.64348065761774,55.077430014146074,-821.5826518371192,-27.098397843181576,33.768104457130406,-433.5743654909052,-45.63165937038374,68.61726496046343,-1095.1598248892096
239,1.0029302935241282,1.001264047078357,1.0080682879963683,0.16949230782403732,0.11663290680721569,0.0037852780537453562,0.002754287450494257,0.0005503351812145209,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-47.72794417684672,54.78045464799411,-859.102995183241,-29.74207810139823,32.337159937121704,-475.8732496223717,-49.46500037902521,69.90944491124183,-1187.160009096605
240,1.0076736123650798,1.002781366169564,1.0123937937889502,0.1622662574285849,0.11244457368818145,0.00517356713903047,0.0042990011924355295,0.0007781755023478026,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-49.090710934158096,54.41116328427011,-883.6327968148457,-30.034812924822116,32.06244003633543,-480.55700679715386,-52.172060994449986,69.97339298244336,-1252.1294638667996
241,1.0022050633777655,0.9979523397971535,1.0065571021007487,0.1633815903158383,0.11338220356821486,0.007184026852401053,0.00552651971857742,0.0011057011751443946,-1,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01931089985265899,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,0.0138290149753868,-46.85854711668738,54.57463438204431,-843.4538481003729,-26.970278963600663,33.4615090331197,-431.5244634176106,-49.58183745666182,69.16794460726364,-1189.9640989598838
242,0.9864284717343885,0.9880459079851094,0.991002042312788,0.18176239782633785,0.1256725500471166,0.006132288722976237,0.004890688351738872,0.000923568301405156,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-41.372560083635356,55.163198109314045,-744.7060815054364,-21.842499612406876,34.463439574198176,-349.47999379851,-41.6098169578897,64.91561271052915,-998.6356069893528
243,0.978992566695267,0.9840152381355143,0.9822812586712288,0.18525441186109917,0.12550957027568957,0.0036870955576323813,0.0026239241319500704,0.000534952036765052,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,0.01872550064087497,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-39.35157167239287,54.480163872122965,-708.3282901030717,-19.41031004838686,33.25154361290885,-310.5649607741898,-36.73305154856299,56.8782212378088,-881.5932371655118
244,0.9820926119998308,0.9863097270569049,0.9833462176938484,0.17604990230135095,0.11924344498078089,0.0041691982204753245,0.0029827682833898344,0.0007358984429583544,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-40.97132279395777,53.306436941767835,-737.4838102912398,-19.910549636211627,31.090918543415235,-318.56879417938603,-36.72021200787511,50.65281136366578,-881.2850881890027
245,0.98696719855158,0.9884328688570284,0.9865716732339433,0.1806527076523658,0.12199331813963905,0.003966094220830279,0.0025490784817543545,0.0008897483710502307,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-42.80622318273321,52.84367447077429,-770.5120172891978,-20.059665044044376,30.13842791659654,-320.95464070471,-38.26695185756696,47.982678511931574,-918.4068445816071
246,0.9920966859323902,0.9904953769990908,0.9905026565040009,0.18556642921100316,0.12432528849348543,0.002441780403393976,0.0012941501242518703,0.0005863155817885542,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-44.55692249203839,52.57466540373752,-802.024604856691,-20.295300889290736,30.27408078016838,-324.7248142286518,-40.2716357905885,46.77823001865228,-966.519258974124
247,0.9957210359687542,0.9917868196042574,0.9931745628294971,0.1775994390193755,0.11885105996057893,0.0025142588261275194,0.0014675523105240121,0.0005996384984483339,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-45.74561094627459,52.22568003275252,-823.4209970329426,-20.29949470412449,31.279485800176538,-324.79191526599186,-41.67781370176308,45.497799176096436,-1000.2675288423139
248,0.9975378847053863,0.9923183810575852,0.9941593195833344,0.1987119210752756,0.13428438427100295,0.003836184601790449,0.002668094456245522,0.000731495856533896,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-46.300528629099674,51.78315757055862,-833.4095153237942,-20.00824059631733,32.91355465094475,-320.13184954107726,-42.194046126897696,43.73884614173776,-1012.6571070455448
249,0.9980019853101398,0.9921824254402137,0.9938749357436413,0.24218227201086906,0.16334739503253104,0.004687410600293236,0.003392904705391856,0.0008385834507903879,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-46.35439242042009,51.378108024493464,-834.3790635675616,-19.481129297598304,34.942605595374076,-311.69806876157287,-41.98913467403156,41.74084838944459,-1007.7392321767575
250,0.9977861038752545,0.9916034274290717,0.9929841026378952,0.24628979492624492,0.1646166091512989,0.005263929244323343,0.003815249089042151,0.0009208351901746562,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-46.00697847389048,51.173390193630944,-828.1256125300285,-18.854410320641147,37.180742895132276,-301.67056513025835,-41.42840003486203,39.95222563126609,-994.2816008366887
251,0.9966732411653001,0.9907708229364826,0.9920250558334092,0.22500530820588632,0.15058063273000685,0.0057215082746561174,0.00417527917141627,0.0009937138412138842,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-45.123993370382806,51.23656744618692,-812.2318806668904,-18.25922151391098,39.45530260227945,-292.1475442225757,-40.84231869311508,38.68219610578104,-980.2156486347619
252,0.995656745144988,0.9898981959556195,0.9915050600434163,0.20749824473098252,0.1401026875888999,0.005555374581689484,0.004010575352886364,0.000978134873490052,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-44.23650413424471,51.447947678300814,-796.2570744164049,-17.783746683795794,41.625664930821245,-284.5399469407327,-40.42395242607774,37.99401270309043,-970.1748582258658
253,0.9955551898260661,0.9896155684379314,0.9912721700571135,0.1935970645395136,0.1317634747577676,0.005261379881365441,0.0037797451044157817,0.0009395900872560722,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.94458124956313,51.67888273451358,-791.0024624921364,-17.471424749738237,43.598860727143176,-279.5427959958118,-40.21964075833446,37.77521383186217,-965.271378200027
254,0.9958844991025884,0.9896870192053019,0.9914014251623604,0.1787136687350514,0.12227882724587821,0.005383951849272394,0.0038838901390714155,0.0009577081712640205,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.95803784429822,51.92708524404021,-791.244681197368,-17.31121088815563,45.34171128137898,-276.9793742104901,-40.17617016304266,37.85958463045674,-964.2280839130239
255,0.9960501803517735,0.9898145499091735,0.9914875564055511,0.16266158447812268,0.11163333001907155,0.005562625604039886,0.004038602386027777,0.000980963907779353,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-44.010450691759296,52.210041630369375,-792.1881124516673,-17.238033817069702,46.88118585881367,-275.80854107311524,-40.2076354389866,38.10677018927374,-964.9832505356784
256,0.996457038647596,0.9898157445157642,0.9917844878083981,0.1472809342758544,0.10117120456217212,0.005643831123387399,0.004099093603485644,0.0009951661083791538,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-44.04482285915621,52.523538667242086,-792.8068114648119,-17.185057087190682,48.26552317839811,-274.9609133950509,-40.24457275570574,38.42768482232251,-965.8697461369378
257,0.9968193048079828,0.989799657154731,0.9919413157056086,0.13346370993261442,0.09166197765918384,0.005843916143613303,0.004277264297379471,0.0010199839290657622,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-44.04180167521651,52.864444647183056,-792.7524301538972,-17.123575200914356,49.525797836431096,-273.9772032146297,-40.248792743754926,38.777146166066636,-965.9710258501183
258,0.9968592830020702,0.9898271111595802,0.9919883655082548,0.12101818127932915,0.08314722056498484,0.0060724082610272186,0.004476839761944394,0.0010497573919763675,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.994897512425396,53.22832488472186,-791.9081552236571,-17.05364846627537,50.67472432367263,-272.8583754604059,-40.204834506954214,39.13381680800952,-964.9160281669011
259,0.9967976433214402,0.9897452342398092,0.9918912620979855,0.10962478360936326,0.07537099921996514,0.006082064617757758,0.004471601951515965,0.0010513601238163915,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.89437900390134,53.598333398819456,-790.0988220702242,-16.980073859520694,51.718310859822914,-271.6811817523311,-40.123904526600874,39.49193891711461,-962.9737086384209
260,0.9966192109966492,0.989664802243343,0.9918236059454693,0.0992149967234846,0.068220795241279,0.006102873342602049,0.004483072733237782,0.001053708873902033,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.701321091160544,53.9347429521455,-786.6237796408898,-16.906501589474292,52.662704501248506,-270.5040254315887,-40.035661997545574,39.852701217729724,-960.8558879410938
261,0.9962807162903926,0.9894177677319591,0.9916186815481083,0.08976793774205956,0.061730130755959976,0.0059956940790990105,0.0044103792754338015,0.0010340635481226282,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.513339851595475,54.2479338465418,-783.2401173287185,-16.841435721768452,53.51151893417909,-269.46297154829523,-39.96304959051883,40.211719208845345,-959.1131901724518
262,0.9960153976485577,0.9893757776271653,0.9915225719615943,0.0812348452080328,0.055871535633882884,0.005890283350449961,0.004338836618697268,0.0010148783529106509,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.442899686846694,54.56704731359739,-781.9721943632405,-16.79760573812426,54.26323866759962,-268.7616918099882,-39.918490607629714,40.56067052671232,-958.0437745831132
263,0.995966587643224,0.989374381856659,0.9915853658210535,0.07352176959201916,0.050580518200828255,0.005756951829296675,0.004219471348745563,0.000996477836820966,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.440359443078876,54.86371112023334,-781.9264699754198,-16.781808798947836,54.92133226831151,-268.5089407831654,-39.90802808723722,40.89469755389179,-957.7926740936932
264,0.9961412492021385,0.9894712350919512,0.9916239190209911,0.06653028700795076,0.04578112101398086,0.005721629901433398,0.00418465046420805,0.0009913886085676493,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.46383426224375,55.11960220548308,-782.3490167203875,-16.783360286322264,55.50235769211639,-268.5337645811562,-39.91977961302609,41.209313676389804,-958.0747107126261
265,0.9963385464393182,0.9895794004649996,0.9916443666022663,0.06019582215403504,0.04142470763069625,0.005833960931058845,0.004256578678351483,0.0010108165055915342,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.49093584970452,55.34663568290555,-782.8368452946813,-16.785942753140763,56.024962243462944,-268.5750840502522,-39.93149032450152,41.50155050514145,-958.3557677880365
266,0.9964799574542474,0.9895386459281003,0.9916140957559284,0.05446447505863612,0.037480974585741206,0.005971580787485536,0.004343806157226003,0.0010367522183538425,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.501090084302604,55.56215833257369,-783.0196215174468,-16.778009691298315,56.500752277795435,-268.44815506077305,-39.934196303060396,41.77148441583517,-958.4207112734495
267,0.9964078668554853,0.9894964056645599,0.9916926625733558,0.04928462738974331,0.033921027767569306,0.006091805151190945,0.004456361189597142,0.001050242437184724,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.487695311061934,55.774144322595824,-782.7785155991148,-16.759262422144424,56.935064437679905,-268.1481987543108,-39.9317999657492,42.0181239354952,-958.3631991779808
268,0.9967416989367324,0.9894877230636859,0.9918932028272647,0.044600452227805384,0.03070454802363547,0.0060431968685038355,0.004411692559414504,0.0010444373485665182,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.460955430292785,55.97788833644614,-782.2971977452702,-16.74137597428582,57.32562058686368,-267.8620155885731,-39.92633448308702,42.240803191277266,-958.2320275940884
269,0.9968401391275216,0.9894635116157323,0.9918666066849564,0.040356440486235046,0.027786648674137382,0.00619830906370638,0.004568573022053675,0.0010600094599626858,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-0.013765829647078398,-43.39270137013983,56.14975910236859,-781.068624662517,-16.730604879816664,57.673562017533605,-267.6896780770666,-39.906475523931384,42.44054146220661,-957.7554125743533
270,0.9945981851169303,0.9886918053879746,0.990211345362316,0.0365135915931487,0.02514220653660262,0.006260671752479499,0.004634839326538526,0.0010658893930260828,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-42.34198831143998,55.833334562967735,-762.1557896059196,-16.725361100868753,57.984773791203914,-267.60577761390005,-38.752285990872544,42.60009505423613,-930.054863780941
271,0.990420663827769,0.9865984335843241,0.9861926804299439,0.0330371004286097,0.02275232495495092,0.005388414482321532,0.0038562731995034393,0.0009410929756638171,-1,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,0.005199443647192492,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-40.458724647266635,55.34775859374953,-728.2570436507995,-16.02722581930304,59.02468917672923,-256.43561310884866,-36.42660338431674,43.45135549795586,-874.2384812236018
272,0.9862436433104215,0.9833611735783103,0.9818395508371239,0.02989114858895027,0.020590388609707588,0.00444467916985878,0.0030414570981900594,0.0008476591586941522,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-38.43316985354851,54.931762026139005,-691.7970573638733,-14.157037406812917,60.40418849716959,-226.51259850900666,-34.44950107626806,44.83578583268532,-826.7880258304334
273,0.9824479581149854,0.9795576425558872,0.9784833616909948,0.027045037271029228,0.01863126018083227,0.004810791514089453,0.0031164458971380837,0.0010525534852452525,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.013728808755328226,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-36.01309089914619,55.48759676974118,-648.2356361846314,-11.951828284314862,61.20476770666302,-191.2292525490378,-33.23170807124535,45.97706419812554,-797.5609937098884
274,0.979402150789521,0.9760529604965635,0.9757345130348003,0.024474575066407513,0.016862040052996796,0.0045038793443714,0.002949496009100529,0.0009906374907285918,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-33.91307935588139,57.20756746774353,-610.4354284058651,-9.724607082441057,62.73331339422531,-155.59371331905692,-32.39185904376368,46.5559909163373,-777.4046170503283
275,0.9777517286549264,0.973508566219674,0.9739397735909674,0.022148371177721247,0.01526220239854299,0.004562849260562259,0.0028564492116754767,0.0008696232972519086,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-32.62406662055376,58.78330412617682,-587.2331991699677,-7.743520350759255,64.84964868276553,-123.89632561214808,-31.988429298809994,46.67628186170358,-767.7223031714399
276,0.9775836692293864,0.9722260438484771,0.9737954123390979,0.02038534516259379,0.014095321226020257,0.00536107818142388,0.0031616133263897895,0.0009129576782115717,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-31.932026266392867,60.014686237198895,-574.7764727950716,-6.535491199249717,66.3482923459098,-104.56785918799547,-32.29171073682159,46.403666230109415,-775.0010576837183
277,0.9783808987251077,0.9717868932783134,0.9748240048602503,0.019066388872095334,0.013226991170359729,0.006282041157286623,0.0036119497378257585,0.0010290550431886957,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-31.61275172562467,60.95876407493426,-569.029531061244,-5.9333302555023915,67.293442779964,-94.93328408803826,-33.00053282587222,45.93356483869402,-792.0127878209333
278,0.9790873870374202,0.9717976478397052,0.9761794581877443,0.01732387620551577,0.012176809677093493,0.007267479438647589,0.00414700890842711,0.0011931918570420434,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-31.43675874392131,61.73976305554069,-565.8616573905836,-5.700229507912651,67.87571850734186,-91.20367212660241,-33.77615647440171,45.48117252119764,-810.6277553856411
279,0.9796474726827733,0.9718389883866261,0.9773176257858425,0.01568213144385829,0.011040394845318071,0.007924256955260197,0.004483822448083414,0.0013328270890951457,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-31.24712454452683,62.458560330465716,-562.4482418014829,-5.6377017546406005,68.2701045785294,-90.20322807424961,-34.347760276623525,45.180959824423574,-824.3462466389647
280,0.9797962187800437,0.9717689748765002,0.9779840517941687,0.014189500472571382,0.009991515483789914,0.008405512815860104,0.004771298233178447,0.0014651291727872029,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.993111876172676,63.156228580746564,-557.8760137711082,-5.623857012788442,68.58939057463425,-89.98171220461508,-34.60313306672953,45.059300863991425,-830.4751936015086
281,0.9794676024400579,0.9718242339563486,0.9782780728665851,0.012838220070372473,0.009040230004373647,0.008652951262276321,0.004991583233347493,0.0015165580106866509,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.69325353744545,63.82978092549398,-552.4785636740181,-5.612013169034473,68.87949680118754,-89.79221070455156,-34.575112617252636,45.085541758090976,-829.8027028140632
282,0.9788855127517248,0.971801581234496,0.9782177440234687,0.011615543621865915,0.008179322450473682,0.008504727587286525,0.004897305993892891,0.0015017091862836382,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.39366252604864,64.45406272690911,-547.0859254688755,-5.592976782325522,69.15225977636969,-89.48762851720835,-34.36515790784398,45.20842029685579,-824.7637897882555
283,0.9782947923096006,0.9717869117736523,0.9779194038248815,0.010544251348623676,0.007455499357306478,0.008198756899712634,0.00463813302603557,0.0014787131586517426,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.14418440403921,64.99712650884504,-542.5953192727058,-5.562339225435605,69.41134349121398,-88.99742760696968,-34.081347016499144,45.37768552461662,-817.9523283959794
284,0.9778308259994988,0.9717902594540946,0.977619258995563,0.010161613286573902,0.006938745167576064,0.00782254073229525,0.004289742350362037,0.0014567887823178772,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-29.978897463601683,65.43933798812739,-539.6201543448303,-5.522265580199669,69.65221157195414,-88.3562492831947,-33.815734166488085,45.55174257814685,-811.577619995714
285,0.9774564517670713,0.971867513075732,0.9774278313182906,0.010022282935492503,0.00654811237921408,0.0074951862349815854,0.003978975929264224,0.0014387041449039353,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-29.90453973989218,65.77919257012259,-538.2817153180592,-5.478073704182452,69.87021071297038,-87.64917926691923,-33.62600249385428,45.69813497265893,-807.0240598525027
286,0.9774343399655997,0.9721012538984638,0.9774098651845535,0.009648887438025089,0.006123069024027233,0.007201034806036617,0.00370036354984366,0.0014216309261165874,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-29.906723005654086,66.02860261812377,-538.3210141017736,-5.428920629259574,70.06861570873811,-86.86273006815318,-33.52353707867051,45.80475492011259,-804.5648898880921
287,0.977578625259135,0.972299658329639,0.9775608599775722,0.008976610283258957,0.005630145364529408,0.006990948935284979,0.0035145118506247127,0.0014014903954600309,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-29.95803482322898,66.20949127785114,-539.2446268181217,-5.364257002333212,70.2593830134993,-85.8281120373314,-33.48384781302421,45.880231302048614,-803.6123475125811
288,0.9777906897575659,0.9723734933739038,0.9776989776155858,0.008181309274967529,0.005130983859033933,0.0069172935289499035,0.003467768013434106,0.001389941187685814,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.01937852455267,66.35157445876281,-540.3488134419481,-5.2708386104591645,70.45724087049375,-84.33341776734663,-33.46756925704084,45.944615800573935,-803.2216621689803
289,0.97775552737302,0.9724691960179699,0.9777329966667242,0.007417635017660455,0.004678167622577269,0.00698481302887078,0.0035411195417154977,0.0013873882957674605,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.057799228479936,66.48173585147087,-541.0403861126389,-5.149387902718663,70.66293505801863,-82.39020644349861,-33.440880201676904,46.01331927203962,-802.5811248402457
290,0.9775465747958771,0.9725181297052591,0.9776541195826002,0.006753857958477941,0.004279159273256518,0.0069113137006732665,0.0034816179378519604,0.00137740781542858,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.066719879562623,66.61008475386315,-541.2009578321272,-5.0122267161301615,70.86492804189906,-80.19562745808258,-33.39403917028134,46.090402745509174,-801.4569400867522
291,0.9774538241962163,0.9725476560903893,0.9775748216672907,0.006157056097603709,0.003911504244933071,0.006780261749918363,0.0033626344466673322,0.0013645521601210176,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.064759268399015,66.7267108651872,-541.1656668311823,-4.8684624806300025,71.05775834092617,-77.89539969008004,-33.34076947751275,46.16844532133481,-800.178467460306
292,0.9774586131683772,0.9725234608738702,0.9775195777221356,0.005591855042816166,0.003559208958786188,0.006698313068702272,0.003297409875903608,0.0013481229129767662,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.070148970708814,66.81796232160369,-541.2626814727587,-4.723955101917616,71.23823394882815,-75.58328163068185,-33.298302191902096,46.235120817323185,-799.1592526056503
293,0.9772876875253955,0.9725702231501266,0.9775535945280184,0.00506291971484331,0.003228379707106969,0.00668750949135763,0.0033007612076713998,0.0013389380724789604,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.08344057139939,66.88595462211781,-541.501930285189,-4.5851786143942554,71.40231917207473,-73.36285783030809,-33.27417593897503,46.28568299673859,-798.5802225354006
294,0.9773388058349067,0.9725916019518324,0.9775547298523282,0.004584145902054275,0.002929505609419366,0.006600489920088443,0.0032173011345183727,0.0013375197889901646,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.1007761322078,66.93527793745449,-541.8139703797403,-4.455255662241559,71.55005343686082,-71.28409059586494,-33.26263012813963,46.32187326080125,-798.3031230753511
295,0.9774114308615719,0.9727550781546787,0.9775129550578147,0.004151726977719597,0.0026569680197155486,0.006599742052554291,0.0032289319539620903,0.0013296652595650347,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.12009648605473,66.96710451506574,-542.1617367489852,-4.331822842873694,71.68460151004278,-69.30916548597911,-33.25239312153653,46.34857372183623,-798.0574349168767
296,0.9774620921554303,0.9727641770772357,0.9774077314513376,0.0037575825907319184,0.00240647271171433,0.006505785047478784,0.0031566088327750234,0.0013048990067930086,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.132954597952487,66.99197967644001,-542.3931827631448,-4.209016659612093,71.80930631747384,-67.34426655379349,-33.24167570030618,46.36749154209671,-797.8002168073483
297,0.9774925409969281,0.9726611516426746,0.9773494677438787,0.003400832235807681,0.002179082426808032,0.006503503468981948,0.00316219708298359,0.0012871870764444699,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.132683954039756,67.01895959509906,-542.3883111727156,-4.083177380564885,71.92677845536141,-65.33083808903817,-33.2384080741387,46.37377442841316,-797.7217937793287
298,0.9775550061908372,0.9725789897213014,0.9773709671200838,0.0030793000100468554,0.001972843877805712,0.006584641148486092,0.0032365036433779507,0.0012879892696077851,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.120538281709926,67.04814505026144,-542.1696890707786,-3.963614841691854,72.03116313387002,-63.41783746706967,-33.24706341331267,46.36212882180118,-797.9295219195039
299,0.9776018638437904,0.972532992116572,0.9774702628987803,0.002787333726615603,0.0017860493132816264,0.006686380301558687,0.003316579015799456,0.0013014653658818213,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-30.099378845865935,67.07837837017453,-541.7888192255868,-3.8640032811361005,72.11359379791033,-61.82405249817761,-33.26112970575384,46.33589219069432,-798.267112938092
300,0.9775327865320553,0.9724188241602828,0.977508791833143,0.0025219593776661608,0.0016168074530569594,0.0067730496482020985,0.0033792176615351755,0.001321136720379172,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-29.916270147934192,67.09958154931478,-538.4928626628155,-3.785861750886637,72.17638495220282,-60.57378801418619,-33.267376039830914,46.30456222279809,-798.417024955942
301,0.9763082312452153,0.9714508712455363,0.9774164448812298,0.0022821049364243427,0.001464351368029211,0.00685423844665926,0.0034138932192763717,0.0013499522450764968,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.040176452020193154,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-28.654746114442453,66.94695596166426,-515.7854300599641,-3.7261681609892383,72.22137213002274,-59.61869057582781,-33.25756678029995,46.270821924957296,-798.1816027271989
302,0.9743172100687528,0.9698235931114781,0.9775183812468294,0.0020662647945910635,0.0013271686868264812,0.007061467629582217,0.0034766374256603055,0.0014767310381015642,-1,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.025980624975468825,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-0.03206844214682414,-26.54293366478388,67.05416219837956,-477.77280596610984,-3.941406888807518,71.81128428851878,-63.06251022092029,-33.24626834412866,46.231944212453094,-797.9104402590879
303,0.9779625670282004,0.9739469672798162,0.9836893194170675,0.001870963536765633,0.00120233370160449,0.007527433833269816,0.003933492695877267,0.0015801891608806238,-1,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-24.28551471981645,67.77303857828743,-437.13926495669614,-4.582161246598026,70.9875748506107,-73.31457994556841,-33.25263591704799,46.17961497538647,-798.0632620091517
304,0.9752569540673732,0.9728545823182014,0.9840819579306069,0.0016931120333964643,0.001089001724028496,0.008026048829804965,0.0054223598657834726,0.0014204046686441417,0,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-21.795530005199563,68.8625481077643,-392.31954009359214,-5.5535278399866,70.03534044730687,-88.8564454397856,-33.01626631903504,46.241622436574396,-792.390391656841
305,0.9778303170879584,0.9773845572720747,0.9891958377460213,0.0015345264462016345,0.0009869485081351948,0.00941766428190332,0.007058978376663041,0.0015609203904503501,0,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-19.444918452148226,70.06334840132607,-350.00853213866804,-6.5261487834859615,69.10318502456084,-104.41838053577538,-32.226256007334996,46.599009611328874,-773.4301441760399
306,0.9742004210149051,0.9761662584725797,0.9874950350977185,0.0013924388821251203,0.0008949203205287549,0.010357867779801674,0.008098234023761152,0.00166969822936857,1,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-17.409834746709393,71.30181032622238,-313.37702544076905,-7.144514272891556,68.53846852524201,-114.31222836626489,-30.90213644401979,47.3033646286062,-741.6512746564749
307,0.9761834315226681,0.9804013203856493,0.9905961028923859,0.001363097555615987,0.0009025696529384573,0.010771161979286964,0.00856064974041213,0.0017254356874123493,1,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-15.703187555445023,72.52742491700063,-282.6573759980104,-7.40957922772197,68.32945947536778,-118.55326764355152,-29.235953076067855,48.325729418696035,-701.6628738256285
308,0.9727281767972273,0.9790328096414218,0.9877489539922042,0.0024872545999095334,0.0011879151540851735,0.010700132630905707,0.008897494608853524,0.00161084257844152,2,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-14.338292683473135,73.69759779320587,-258.0892683025164,-7.368554378173359,68.42510601330908,-117.89687005077374,-27.476339508513252,49.564583171053606,-659.4321482043181
309,0.975485803083551,0.9832728794646763,0.9904765583478813,0.003506100649554341,0.001749590619637488,0.01052034928398,0.00918743829726039,0.0016474537974473767,2,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-13.297386282049823,74.78214300378033,-239.35295307689682,-7.08365804677971,68.7554461078902,-113.33852874847535,-25.82034477139689,50.87993792935816,-619.6882745135254
310,0.9729411408648091,0.9821727393429344,0.9877875562639615,0.004088752715694343,0.002137788330797699,0.011010537799546747,0.009249499328265997,0.0017758211282943275,3,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-12.515930261455274,75.76862856505689,-225.28674470619492,-6.602877027072012,69.26455884006961,-105.64603243315219,-24.36546147438914,52.15782254172523,-584.7710753853394
311,0.9765968361205137,0.9865301326282082,0.9909235869227201,0.0045125710102207365,0.002636391923202393,0.011448033507720319,0.009504079364358873,0.0019126924622313445,3,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-11.901215524828624,76.66180585015289,-214.22187944691524,-5.948171707801517,69.92737662573403,-95.17074732482428,-23.12309572976687,53.34648868291553,-554.9542975144049
312,0.9747738648106422,0.9852925282036741,0.9884557665091607,0.005713580364418406,0.0033827013569006866,0.011417521340736226,0.009437591623927492,0.0019278956018352624,4,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-11.357043592046265,77.47936406874857,-204.42678465683278,-5.130183131570506,70.72931163672428,-82.0829301051281,-22.050419760279457,54.45286034195185,-529.210074246707
313,0.9787681892178852,0.9893303486364222,0.9915760030425026,0.006748311470735072,0.0040231922742451605,0.011333520224665848,0.009367946419874602,0.0019236350548286877,4,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-10.803063206040084,78.24113818453277,-194.4551377087215,-4.169849769571592,71.64948699853764,-66.71759631314548,-21.092367898647804,55.50799599336931,-506.21682956754734
314,0.9771989267494763,0.9877569412222853,0.9892505056332658,0.007696728870283621,0.004761195007826033,0.010970399790518103,0.009010597003761459,0.0018761276737352581,5,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-10.190574231310167,78.96162068929128,-183.430336163583,-3.1027720832150467,72.65541213627057,-49.64435333144075,-20.21483854148328,56.53375467664401,-485.15612499559876
315,0.9811498484411101,0.9913855883433218,0.9923878645550303,0.008504494987190392,0.005413461597865692,0.010692737344259653,0.00873745447354366,0.0018405330739442061,5,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-9.499579610656522,79.65160370951855,-170.9924329918174,-1.9700520162627884,73.71163137346431,-31.520832260204614,-19.39565609281608,57.54256006696513,-465.4957462275859
316,0.979348774459116,0.98938490888662,0.9899383394065921,0.009243598476484758,0.005754436653487014,0.010273633278310816,0.008294696327686703,0.0017949564213250106,6,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-8.730387905056753,80.31803799671928,-157.14698229102157,-0.8136411146353122,74.78602861981145,-13.018257834164995,-18.61525652252237,58.54093346263396,-446.7661565405368
317,0.9830166669744063,0.9926405495930436,0.9930365305219419,0.010059458116266753,0.006324727067035324,0.0100124058331338,0.00800652871840847,0.0017713487041129145,6,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-7.8997044077312255,80.96501302288819,-142.19467933916206,0.3224330658409458,75.83833178713192,5.158929053455132,-17.86823177920434,59.53091327930463,-428.8375627009042
318,0.9813262752513046,0.9907769151801867,0.9908244590220601,0.010794172208283184,0.006644927580549376,0.009738673974609213,0.007657804419974172,0.0017556369650243487,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-7.035675279467833,81.59488065088361,-126.642155030421,1.4034832462132965,76.83678164531335,22.455731939412743,-17.156962949842278,60.51025822114986,-411.7671107962147
319,0.9793945179102099,0.9887641843569241,0.9885408839450914,0.011209404275574056,0.007016204163542248,0.009534550144506732,0.007427686636143578,0.001739452763513856,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-6.154307763763584,82.20950814212387,-110.77753974774451,2.422046168352129,77.7765679861387,38.752738693634065,-16.470647384777585,61.48663538449497,-395.29553723466205
320,0.977994799296944,0.9871389049209955,0.9868066520953694,0.01158314726491715,0.007302858443766775,0.009494364524225809,0.007314743590589795,0.0017529698887950083,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-5.40420627381551,82.77397624972507,-97.27571292867918,3.2599251742374187,78.57250314235723,52.1588027877987,-16.005558232495737,62.21503246912808,-384.1333975798977
321,0.9773681189242674,0.9861791441721541,0.9862016551572027,0.011557531185802062,0.007499642189525327,0.009381140711031693,0.0071576646799582,0.0017452130628663389,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-4.9510829582333375,83.2371102704314,-89.11949324820007,3.7677568707185474,79.09611588830562,60.28410993149676,-15.97959419523824,62.409232396800206,-383.51026068571775
322,0.9775199452106688,0.9857830172601867,0.9865534929077588,0.011586979087635025,0.007718263592955982,0.009354865796525327,0.0071089204983861886,0.0017286603925358017,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-4.764691195079222,83.59397031428891,-85.764441511426,3.962006032647928,79.34180572442219,63.39209652236685,-16.316939372485436,62.145605032270446,-391.60654493965046
323,0.9778725167515391,0.9858167600936598,0.9873838516067306,0.011293525946458263,0.007744176392014665,0.009302990489630588,0.007064961320704025,0.001697184765328993,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-4.730954507878949,83.8738368728637,-85.15718114182108,3.94588622911933,79.39608120383339,63.13417966590928,-16.810060928711334,61.6734764497346,-403.441462289072
324,0.9786274199226855,0.9860962695376737,0.9883111892860965,0.01103592079119407,0.007741525414333938,0.00941178957803944,0.007180537382709404,0.001695706201017525,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-4.732925435747598,84.11416963005632,-85.19265784345676,3.8316772021962766,79.35780407995425,61.306835235140426,-17.246868681142598,61.246788336425794,-413.92484834742237
325,0.9789238960265959,0.9862693208876144,0.9888384398874766,0.01049751594711051,0.007743673594527628,0.00930985271486369,0.007126411412315484,0.0016617910810913395,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-4.690572712374566,84.34154994531086,-84.43030882274219,3.7072608638527877,79.3052434734839,59.316173821644604,-17.49818627757999,61.018978295725276,-419.95647066191975
326,0.9786930276597994,0.9862851307684294,0.988976207251891,0.010431155903360086,0.008189922702271531,0.009352434682241168,0.007190055118423836,0.0016564915687092823,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-4.571312752592092,84.56885452934725,-82.28362954665765,3.6194539954547325,79.27765977037564,57.91126392727572,-17.540507380045756,61.021477653578486,-420.9721771210981
327,0.9783419419144637,0.9861739776927487,0.9888795489425258,0.010183815571766648,0.00821002277878309,0.009583868725101728,0.00740095617973526,0.0016915091879445919,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-4.405569440732759,84.78804130680406,-79.30024993318966,3.571665531344568,79.27800090442506,57.14664850151309,-17.436588258373256,61.18328186872146,-418.47811820095814
328,0.9780158925455508,0.9860379737088627,0.9885836541210673,0.009556985548706078,0.007679465450070435,0.009783294808859764,0.007571249798843732,0.0017260556549792696,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-4.255058214308741,84.98188596920478,-76.59104785755734,3.5439350938620326,79.29152011762166,56.70296150179252,-17.27557446592692,61.400920109692564,-414.613787182246
329,0.9778204891889586,0.9859190863647558,0.9883645672865631,0.008735711963375517,0.007014579104528976,0.009868827102927833,0.0076354318343268175,0.0017442168356882738,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-4.156407574388508,85.14395052782311,-74.81533633899315,3.5158603615741995,79.30351502772648,56.25376578518719,-17.127649102175663,61.59688223216852,-411.06357845221595
330,0.9776977925688265,0.9858559066567322,0.9883694223065485,0.007913828359992435,0.00647882353857462,0.009886152599962518,0.007646779606219985,0.001748739748011217,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-4.131120136735247,85.27379621234405,-74.36016246123445,3.5151106491845265,79.29226271092509,56.241770386952425,-17.16811098083405,61.71165521283732,-412.0346635400172
331,0.9781925845005814,0.9857166812470235,0.9885517093717312,0.007167543727087821,0.00601324736513027,0.009939241732735637,0.0077075171250650856,0.0017536407265066579,7,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.05135973857974829,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.03354624188191846,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-0.031833225252102526,-4.240977099562449,85.51566904835775,-76.33758779212408,3.7276498987298736,79.50083771904526,59.64239837967798,-17.378172853328614,61.76206257267642,-417.07614847988674
332,0.9804612681348985,0.9862867626006806,0.9896530550341981,0.00649028314908891,0.005508076795789056,0.009576896203814822,0.007421851998627615,0.001682274263344586,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-5.251017538336654,84.39997374362123,-94.51831569005978,4.21302188462491,80.11344573959478,67.40835015399855,-18.286187889440257,60.603467835032255,-438.86850934656616
333,0.9846657218730765,0.9874847611055754,0.9917335443109744,0.0058734446580471725,0.0049981507196971975,0.008361202355761762,0.006515323426469814,0.0014521807475714622,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-7.101854438242916,82.16424266752783,-127.83337988837249,4.8422501181121085,80.80018086081778,77.47600188979374,-19.877472135539943,58.49829438207503,-477.0593312529586
334,0.9884506713120302,0.9884698550284297,0.9935137707129815,0.005316849267999282,0.004535040315071789,0.006613848752850551,0.005139799066635837,0.0010736005269909295,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.814804789819776,80.63644590226582,-158.66648621675597,5.54527908359081,81.39959047902452,88.72446533745295,-21.398918522079928,56.722039799586064,-513.5740445299183
335,0.9911045386681347,0.9887734354093065,0.9945887675411081,0.004815258833838801,0.0041196456580001855,0.00631155323182708,0.0040397745290885936,0.0011018251285160817,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-10.005342588935806,79.84120977009971,-180.0961666008445,6.2863986081619085,82.00474769692536,100.58237773059054,-22.570442528111684,55.38085854880109,-541.6906206746804
336,0.992297253329775,0.9884890813380354,0.9947328827292268,0.004360436444134919,0.003736572041168941,0.007564503686455509,0.003514672774238691,0.0016073461904493119,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-10.555281470666166,79.71760836471682,-189.99506647199098,7.042153967060029,82.61107135360429,112.67446347296047,-23.214898820917686,54.60663453296772,-557.1575717020245
337,0.9924978222672393,0.9877083747991725,0.9941587062904164,0.003949122004846778,0.0033910743424719245,0.008400807051531373,0.0035102290107667,0.0019516125595059768,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-10.604147375987644,79.98626028799065,-190.87465276777758,7.7601964958209475,83.18776799113503,124.16314393313516,-23.495677115039218,54.21040024571522,-563.8962507609413
338,0.9924290428356056,0.9867164831998964,0.993581354411257,0.0038715701826960475,0.0033252050552771044,0.00898123420833632,0.0036262604142746047,0.0021899590309166802,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-10.346028284164337,80.37403767796248,-186.22850911495806,8.377878721669967,83.69797365130157,134.04605954671948,-23.625864797241903,53.974627595415704,-567.0207551338057
339,0.9920951923918871,0.9857531298328693,0.9931652072025454,0.004286506476495679,0.003579841117454885,0.009567776517940383,0.003962153075489352,0.002343485033163918,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-9.987856346144063,80.76545147352793,-179.78141423059316,8.847416062180795,84.11192609578431,141.55865699489271,-23.77321393101458,53.73117482332152,-570.55713434435
340,0.9919466754584163,0.985109127460951,0.9931450440132629,0.004272813515191736,0.0036353410171216195,0.010081688808687749,0.004346944266830292,0.002410660147187638,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-9.654925409251275,81.12385039200352,-173.78865736652295,9.149166231228202,84.41539208973094,146.38665969965123,-24.00171230683352,53.416148313199564,-576.0410953640045
341,0.9917769465903575,0.9846816615717718,0.9932180093152148,0.003960954040471884,0.003376352706936878,0.010532436078490826,0.004730183919372513,0.0024477236250198564,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-9.393408525082178,81.4418542895852,-169.0813534514792,9.288013254539727,84.59467573815702,148.60821207263564,-24.288656237306043,53.053242675486324,-582.927749695345
342,0.9917586133949992,0.9844368513495616,0.9936007878312656,0.0035942842274177705,0.003071445904565581,0.010827862673390828,0.004987762060082982,0.002471357336563927,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-9.204019049271729,81.71621037956619,-165.6723428868911,9.296077283166152,84.65750229918478,148.73723653065844,-24.579032640240595,52.697089814173445,-589.8967833657742
343,0.9920084495865203,0.9844895221537653,0.9940401806759261,0.00327323694532313,0.002813031831682302,0.011102313230605692,0.0052898706561669015,0.002465671707848407,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-9.070140767269164,81.94991639332618,-163.26253381084496,9.221478641024504,84.64361322124539,147.54365825639206,-24.82322734707812,52.39605588692189,-595.7574563298749
344,0.9923080616994483,0.9845314117848776,0.9944909728110831,0.003032771592537976,0.002647300526588256,0.011275842367185759,0.005479267765792158,0.0024700113423758475,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.964573367678657,82.15462526493398,-161.36232061821582,9.110088778483403,84.59340473767216,145.76142045573445,-24.982719223824688,52.18876784093453,-599.5852613717925
345,0.9922540125111572,0.984527726239981,0.9946897788107678,0.0029552979706377602,0.002540240372921708,0.01146036343952532,0.005682953557199868,0.002478305842194293,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.850833456310246,82.34816143281698,-159.31500221358442,8.999579481381435,84.53905834727681,143.99327170210296,-25.037131883628827,52.09098253871972,-600.8911652070918
346,0.9919103463951834,0.9843673353954399,0.9945391220562815,0.0030575302787395095,0.0024085696374871826,0.011468595404223063,0.005748021300125174,0.0024529765598022787,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.719069435546723,82.53598011245911,-156.94324983984103,8.905691903238651,84.49503433136698,142.49107045181842,-24.997431903567673,52.08572560981326,-599.9383656856241
347,0.991698281098358,0.9843156263200756,0.9944871462396393,0.002982777235225345,0.0022345545990893377,0.011396699759991089,0.005716058640428675,0.002424569830602301,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.600025326898994,82.70599307534165,-154.80045588418187,8.822274698579625,84.45622562367663,141.156395177274,-24.910402258755976,52.127857922221025,-597.8496542101434
348,0.9914093008694457,0.9842591750642622,0.9943782706242396,0.002796261945043934,0.0020541038780279926,0.011308067394332136,0.005677834050338772,0.002394762391316093,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.527679099456785,82.84459997071254,-153.49822379022214,8.738072586014255,84.41345089749716,139.80916137622808,-24.828405838526866,52.17021009454392,-595.8817401246448
349,0.9913052340146156,0.9843165917518533,0.9943353555652444,0.0025533693290223643,0.0018863904819404755,0.011175693213094598,0.005611408144323982,0.002353387578473432,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.5114065326379,82.94773087088541,-153.20531758748217,8.652349547855627,84.36532879741199,138.43759276569003,-24.773726346202363,52.193343965189946,-594.5694323088567
350,0.9913661103779378,0.9844506208765191,0.9943304009736247,0.002311231834159591,0.001741947348689688,0.011053654155573935,0.005532956150319014,0.0023281282830150754,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.542608525975094,83.02118062844642,-153.7669534675517,8.571879714668068,84.3161393354001,137.1500754346891,-24.747403021521418,52.19805927363545,-593.937672516514
351,0.9913281968109767,0.9845677197406152,0.9943033346940211,0.0020927160885521314,0.0016035839794337663,0.010967795733315506,0.005455003975705262,0.0023233487439164404,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.5974790517982,83.07651846224024,-154.7546229323676,8.506516084270615,84.27535082205051,136.10425734832984,-24.740466309672303,52.188537991841656,-593.7711914321353
352,0.9914420274009114,0.9846275809767621,0.994319645879349,0.0018957108938235578,0.0014617960992478884,0.010856893688345191,0.005370371424038183,0.002303212108077103,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.65245449030962,83.12362898302246,-155.74418082557315,8.463509233733287,84.2495775302182,135.4161477397326,-24.741578199199413,52.17012348741522,-593.7978767807859
353,0.9914928167232828,0.9846551768155843,0.994346566953065,0.001716943644647926,0.0013311642141109572,0.010849380509523797,0.005332788145493883,0.0023271579215272185,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.696744410737962,83.1667405144236,-156.5413993932833,8.441962006096876,84.23758297493592,135.07139209755002,-24.74565164241302,52.14877715533961,-593.8956394179124
354,0.9917301303809074,0.9845890008490819,0.9944287489810184,0.001554049982871153,0.0012165549578656135,0.010841587827428783,0.005321686850830423,0.0023336846016660602,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.723653926383601,83.2080830274389,-157.02577067490483,8.43655157692227,84.2357094616641,134.98482523075631,-24.748606588190103,52.12980798283722,-593.9665581165625
355,0.9918050538280304,0.9845022783855887,0.9945120703233874,0.0014067648366871746,0.0011109592372540206,0.010986152512344213,0.005417837173966494,0.002377049176268743,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.726805598374902,83.25249414195416,-157.08250077074825,8.439118504408388,84.23853702790565,135.0258960705342,-24.744042874850887,52.12051246315503,-593.8570289964213
356,0.9917598910406595,0.9844575558709956,0.9943949083240811,0.001275717044216181,0.001008615790132756,0.011092470637445397,0.0055190230549810515,0.0023888389128836483,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.702700546522198,83.30442096391471,-156.64860983739956,8.439624646575892,84.23929296022993,135.03399434521427,-24.72538502214604,52.1286255104781,-593.4092405315049
357,0.9917430389185948,0.9844536633289311,0.994339289568657,0.0011589283473751701,0.000914103216178492,0.011058249921771289,0.005476990045819909,0.00239546455124218,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.663679534703782,83.35911438086372,-155.9462316246681,8.432659003764677,84.2332497949305,134.92254406023483,-24.698898493490915,52.14580857301383,-592.773563843782
358,0.9916892696492867,0.9843865370963245,0.9942909219360964,0.001052486964396339,0.0008287240435472812,0.011030719466163758,0.005444620219222353,0.0023982365606720355,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.627365753855532,83.40963405042872,-155.29258356939957,8.420539712620819,84.2218967577986,134.7286354019331,-24.681804444823843,52.15194382971081,-592.3633066757723
359,0.9916255798889203,0.9843258129250861,0.9942589158769064,0.0009548091807366849,0.0007511854747092978,0.011042909827456081,0.0054507886885845295,0.002401520682641379,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-0.020970788694829046,-8.600147884103047,83.45585478525625,-154.80266191385485,8.405584879398049,84.20795653377577,134.48935807036878,-24.680806215089664,52.141785208981354,-592.339349162152
360,0.9908856971726818,0.9843224714326497,0.9934923055778299,0.0008647245985474224,0.0006829236789941143,0.011061766136717556,0.005467000794042716,0.002401843278472662,7,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.033078140157497216,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-8.580919413656773,83.49670106851376,-154.4565494458219,8.345050077206315,84.18384999641455,133.52080123530104,-24.187167199211316,53.17385973172918,-580.4920127810716
361,0.9891519624308415,0.9848792914453603,0.9917747190569999,0.0007826393552738233,0.0006222180752949683,0.010531341068920648,0.005051811346748426,0.0023072605421138696,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-8.533310269649085,83.5916116667501,-153.59958485368355,7.707211627041524,83.61289202625194,123.31538603266438,-22.866488495274325,55.393872564848905,-548.7957238865838
362,0.986982765181514,0.9860487194276596,0.9899610372380051,0.0007086847306394926,0.0005649496976039153,0.008743234975378912,0.003817612286921581,0.0019976188629309607,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03957934438270427,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-8.505553618554806,83.62877344390094,-153.09996513398653,6.5311197008976585,82.66050504524624,104.49791521436254,-21.22169990377263,57.458896265978225,-509.32079769054315
363,0.9855743627135501,0.9875792870498492,0.9888989905858749,0.0006415934961892957,0.000511899616210625,0.006133601968304383,0.0030714261825161237,0.0011430072524444067,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-8.641090823182857,83.47925447718431,-155.53963481729141,5.182357416579842,81.43519392170894,82.91771866527748,-19.854319975580868,59.011138552947926,-476.5036794139408
364,0.9851979732539292,0.9893198851344874,0.9887751494719627,0.000581154957047967,0.0004640837816730115,0.004578411837029462,0.0032681651053838006,0.0009300267261162545,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-8.973032619365323,83.2656378056544,-161.51458714857583,3.783779895227243,80.03181427788228,60.54047832363589,-18.912587410153,60.044785533652714,-453.90209784367204
365,0.9853132163282271,0.990764762875267,0.9888863375924392,0.000527055298213406,0.00042100814516291246,0.006149686139387182,0.003991677182149192,0.0014241021012723007,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-9.439782879931819,82.99273890370168,-169.91609183877276,2.718695675190684,79.07196448551097,43.499130803050946,-18.27223914174095,60.682874931967206,-438.5337394017828
366,0.985498148941681,0.9917641822632745,0.9888890565217014,0.00047754236679141583,0.0004203921967569747,0.007179425611045191,0.004554419573573024,0.001793548830487654,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-9.950934532530331,82.65213511283996,-179.11682158554595,2.059770053861121,78.4895136743185,32.95632086177794,-17.84518973989498,61.11337875942545,-428.28455375747956
367,0.9857525039063123,0.992447918008161,0.9888130847900848,0.000990769111440315,0.000709511016168467,0.00784042569289514,0.004922793705466584,0.0020646778951712427,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-10.422487899617941,82.3373131842719,-187.60478219312296,1.7342405532274539,78.20449652337462,27.74784885163926,-17.51056149844418,61.46169771017462,-420.25347596266033
368,0.9858270685032363,0.9928781868709957,0.9885872650887838,0.0014566736219508959,0.0010323702715718515,0.008224948941959038,0.005145869431342684,0.002229431385544991,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-10.819922374461058,82.08893284344119,-194.75860274029904,1.644886334836031,78.12096742141088,26.318181357376496,-17.229822874056207,61.76433328444759,-413.51574897734895
369,0.9859146825259448,0.9929822618384111,0.9882232549803646,0.0013801942978688149,0.0011112776369401353,0.00852834208818636,0.005353505646416761,0.0023418899928984564,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.140301223831015,81.9135963312442,-200.52542202895827,1.704475902877118,78.16125545168934,27.271614446033887,-17.003010516220304,62.015935150282516,-408.0722523892873
370,0.9858374700581748,0.993160935019681,0.9879213341119664,0.001662852192940307,0.0010908630781784037,0.00861061755151607,0.005385780820814888,0.0024205427394561954,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.396502546210804,81.79650046858906,-205.1370458317945,1.842458253679332,78.26619148091645,29.47933205886931,-16.844087493782574,62.19149422588993,-404.2580998507818
371,0.9858445112567579,0.9932042270036895,0.9877171659858321,0.001560471424180239,0.0009974945869908867,0.008861631792622374,0.005562537419244479,0.0024999480209993027,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.605716968036692,81.71813363454304,-208.90290542466045,2.0081357668396675,78.39394070940529,32.13017226943468,-16.76482086368593,62.27270076137523,-402.35570072846235
372,0.9860677259130637,0.9931116715252257,0.9875902874154145,0.001418075776596508,0.0009064636011404459,0.008926736313842134,0.005611921529847575,0.002529654273741817,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.78221627267184,81.66181901631687,-212.07989290809314,2.1776312013946773,78.52504543306495,34.842099222314836,-16.75824106781838,62.267411903284305,-402.19778562764105
373,0.9863085581015182,0.9930848781021447,0.9875753815532841,0.0012837121272333597,0.000826367765979338,0.008776436014614242,0.005476045588707796,0.0025260859739473056,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.926948897093004,81.62554426141251,-214.68508014767406,2.336349927113246,78.64543384809363,37.381598833811935,-16.80233566280339,62.205533238259704,-403.25605590728134
374,0.9866889427406332,0.9929138073094329,0.9876528264633144,0.001161530627901965,0.0007568246244658384,0.008619766842501892,0.005343522191000835,0.0025112620218733185,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-12.030938360177759,81.62156668377798,-216.55689048319965,2.472146905767775,78.74307691158941,39.5543504922844,-16.871943415628696,62.11635995516904,-404.9266419750887
375,0.987018621991815,0.9928022211648252,0.9877308089666466,0.001050917196506579,0.0006987502517124081,0.008283487442634784,0.005042685006719983,0.0024752369448261193,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-12.08723640756542,81.66005023864697,-217.57025533617755,2.5796974647802036,78.81466379244218,41.27515943648326,-16.941297811204446,62.02528882416831,-406.5911474689067
376,0.987174759970153,0.9927419864201116,0.9878935850372685,0.0009508307925879675,0.0006499139851617718,0.008037302179995426,0.0048107464347472125,0.002456233027147065,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-12.088225373834348,81.73296940619949,-217.58805672901826,2.6550281546213497,78.85800256163773,42.480450473941595,-16.99109076720931,61.95127248692892,-407.78617841302344
377,0.9873569188696888,0.992745572526117,0.987969069086067,0.00086033910375836,0.0006014707330712249,0.00787032846803843,0.004665453653054006,0.002422632152693432,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-12.038095052383083,81.82317507785136,-216.6857109428955,2.701616486729597,78.87649001651506,43.22586378767355,-17.011767202267812,61.90499549104537,-408.2824128544275
378,0.9875180354188702,0.9926632484801239,0.9879491896150917,0.0007793133993274948,0.0005535104418417735,0.0077872918103767735,0.0045843837143066815,0.0024159370352680514,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.954266030935567,81.92040313277118,-215.17678855684022,2.731530812511281,78.88178380524339,43.7044930001805,-17.001206484082815,61.893511661729015,-408.02895561798755
379,0.9873600179083142,0.9925927995182273,0.9878280847723603,0.0007064865215418863,0.0005091595241130302,0.007663150426711807,0.004471350911660066,0.002402553497964271,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.847928735903036,82.0201226141758,-213.26271724625465,2.7520716588600935,78.88036048856375,44.0331465417615,-16.96948788860018,61.906320462667885,-407.2677093264043
380,0.9871058137905956,0.9924817939916335,0.987785146688562,0.0006437865282675695,0.00047367711186142256,0.007745347804853553,0.004529542610029948,0.0024228242166906546,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.734625373963802,82.11810885822514,-211.22325673134844,2.7617470564235234,78.86816160443601,44.187952902776374,-16.937242249009902,61.92336208864998,-406.4938139762376
381,0.9869985373378035,0.992358541170458,0.9877384828159403,0.000590195796023203,0.00044621323424422064,0.007798317055366916,0.0045743855566388915,0.0024219322390684776,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.644894083703761,82.20383142310533,-209.6080935066677,2.7579234099919763,78.84113079989544,44.12677455987162,-16.919573836848507,61.92788759938152,-406.06977208436416
382,0.9865993007909576,0.992241378040425,0.9876326395780137,0.0005390214559453622,0.00041760995021335553,0.007781216160266505,0.004560227996420388,0.002417380442841144,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.597491616491954,82.27097971003639,-208.75484909685517,2.7392157346218364,78.79903110113507,43.82745175394938,-16.916465327711983,61.91323943421971,-405.9951678650876
383,0.9869295401626728,0.9921771670176779,0.9878275067738651,0.0004891493306562413,0.0003867236347386333,0.007868085200941186,0.004656530223931569,0.0024103450121653954,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.595942094330283,82.31960789849921,-208.7269576979451,2.7044715943450615,78.7429869118883,43.27154550952098,-16.925885394071916,61.88066175469512,-406.221249457726
384,0.9870224659601112,0.9921805152341575,0.9877922935757428,0.0004462756616151577,0.00035564472523886675,0.0076289209048288195,0.004447220927760107,0.0023678897473650706,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.625762793708791,82.35485136449478,-209.26373028675823,2.656159633949681,78.67846077033718,42.498554143194895,-16.937973249111796,61.843190051854265,-406.51135797868307
385,0.9871931795344197,0.9922766793162416,0.9879286638866895,0.00041015659512993395,0.0003249035476152432,0.007615797105461765,0.004423904036050065,0.002375153691423166,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.65020184829332,82.38810771133048,-209.70363326927975,2.601146074479542,78.6100993034871,41.61833719167267,-16.937694907658585,61.82129779358652,-406.504677783806
386,0.9872927744883491,0.9923840080331396,0.9879662535889054,0.00038026422947957163,0.00029811687635544087,0.007541024109010053,0.00437640683159877,0.0023541322124859504,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.65070970619203,82.42882677376092,-209.71277471145655,2.549603346632734,78.54423435572107,40.79365354612374,-16.923738892929514,61.819482812857565,-406.1697334303083
387,0.9873603129161975,0.992387304016355,0.98802118489514,0.0003581087786077964,0.00027528349700905265,0.007572217326219663,0.00439959734322609,0.0023628498613812252,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.628723110469318,82.47699048239961,-209.31701598844774,2.51237360054105,78.49185114697465,40.1979776086568,-16.896186677719097,61.83478607517269,-405.50848026525836
388,0.9873674019967024,0.9923776193201493,0.9880668292603039,0.00035138298567867016,0.00025919140955054553,0.007516220100729518,0.0043542034135846995,0.002347321983773672,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.59094173685315,82.52903384184592,-208.6369512633567,2.4912451273479483,78.45672532810099,39.85992203756717,-16.85630579148855,61.861091643307375,-404.5513389957252
389,0.9871102897928384,0.9922713936248496,0.9879374703598022,0.0003419487636190671,0.00024433615342128924,0.007486606874175485,0.004332129203888711,0.002334166973568005,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.546726908773168,82.58229428775223,-207.84108435791703,2.478937134876855,78.43334010808032,39.66299415802968,-16.808225202488877,61.89262108149378,-403.39740485973306
390,0.9874376341244927,0.9921911547095151,0.9885324608607353,0.0003126253139833171,0.00022373374741026006,0.007556228643602824,0.004393101353496349,0.0023410364920438435,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.509741102835555,82.6299323309961,-207.17533985104,2.5300578258545974,78.39259403445755,40.48092521367356,-17.15400073596803,61.92584112341541,-411.69601766323274
391,0.9885727641075944,0.9922893576289356,0.989933530220249,0.0002895524517700813,0.00020548622031618538,0.007183549542772257,0.004130463249817932,0.0021918287324093934,7,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.0351517973386446,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-11.54733696516925,82.54989253444187,-207.8520653730465,2.640433189497602,78.33246472541602,42.24693103196163,-18.05758525207886,61.97447305112888,-433.3820460498926
392,0.9907430483186136,0.9927553685354615,0.9920334433952275,0.00027058180856323594,0.0001899911270813107,0.006254297553178112,0.0035324611667763646,0.001845946831622731,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-12.107979997068593,81.47444888043408,-217.9436399472347,2.8381203392498833,78.41458349627968,45.40992542799813,-19.424929406408328,61.78862355140859,-466.1983057537999
393,0.9937385385284668,0.9932996984584271,0.9943709562117615,0.00024851615672785054,0.00017407890808498767,0.004724546061764012,0.0026977091984448473,0.0012900518177307856,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.026165561410338323,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-0.03237607440495982,-13.154112656238501,79.89079143719236,-236.774027812293,3.1850679388745786,78.65809516883712,50.96108702199326,-20.975355706851285,61.66838116980368,-503.4085369644309
394,0.9968618911047111,0.9937137161768752,0.9966582917719,0.0002262229161026227,0.00015854687736815358,0.0047898732256875754,0.0019557498315955803,0.0010015536090124389,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-14.13088719179419,78.92298654547278,-254.35596945229543,3.6349910568012103,79.0299248408487,58.159856908819364,-22.669352074784445,60.17187845683269,-544.0644497948267
395,0.9992549572991684,0.9937799269909847,0.9986117287186591,0.00021051630016915622,0.00014628718300491706,0.0065764779671926175,0.0019332845625665807,0.001831495882864108,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-14.753378679664255,78.47196601992206,-265.5608162339566,4.130837347534008,79.51164747736456,66.09339756054413,-24.23668157726461,57.54716839629219,-581.6803578543506
396,1.0001295130908818,0.9933793249415269,0.9993321289122967,0.00019866777104552165,0.00014963343321618608,0.008159837435810058,0.0032648134358806537,0.0019875794036296216,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-14.899465323383238,78.4956227953737,-268.1903758208983,4.618255338966502,79.9849448750178,73.89208542346404,-25.086574165579176,55.85940090995486,-602.0777799739002
397,0.9993705696569674,0.992280592872355,0.9990985273616418,0.0005088563821224654,0.0003095874925321289,0.009083402056053786,0.004114097231799888,0.0020275788647137827,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-14.364677746408082,78.5651955895215,-258.5641994353455,5.058382310933984,80.4146543986641,80.93411697494375,-25.39877831666463,54.858827253977175,-609.5706795999511
398,0.9979532596588477,0.9908541926982741,0.9986278986575935,0.0011153091972935754,0.0006647953560903156,0.009577633067115737,0.004519327523964332,0.002080236793482926,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.248828608357673,78.46539839492017,-238.4789149504381,5.390763732578898,80.74433009614025,86.25221972126236,-25.429355833636947,54.24682410196274,-610.3045400072867
399,0.9967999858584048,0.9899636911039368,0.9984131269690324,0.0017726269588411953,0.000860297631182663,0.009968361547988384,0.004821930902657698,0.0021355507081544235,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-12.309909246181153,78.47539635079511,-221.57836643126075,5.547923484684475,80.91362395339434,88.7667757549516,-25.408863869226963,53.76887836049342,-609.8127328614471
400,0.9964947576020674,0.9897974680137696,0.9983853787054814,0.0016886428642800613,0.0008214851407617318,0.010111358629772476,0.004924334154597539,0.0021768182155672265,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-12.067992947049486,78.65813021747466,-217.22387304689076,5.507190215544033,80.90157834298286,88.11504344870453,-25.445525725845226,53.302767046152404,-610.6926174202854
401,0.996965790281468,0.99013417924657,0.9987510414524569,0.0015372461255226933,0.0007539662534467508,0.010084148204802648,0.004899992804862338,0.0021873733414712027,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-12.277144607455815,78.84154642851134,-220.98860293420466,5.325244315229775,80.7588671464856,85.2039090436764,-25.53921585768064,52.84040989193022,-612.9411805843354
402,0.9975798127844686,0.9906882122491105,0.9991756457222922,0.00147412744974113,0.0007105738182168096,0.010084037214638686,0.0049263297249953365,0.00218520132392182,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-12.532783637664728,78.93464584039913,-225.59010547796512,5.102525368304398,80.57692477668564,81.64040589287036,-25.640386728415496,52.424552380106626,-615.3692814819719
403,0.9977769238357074,0.9910352219852786,0.9993221592459093,0.0014390532882152954,0.0007173930185239621,0.00998636942652294,0.004864266598430593,0.002176535780502168,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-12.74474229704092,79.02943563410908,-229.40536134673656,4.924927171217441,80.4331549776344,78.79883473947906,-25.693021071348138,52.10224935390692,-616.6325057123553
404,0.997728941129911,0.991170888021536,0.9992445744092929,0.0015864132292870297,0.0008587179174834798,0.00980491034349972,0.004723288208872737,0.00216270939069755,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-12.880777930936295,79.16354851712661,-231.8540027568533,4.829844882643341,80.35845595933704,77.27751812229346,-25.679708611705905,51.88337855047719,-616.3130066809417
405,0.9976133309577325,0.9912476041864009,0.9990879203692399,0.001991557251435505,0.001078624207712936,0.009650380125775222,0.0045642146351775985,0.002168313679609076,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-12.964038473952513,79.31681793905722,-233.35269253114524,4.80401952079974,80.33813160979548,76.86431233279583,-25.633053358566286,51.7324456838293,-615.1932806055909
406,0.9976014021031867,0.99130258025195,0.998913161930001,0.0021732099763944117,0.0011479116400207841,0.009493165379252178,0.00440695687968054,0.0021703392465025188,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.029594320557003,79.4562614002772,-234.53269777002603,4.8160758580929715,80.34512293473989,77.05721372948754,-25.596186664635912,51.60023199656239,-614.3084799512619
407,0.9978535681117708,0.9913991438811159,0.9989114269540709,0.0020453817785582693,0.0010765127403585583,0.009392976297316535,0.004310832118094478,0.0021627280249137144,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.093979260482909,79.57037458805513,-235.69162668869237,4.845093087565408,80.36335492288534,77.52148940104652,-25.592950505074544,51.45799309946926,-614.2308121217891
408,0.9977286452422667,0.9914322377655772,0.9987814112401429,0.0018960561020888013,0.0010108713936581525,0.009398770289060755,0.00430683022953535,0.002170366011474961,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.148752815413447,79.66965047028836,-236.67755067744204,4.883084237785852,80.38726306391747,78.12934780457363,-25.621307884886917,51.30490455877674,-614.911389237286
409,0.9978553467847517,0.9913953087545934,0.9987472708008956,0.001777101561503288,0.0009623740811947171,0.009283942896094874,0.0041847469550899,0.002174715179438524,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.181955604523576,79.75966638871924,-237.27520088142438,4.927817971301279,80.4148451576284,78.84508754082046,-25.6701753804215,51.14995004786018,-616.084209130116
410,0.9976826811866678,0.9913973504283113,0.9988382695587914,0.0016265391052805976,0.0008897255545920473,0.00934010366825077,0.0042399282659974225,0.002171505527328276,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.198136734691841,79.83499099771846,-237.56646122445315,4.973168899488028,80.44093169252349,79.57070239180845,-25.736026594309475,50.997472716349606,-617.6646382634274
411,0.9975752874101088,0.9913677830620031,0.9988215683354074,0.0014732065457557617,0.0008109662585860007,0.009305266302306756,0.004208643879815921,0.0021747877185243738,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.21263390371207,79.89702550034043,-237.82741026681728,5.012424090255971,80.4609217545435,80.19878544409553,-25.806961827072737,50.85365989362865,-619.3670838497457
412,0.9976299591132209,0.9913282106732376,0.9989027323569074,0.0013340303678549467,0.0007395137028546243,0.009292643745641569,0.004184516078445881,0.002181400629673735,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.24271149624506,79.94483541909781,-238.36880693241108,5.044275437400947,80.47407969810875,80.70840699841516,-25.868258619480546,50.72537558524583,-620.8382068675331
413,0.9978247100549836,0.9913725949013641,0.9989783919155678,0.0012135696423187326,0.0006743778322689924,0.009362364649615186,0.004260018365003226,0.002179005360716971,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.28570672669154,79.977096207848,-239.14272108044773,5.067714190561992,80.48231456491045,81.08342704899187,-25.916369442030714,50.61289729098683,-621.9928666087371
414,0.9978473801192494,0.9913332886609213,0.9989939219828112,0.001105045556660032,0.0006144525001753829,0.009421220782259128,0.004315152042208061,0.0021808134843489097,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.321313251768474,80.0046658867337,-239.78363853183254,5.084214096745287,80.48833345889464,81.34742554792459,-25.948250242931916,50.52169213517512,-622.758005830366
415,0.997909664282184,0.9914892642042517,0.9989375889430844,0.0010006771144369065,0.0005584313355863409,0.009463655711283074,0.004350075333417934,0.0021855385371946285,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.327959270101639,80.02890894031451,-239.9032668618295,5.097865402140859,80.49366416048375,81.56584643425374,-25.963967110876883,50.45338399292807,-623.1352106610452
416,0.9977678735026914,0.9913988923445456,0.9988299690712383,0.0009071497169318114,0.00050655894011691,0.009357258866393065,0.004238862088963434,0.002186779818049492,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.29648612762875,80.04207097938088,-239.3367502973175,5.113463413634911,80.49951500281091,81.81541461815857,-25.97337599975226,50.39794958088918,-623.3610239940542
417,0.997702093594933,0.9912924322700474,0.9987648617420428,0.0008239893332491762,0.0004597089378986688,0.00933495452912146,0.004208882232275203,0.0021921420267157193,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.253290378856295,80.05197072747198,-238.5592268194133,5.133693351024196,80.50610266506347,82.13909361638714,-25.990233290915075,50.34230517389948,-623.7655989819618
418,0.9978051744726163,0.9913283122534686,0.9988267851081952,0.0007473959230994856,0.00041704613141561316,0.009356988809231153,0.0042359113322951334,0.0021914867376633075,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.242049208277312,80.07055452357163,-238.3568857489916,5.149959186296624,80.50781513745193,82.39934698074599,-26.021667095419957,50.27635186304975,-624.520010290079
419,0.9979824335227843,0.9914215339692803,0.9988350512095034,0.0006793811161239722,0.0003790759321783071,0.009390523070825267,0.004271652365440634,0.0021907661686433907,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-0.015301297055389962,-13.25807538785203,80.09592183930589,-238.64535698133653,5.156358449960003,80.50216372869268,82.50173519936004,-26.060206933708457,50.20647213259894,-625.444966409003
420,0.9974280424225409,0.9916796849929229,0.9981482871503818,0.0006182974189250716,0.000344616190578975,0.009396715429181425,0.004280611811363802,0.0021857646932902943,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.029626499347505608,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-13.257165931632663,80.09454531624958,-238.62898676938792,4.903824207731431,79.99125897407129,78.4611873237029,-25.51515144617083,51.061150143359775,-612.3636347080999
421,0.9961098686070888,0.9923210650176083,0.9970610759462251,0.0005637065503582998,0.00031330163594473295,0.008667744265049716,0.00367816254919111,0.0021356089062723026,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-13.271408666093484,80.07522620643275,-238.8853559896827,4.256950990146587,78.58028535899753,68.11121584234539,-24.47511492966015,52.88416593786609,-587.4027583118436
422,0.9952660733317142,0.9933868800184684,0.9966030152748409,0.0005142767439208256,0.0002856897306906277,0.0071472201133575795,0.0024534465496581868,0.002019999835625338,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-13.364370535826112,80.0158216588164,-240.55866964487,3.2615862482398987,76.86533971171554,52.18537997183838,-23.540644601034504,54.63094317508064,-564.9754704248281
423,0.9942641339926505,0.9948745816888285,0.9961106494616204,0.00046658859533897537,0.00026041405889959255,0.0057096009397863134,0.0020341675814080306,0.0013877303591037092,7,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.022310995748740958,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-13.564700244832112,79.84114218961972,-244.16460440697801,1.9384755199954435,75.48660518352132,31.015608319927097,-22.499247106394943,56.30983606739218,-539.9819305534786
424,0.9931559590121551,0.9965349448937999,0.9950390367925334,0.0004234978094454026,0.00023679640881334432,0.003889295889362045,0.002235830176644653,0.0007594363160390754,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-13.8833681066274,79.53937688577959,-249.9006259192932,0.6887282164459374,74.52683668309217,11.019651463134998,-21.146368889021506,57.842705999123076,-507.5128533365161
425,0.9922647508074122,0.9978259989205498,0.9937291737753725,0.00038790219558505984,0.0002159014735419945,0.0053377326491525195,0.003137293103234111,0.0014316816315932182,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-14.306584050482797,79.1275412035918,-257.51851290869035,-0.1718564304479142,73.93656123792154,-2.7497028871666274,-19.781494119241128,59.09571643526313,-474.7558588617871
426,0.9916574738263585,0.9984051720109778,0.9923213488821746,0.000377915878056212,0.00022314481744450463,0.007286399630407064,0.004371466636889653,0.0021005641572893396,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-14.817307390182881,78.62589243206801,-266.71153302329185,-0.28651226943932473,73.28982693273024,-4.584196311029196,-18.791660871744053,60.00294067464063,-450.9998609218573
427,0.9915739108660366,0.998077093985634,0.9908521649196267,0.0005624283150989428,0.00037339384278938165,0.00857511802560956,0.005431663709484795,0.0023236009940987286,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-15.388998880086364,78.0618715238913,-277.00197984155454,0.4540473001240577,72.42833442962264,7.264756801984923,-18.201724075598452,60.509717787310834,-436.84137781436283
428,0.9920769734014645,0.9976080919483202,0.9896407230789653,0.0008621499462873084,0.0006169369564785758,0.008979755378205384,0.005788282139875624,0.0023588492036375054,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-15.976899720520262,77.4841478823805,-287.5841949693647,1.5313544599150979,71.76106135375363,24.501671358641566,-17.99671388080161,60.610224805244,-431.92113313923863
429,0.9926695507805927,0.9972313411722263,0.9890175584866352,0.0011308203858804852,0.0008229330105499384,0.008887035637217891,0.0057340056798339525,0.002305807629808481,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.520239269763906,76.95548469638923,-297.3643068557503,2.53127394052705,71.38187652490686,40.5003830484328,-18.131998120389053,60.338709824669934,-435.16795488933724
430,0.9937585138685088,0.9968016514369991,0.9891397536747748,0.0012946425663307773,0.0009364014591019735,0.008581962129300931,0.005549722723311156,0.0021645407980168626,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.963455769595402,76.5313685932396,-305.34220385271726,3.3082727272127626,71.1989917604163,52.9323636354042,-18.517628845509684,59.78546284150199,-444.4230922922324
431,0.9948200524259764,0.9965377209999402,0.9897597278679139,0.001528186081165019,0.0010483756970457825,0.008044986770428881,0.0050982865962648505,0.001954933091788736,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-17.2702328585479,76.24564491033676,-310.8641914538622,3.8224041312034833,71.11553432219742,61.15846609925573,-19.014111477949736,59.10947163065368,-456.33867547079365
432,0.9955804882367055,0.9964074799428414,0.9905587693051181,0.0023078000626338578,0.0012827658353611545,0.007765988164435947,0.004857637453731061,0.0019172539211507243,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-17.41690618557201,76.11446565424495,-313.50431134029617,4.046069201931397,71.05366445277907,64.73710723090235,-19.47051685057252,58.48627957398289,-467.2924044137404
433,0.9958400472374738,0.9963238324226501,0.9911227533690425,0.003079196490339108,0.0015538327438814408,0.007329976932447825,0.004515462112813234,0.0018349595790271432,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-17.410428603587576,76.1271104186787,-313.38771486457637,4.041885192875439,70.9716102002552,64.67016308600702,-19.777588564406496,58.04122540299377,-474.6621255457559
434,0.9960051926547417,0.9962721189620993,0.9916366136102465,0.003636442642266122,0.0017581598064761756,0.006936504706817113,0.004200791326243242,0.0017650867671769074,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-17.298120910224267,76.23936681745998,-311.3661763840368,3.9096227410079742,70.86742815288878,62.55396385612759,-19.902919338704532,57.81223291872076,-477.67006412890873
435,0.9959308585934206,0.996251434481566,0.9918355783185316,0.003773308974188556,0.0018211571073531326,0.0065608315181335496,0.0038979772485610406,0.0017050281426950764,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-17.138503688623963,76.39696507163619,-308.4930663952313,3.714409838955112,70.75177032407638,59.43055742328179,-19.87343717708817,57.76827724145211,-476.9624922501161
436,0.9956837204944454,0.9964024546203509,0.9919100010163852,0.00354636189339483,0.0017886665837380915,0.006381483562435442,0.003740449673922113,0.001683064910648739,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.974680947383668,76.55880067774508,-305.544257052906,3.4939078085461257,70.63560221442296,55.90252493673801,-19.738364314885096,57.851646355570566,-473.7207435572423
437,0.9953083581403275,0.9964259621861293,0.9918599632763074,0.0032567072575895636,0.0017737007125078793,0.0063261511188286886,0.003668099883220328,0.001691194275344899,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.83481890089153,76.6981736412615,-303.02674021604753,3.2926347180817626,70.5313089418772,52.6821554893082,-19.553615915230278,58.00078519956782,-469.28678196552664
438,0.9949635572329589,0.9963468654435805,0.9916937830445381,0.0031065334200314695,0.0017887408531621952,0.00626983569316613,0.0036057670776635155,0.001709072425062316,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.73867918205216,76.79670662085412,-301.29622527693886,3.1517099852011503,70.44902919272315,50.427359763218405,-19.364833725639787,58.16426471757759,-464.75600941535487
439,0.9947876999640297,0.9965267742534084,0.9915217638867466,0.0030165664682723155,0.0017571449646937992,0.00631117371170766,0.0036349433359029494,0.0017515598529584352,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.69565730450378,76.84337027081754,-300.52183148106803,3.0516058302105584,70.38209971684971,48.825693283368935,-19.2025804902451,58.30640643417371,-460.8619317658824
440,0.9947260697539294,0.9966112510312105,0.991519794703894,0.002898882446513351,0.0016650644367413665,0.006603215051788839,0.0038227656232260173,0.00182344954908793,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.69975385841172,76.84274234877907,-300.595569451411,2.974704731544701,70.32363621269891,47.59527570471521,-19.087352873832177,58.40359017770665,-458.0964689719723
441,0.9945912451870514,0.9966949048975869,0.9914900022195164,0.0027102870565416065,0.00154260866030196,0.006730475089259126,0.0038924171946762777,0.0018580876557841917,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.732609240880887,76.81259330258625,-301.18696633585597,2.957132790384425,70.28116263906642,47.3141246461508,-19.01838435631788,58.45508028212535,-456.44122455162915
442,0.9946889462728153,0.9967167570218384,0.9914834851833316,0.0024723345573051166,0.0014068265126801372,0.0068924838433515115,0.0039854630777965815,0.0019136846303171912,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.781087523198256,76.7663476914213,-302.0595754175686,3.011820714447436,70.26034077433499,48.18913143115898,-18.978263988361945,58.47676578541933,-455.4783357206867
443,0.9948690880810187,0.996662009047215,0.9914293887352373,0.0022395026250760356,0.0012829622821524994,0.0069010702228214935,0.004000538304749291,0.001908637393575248,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.83647255843509,76.71407432956306,-303.05650605183166,3.1164050680458226,70.25996054390407,49.86248108873316,-18.95357275221598,58.48210625890655,-454.88574605318354
444,0.9949233750555939,0.9965498807699517,0.9913889125751245,0.0020325921845537258,0.0011768203373235878,0.006846789130678829,0.004003548637337047,0.0018836408749692407,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.88128108052213,76.67073991829609,-303.8630594493983,3.2361957624359827,70.27189237637714,51.779132198975724,-18.93958892400182,58.479234755930726,-454.55013417604374
445,0.9947628105122388,0.9963981719765559,0.9913760048384596,0.0018540278667437194,0.0010810970555573402,0.006774306754473073,0.003965804215417504,0.0018534934948027473,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.90467970968659,76.6445248040358,-304.28423477435865,3.3255427082393227,70.27926759634059,53.208683331829164,-18.93580366546605,58.46862544578661,-454.4592879711852
446,0.9949011061534238,0.996392791636693,0.9914554311970893,0.001689000245385338,0.0009869836666772122,0.006695911519291015,0.0038907010238080834,0.0018487077971499752,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.917185528389407,76.6275873703707,-304.50933951100933,3.344782934771829,70.26449088311615,53.51652695634927,-18.940499441602224,58.45397361605133,-454.5719865984534
447,0.9950525935585897,0.9965153611694774,0.991533594679711,0.0015324841518135164,0.000897313739586469,0.006626529423737265,0.0038514027740806037,0.0018263203385515676,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.929442121029734,76.61113560576284,-304.7299581785352,3.291510368324537,70.224174124386,52.66416589319259,-18.945272305992642,58.44383901433252,-454.68653534382344
448,0.9950937326548335,0.9966336686917525,0.9915932235221565,0.0013885282456506088,0.0008143080983291907,0.006688193952989258,0.0038840233270487708,0.0018276687698548712,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.93375634394155,76.60238152071263,-304.8076141909479,3.2220735090349,70.17870078595281,51.5531761445584,-18.939148062573118,58.44480842713456,-454.5395535017548
449,0.9948225387217321,0.996609052912146,0.991556587652874,0.0012575045717101935,0.0007385491759025198,0.006719007694730343,0.003908036756714933,0.0018382492505483155,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.92161927832736,76.60936049731545,-304.5891470098925,3.2031151753500304,70.15071595349023,51.24984280560049,-18.917615013162877,58.46054618024254,-454.022760315909
450,0.9937790687969573,0.9953745850693424,0.9903688984380253,0.001138764235965521,0.0006704848336115437,0.006746111436789322,0.003902629394835478,0.001861781920482348,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-16.487035802112082,75.70086657172737,-296.76664443801747,3.9152767251032827,69.62782128959299,62.644427601652524,-18.648039400138344,57.82113185215985,-447.55294560332027
451,0.9922533402036685,0.9931943459736228,0.9885947987164145,0.0010304516836214857,0.0006087066741129259,0.006722476937101899,0.0038896533942459613,0.0018560449816879766,7,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.02190059487738316,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-15.742354697191066,74.02682070520275,-283.3623845494392,5.291432289974077,68.83393726602958,84.66291663958523,-18.358041327193614,56.65282394067248,-440.5929918526468
452,0.9921473743471024,0.9917061764443608,0.9883818514790561,0.0009337727520287913,0.0005527003388034937,0.006781148700188985,0.0038256966345297633,0.0018511333654917012,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-15.423280459606623,72.34182812020373,-277.6190482729192,6.420941044322577,68.20597596015747,102.73505670916123,-18.76319589070179,55.54629889750267,-450.316701376843
453,0.9936322606844027,0.9911090391197465,0.9899110703683411,0.0008480498984505337,0.0005028479770611011,0.006356838686689328,0.0034802331754130453,0.0017627726185084577,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.017472742213285652,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-0.027322495569067518,-15.620221716404156,70.69590330026259,-281.1639908952748,7.123321173144175,67.46897731715747,113.9731387703068,-20.097207891532964,54.22200975543275,-482.33298939679116
454,0.9966832472518374,0.9909866929623207,0.9933424999600708,0.0007709731839707794,0.0004588587042104426,0.00526799310521368,0.0030428570857564,0.0014074032670116001,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-16.008449459463897,69.37301177503377,-288.15209027035013,7.506025164119197,66.83058158608654,120.09640262590715,-22.393688469346056,51.22495214941196,-537.4485232643053
455,0.9993391285430794,0.9910043207980814,0.9968817517211929,0.000699547127148824,0.00041845896641946325,0.006889637306048718,0.003134503493461603,0.0012866123634425021,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-16.199572887808163,68.41316840186335,-291.5923119805469,7.689189125004015,66.34456530509773,123.02702600006424,-24.742038282958916,47.2659403831949,-593.808918791014
456,1.0002585739113943,0.9906337764091038,0.998702780712213,0.0007788435369535445,0.0005135401740648393,0.009147742667716589,0.0043281994446218355,0.0019766394713703,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-15.947865264705209,67.87587167742029,-287.0615747646938,7.749587229682964,65.87641154415418,123.99339567492743,-26.039862107307144,44.25320000157018,-624.9566905753715
457,0.9994114875240733,0.9898363886610525,0.9987841671929087,0.0013612327320104212,0.0010243168330023706,0.010404461044522407,0.0052934238863757335,0.0022509518805396717,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-15.287148619296254,67.692128552464,-275.1686751473326,7.7526247116587115,65.45004189969166,124.04199538653938,-26.267560389281268,42.00331583415228,-630.4214493427504
458,0.9975291200252017,0.989075294963428,0.9978435179674218,0.0019252231275863005,0.0014168760263638135,0.01067638794865388,0.0055200784287506785,0.0022952447860933446,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.46615169419858,67.69684104388257,-260.3907304955744,7.676027331871261,65.03809841508985,122.81643730994017,-25.80701551448797,40.26489860712089,-619.3683723477112
459,0.9956832413806327,0.9885047106004756,0.9967517616676416,0.002008985038111411,0.001479472165630218,0.01015660811227198,0.004983179500469101,0.0023144811688306194,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-13.781854345244373,67.70618814548985,-248.0733782143987,7.471853697886015,64.5977684222588,119.54965916617624,-25.171220326107854,38.82030890701038,-604.1092878265885
460,0.9944099073159387,0.9883142791235493,0.9961059703599977,0.004263901041811993,0.002534676962807384,0.009435386097290815,0.004290416076931911,0.0023341752120308776,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-13.426313351562479,67.59696392995956,-241.67364032812463,7.135607104086131,64.1156310912514,114.1697136653781,-24.733222496503696,37.531182146893535,-593.5973399160887
461,0.994252126356971,0.9886893899686409,0.9961909202682958,0.009234938253465856,0.004847079599117598,0.008801242694931183,0.003698942093974181,0.0023516443817678382,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-13.429718105312045,67.33857603501235,-241.7349258956168,6.712855614356606,63.6139382478512,107.4056898297057,-24.61409605855936,36.339782502198005,-590.7383054054246
462,0.9946380515574668,0.9893664348160088,0.9966824374437702,0.013100859268328624,0.006541054832945021,0.00841836221373607,0.0034125922169801013,0.0023190528654356063,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-13.68349475166972,66.98187103711987,-246.30290553005494,6.288131828067016,63.14181171461238,100.61010924907225,-24.724052552895255,35.25151918566787,-593.3772612694861
463,0.9953810990250046,0.989984892006731,0.9972596386169911,0.013576176707398042,0.00666609508088942,0.008173411170148043,0.0032700387814060742,0.0022773180131168817,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.015291835696516,66.61658316993358,-252.2752530425373,5.96095204731629,62.75646707544789,95.37523275706064,-24.884451662830358,34.29725624057516,-597.2268399079286
464,0.9956560520583854,0.9904102951195084,0.9974453453600306,0.012512221430222162,0.006277354839421708,0.008146310853567554,0.00326327862088484,0.0022798030891313065,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.283143254865333,66.31790426225349,-257.096578587576,5.792916507911006,62.49140250014923,92.68666412657609,-24.953980001535584,33.492911845753895,-598.895520036854
465,0.9955981942013618,0.9905078117587929,0.997295626087654,0.011642920320126671,0.006139039846800121,0.007985794771740523,0.003137142255361639,0.002263083380091334,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.430647493736773,66.11127896260813,-259.7516548872619,5.78210849879618,62.342248591639155,92.51373598073889,-24.893619939232334,32.82344759615216,-597.446878541576
466,0.9953457289389736,0.9904042119783455,0.9969267996364701,0.01101562534242142,0.006060213365325085,0.007845952571786788,0.0029964251431986275,0.0022617195952612697,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.490167099292544,65.97346581679588,-260.8230077872658,5.87775302412299,62.27249497616119,94.04404838596784,-24.763311113255835,32.25584262454654,-594.31946671814
467,0.9951246194665253,0.9903218691836851,0.9965632235412343,0.010207705802014848,0.005722194569273218,0.007715257959558452,0.002859439558088662,0.002256540608567422,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.52703616819031,65.86561282674663,-261.4866510274256,6.011724411881409,62.237539753817565,96.18759059010254,-24.658444194943197,31.758068104809205,-591.8026606786367
468,0.9951782779222381,0.9902507242850077,0.9963647048845868,0.009269765306884998,0.005230043646319934,0.007605365400791304,0.0027530979638319677,0.0022271584156012343,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.581609651053343,65.75997377163627,-262.46897371896017,6.134857477248111,62.2077198088449,98.15771963596977,-24.6425222898213,31.30894386610546,-591.4205349557112
469,0.995299214244117,0.990125100044071,0.9963955571693605,0.008442329366225004,0.004815981912978546,0.007643211192708386,0.002775743779272254,0.0022057393344583703,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.653575127228489,65.65282819953643,-263.7643522901128,6.229524724486302,62.1710444780335,99.67239559178083,-24.720284561066094,30.89980288152037,-593.2868294655863
470,0.9954564991757191,0.9900081012897637,0.996518458462417,0.00770340082240411,0.004450017815695988,0.007803310885569732,0.0029002111381819535,0.0022211666632498384,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.719269772777356,65.55731072245833,-264.9468559099924,6.292257563095424,62.12283458446641,100.67612100952678,-24.850542374244082,30.532652618637343,-596.4130169818579
471,0.9955879278104536,0.9900405453091062,0.9966794196750972,0.0069879599510136794,0.0040610956453489494,0.007999475282966996,0.003060398173211971,0.0022453896161621872,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.761227277769214,65.48253353011418,-265.70209099984584,6.321998790820046,62.06120565697416,101.15198065312073,-24.9795737542785,30.211434093544867,-599.509770102684
472,0.9957323527322108,0.9901658222054898,0.9968630020747123,0.006344607196109122,0.003686164180749941,0.008088520317269966,0.003128912775197782,0.002260292702460365,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.774304958305603,65.43137880735831,-265.93748924950086,6.327726832131023,61.99093377834494,101.24362931409637,-25.069512933181844,29.934886425645107,-601.6683103963643
473,0.9958864790263418,0.990091487269267,0.9970109104797383,0.005790145221063952,0.003355315065528794,0.008115978393844085,0.0031489955584043257,0.0022685003802988516,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.758398703772636,65.40371303405477,-265.65117666790746,6.332364716017723,61.92544978436629,101.31783545628358,-25.1060442113515,29.69917777710542,-602.5450610724359
474,0.9958260204679228,0.9900747174015515,0.9969883000267831,0.005279664532020497,0.003053348560764993,0.008266895553230189,0.003292249115692837,0.002276607040514162,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.714293115596995,65.39509488436096,-264.8572760807459,6.349229703179449,61.871540842821894,101.58767525087119,-25.088323363838644,29.49883496719997,-602.1197607321275
475,0.995681385934886,0.9900960642523285,0.9968591816711289,0.004790088616778999,0.002769341479153206,0.008263431677537075,0.0032712092035205283,0.0022846723271603884,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.651200337037617,65.39713921647908,-263.7216060666771,6.3682935268417875,61.820491534778654,101.8926964294686,-25.03269700751809,29.326811829014787,-600.7847281804342
476,0.9955232653502227,0.9899700195783807,0.9966130014518212,0.004336431811418336,0.0025095093516240433,0.008156882238704012,0.0031680590821001886,0.0022769014677718573,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.591287592600729,65.3996141810339,-262.64317666681313,6.382752162179749,61.76730657201128,102.12403459487598,-24.974755832170107,29.17581396850859,-599.3941399720826
477,0.9954760308505113,0.9899309936931631,0.9966153274449964,0.003930759084510326,0.0022761393437009062,0.008124580109772963,0.0031263373539242583,0.002267295424836043,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.553654290846412,65.39430961646428,-261.9657772352354,6.389682771882127,61.71124904160624,102.23492435011403,-24.952806082616963,29.03946641147819,-598.8673459828071
478,0.9955965144097663,0.9899822389817736,0.9967502222995285,0.003568358518590713,0.00206716714225434,0.00813771555089707,0.003134110354696651,0.0022719006262193996,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.542138280247798,65.37996158437622,-261.75848904446036,6.380782626544871,61.648300479537724,102.09252202471794,-24.977303951962213,28.914197472372646,-599.4552948470931
479,0.9957703198710703,0.9899924551889502,0.9968045913258735,0.0032418785291298074,0.0018789245660529386,0.00819062034057252,0.0031809783063876883,0.002279124736873676,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.021310941102145486,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.543065513777119,65.36394415419024,-261.77517924798815,6.361389022050387,61.58280546852673,101.7822243528062,-25.01531105789383,28.801034261043014,-600.3674653894519
480,0.9958697592362373,0.9909612450978869,0.9977012298577057,0.0029399745334822386,0.001704054838133194,0.00827335704460964,0.0032475839160541467,0.002284719884773299,7,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.012576209354889789,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.53450821403253,65.35482316978157,-261.6211478525855,5.455280337930899,59.66577898553012,87.28448540689439,-25.139456379628598,28.562595708731855,-603.3469531110863
481,0.9963543068532362,0.993137527217517,0.9994106891927158,0.0026617042786853348,0.0015428275624522556,0.007758995725794179,0.0029428120087342372,0.002248718374053715,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-14.730654033554673,65.3069713915376,-265.1517726039841,3.52998182113289,56.08982526676506,56.47970913812624,-25.362215676385304,28.241559456546614,-608.6931762332473
482,0.9973935283563443,0.9953344263436494,1.0012553468609224,0.0024191639472499324,0.001401995904822921,0.006660134704530619,0.002889912209069815,0.0017622529262297218,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-15.110591044826894,65.2601762438096,-271.9906388068841,1.6814424883289174,53.05189326741393,26.90307981326268,-25.669107114558653,28.092051600720094,-616.0585707494076
483,0.9983881182090317,0.9972877004953598,1.002680589923523,0.0021991371886825747,0.0012745163379121378,0.0059148268590526465,0.0031400579167157492,0.0015006711667971176,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-0.012815681923873834,-15.616839762677293,65.06805306253959,-281.10311572819126,0.1696197227283217,50.98654029424908,2.7139155636531473,-25.919436328753804,28.071052720404584,-622.0664718900913
484,0.9995564400802764,0.9990755868928144,1.0040017443348066,0.0019920698786909394,0.0011547677487027815,0.0058013153650511495,0.0033215653216334576,0.0013044945719178913,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-16.367178742995875,64.45619354278642,-294.6092173739258,-1.053393103748447,49.79098058160603,-16.85428965997515,-26.22710670650348,27.68987529887476,-629.4505609560836
485,1.0005249950387487,1.000300228016509,1.0049865627590642,0.001804492498487399,0.0010469255585815241,0.005622907184523336,0.0033540330979931372,0.001171426451858584,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-17.07159951804482,63.742025856028064,-307.28879132480677,-1.877688916459217,49.12182335961896,-30.04302266334747,-26.465455064834938,27.082143602166482,-635.1709215560385
486,1.000742635147435,1.0008322490144017,1.0047997328206977,0.0017270441927598028,0.0010108619925741028,0.005475383249991435,0.0033008473695653076,0.0011171357092972143,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-17.51929569137415,63.28488854339397,-315.3473224447347,-2.2824508388779483,48.92475850025902,-36.51921342204717,-26.247173854734495,26.63749213724858,-629.9321725136278
487,1.0004115423889373,1.000864132379835,1.003934605244721,0.0021175654615783164,0.001297816830119422,0.005029932517154386,0.0030245145983816774,0.0010004163279098875,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-17.75882929837204,63.02599886453321,-319.6589273706967,-2.384425627554172,49.033738498682354,-38.15081004086675,-25.763948264340332,26.288594525239578,-618.334758344168
488,0.9999311035798264,1.000722549944659,1.0030071180952496,0.002428367649282822,0.0015689648529209179,0.00460325195167449,0.0028376138236519146,0.0008509159274290431,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-17.89132042528277,62.871887327029604,-322.0437676550899,-2.3165464030946747,49.278287660090925,-37.064742449514796,-25.290361449201157,26.010474610495994,-606.9686747808278
489,0.9994700454445005,1.0003171795420434,1.0022523777664758,0.002254036216361448,0.001550041686885717,0.0045299584240187565,0.0027963518192681714,0.0008263278811495554,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-18.017827577760716,62.73939193163338,-324.3208963996929,-2.1954211563891644,49.54939856723556,-35.12673850222663,-25.045864826433483,25.79947031143323,-601.1007558344036
490,0.9994276726402374,1.0002991457738837,1.0021108554637028,0.0020456929534657378,0.0014723471185646463,0.004423258202341767,0.002754789919224373,0.0008727705812514162,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-18.192410483184826,62.58853688591467,-327.4633886973269,-2.1007946967210085,49.79233986666561,-33.612715147536136,-25.09671234598608,25.659324655576093,-602.321096303666
491,0.9996813177051781,1.000248535633529,1.002335122442469,0.001946615990934014,0.0013841897383166948,0.00438970144207941,0.002742332526551033,0.0008968810331244506,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-18.414098606321105,62.41961962912287,-331.45377491377985,-2.063248909771519,49.99027474811025,-33.01198255634431,-25.373986134341617,25.591959435167052,-608.9756672241988
492,1.0002805505001793,1.000321824682803,1.002900167900906,0.0018564193654951942,0.0012941259482239982,0.004256517926074919,0.002674258352399746,0.0008533657385124156,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-18.63755548125986,62.259948707454264,-335.47599866267745,-2.0613871543014124,50.15509604029226,-32.9821944688226,-25.729432690083684,25.584220444577603,-617.5063845620084
493,1.000674796200637,1.0003145984734034,1.0033800619412698,0.001795119409393921,0.0012108970034241675,0.004064302389583976,0.0025824254566819845,0.0008343831453244472,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-18.80768864547678,62.14723563492171,-338.53839561858206,-2.0681378308478204,50.30190723697574,-33.09020529356513,-26.017040392091573,25.606474887687522,-624.4089694101978
494,1.0009051453609223,1.0002278957717543,1.003560530572771,0.0019582362501875416,0.001212433296269407,0.00425606040520182,0.0025371551411615583,0.0008707513878777063,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-18.89194230897633,62.1046471937003,-340.0549615615739,-2.072519545208419,50.43576400295841,-33.160312723334705,-26.152960215580652,25.627065534365123,-627.6710451739357
495,1.000907562090082,1.0002330167869042,1.003487408423281,0.0021771274929762354,0.0012551348346803647,0.004338406877040109,0.0024861847979877204,0.0009104633671314838,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-18.89808084512207,62.1252278755079,-340.1654552121973,-2.0773907726843683,50.555603281403364,-33.23825236294989,-26.140384428942962,25.631825519442064,-627.3692262946311
496,1.0006057606051681,1.0000157965942165,1.0031940244976867,0.002193329120482043,0.0012286753560230052,0.004275836109444321,0.0024678693035381323,0.0008979187407464221,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-18.860354232321455,62.18606540930539,-339.48637618178617,-2.0891567554774397,50.65918083284168,-33.426508087639036,-26.048182979105572,25.627566066794564,-625.1563914985337
497,1.0003510461172833,0.9999337547642072,1.0029633773243087,0.002022115159881529,0.001127646054052499,0.004244934352206148,0.0024809095102769686,0.0008827682793074662,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-18.821065317971463,62.2556020565043,-338.77917572348633,-2.1129389397248666,50.74395456953212,-33.807023035597865,-25.961619810889847,25.629718185556293,-623.0788754613563
498,1.000259821054126,0.9998528509342531,1.0029175355793376,0.0018701008715350667,0.001048042062096467,0.004192138702567166,0.002517163500148535,0.0008613450506382622,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-18.81685733404813,62.302145836732365,-338.70343201286636,-2.157043978515485,50.807940088641594,-34.51270365624776,-25.939605185586885,25.650156062942738,-622.5505244540852
499,0.9946870466317117,0.9943746062287168,0.9974592228573985,0.0017820915227412426,0.0010031970746093054,0.004222789568196424,0.002527249054748804,0.0008645175656428958,7,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-18.854260366049903,62.317347925023,-339.3766865888983,-2.2192735842266655,50.85268541758872,-35.50837734762665,-25.984536995195356,25.68881133351204,-623.6288878846885
500,0.9954332211179079,0.9948770103252792,0.9982410151207894,0.0016839490051485644,0.0009486340073825528,0.004302522445135339,0.0025907455852903654,0.0008712500768986766,6,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-19.084026729899126,62.18614643191062,-343.5124811381843,-2.473388018842771,50.71446491874444,-39.57420830148433,-26.369444093221308,25.828006117870387,-632.8666582373114
501,0.9916157878868431,0.9906323657946653,0.9947102693836128,0.0015454014418231688,0.0008716547600277867,0.0044064893552255855,0.002543976942651195,0.0009072286892403403,6,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-19.655061814415028,61.79907217579951,-353.7911126594705,-3.092883132299842,50.2065741734186,-49.48613011679747,-27.36660129231964,26.187141938567557,-656.7984310156713
502,0.9942309228786719,0.9923979914857045,0.9978132021227999,0.001407857174520701,0.0007965056170248059,0.004794679028149393,0.0026073515168443177,0.0010607445842633185,5,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-20.4863478916425,61.22842720178661,-368.754262049565,-4.015397512121666,49.36961704143622,-64.24636019394666,-28.8065249230855,26.790747073290056,-691.356598154052
503,0.9915501744870524,0.9888599559211269,0.9956770979519453,0.0012979970673436866,0.0007373521599042816,0.005414334276338947,0.0028718800019848023,0.0013749793470286358,5,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-21.421858807823305,60.60287035996911,-385.5934585408195,-5.118092426828629,48.33875995623515,-81.88947882925807,-30.35303580812668,27.569994582525105,-728.4728593950404
504,0.99439913314052,0.9908825335773457,0.998761277204629,0.0011927013815456308,0.0006796502983426507,0.006121033285442131,0.0033794131143619357,0.001601171395608682,4,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-22.32183805476114,60.026103287719806,-401.79308498570055,-6.289244414386162,47.23351366265695,-100.62791063017859,-31.70678375010641,28.389528302558972,-760.9628100025539
505,0.9965164472532043,0.9929147055632523,1.0012771909864828,0.00357346549322541,0.002410940083551439,0.006507927808596669,0.0038487121452806584,0.0015926070335283307,4,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-23.114511691343775,59.544626714004444,-416.06121044418796,-7.463809277695453,46.12047363640936,-119.42094844312724,-32.739614631427024,29.14421297991332,-785.7507511542486
506,0.9977194255575275,0.994524817033634,1.0027862572154274,0.005782497649772363,0.004032882933816511,0.006738646990213051,0.004163663660045931,0.0015754676931302055,4,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-23.6426406438119,59.26107535462752,-425.56753158861426,-8.440412761947263,45.202100976878555,-135.0466041911562,-33.19569917662299,29.63284525300663,-796.6967802389518
507,0.9976829306414468,0.9952223674694582,1.0028073294711932,0.006813246544509883,0.00492519120151584,0.006718370405775802,0.004212476749934778,0.0015618156570809518,4,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-23.80308061021746,59.23598475107586,-428.45545098391426,-9.02612883870724,44.666163616767136,-144.41806141931585,-32.90724739337981,29.700569200643315,-789.7739374411154
508,0.9968936145592424,0.9952255249929379,1.001776787522091,0.00777978897648891,0.005924362413588219,0.006422049896407142,0.003957462737363167,0.0015449192761791356,4,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-23.72548036490853,59.37386479624567,-427.05864656835354,-9.268659226459304,44.46029061132408,-148.29854762334887,-32.15000405233017,29.48248257059792,-771.600097255924
509,0.9958935886738538,0.9950836704158872,1.0004313709952886,0.007602391990798202,0.005966819979216578,0.005904774275093915,0.0035004216271426877,0.0014940327030545989,4,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.0020845553175181664,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-23.591598614314904,59.546799236010635,-424.6487750576683,-9.307454658691409,44.44783617776762,-148.91927453906254,-31.33498436153302,29.205145944261957,-752.0396246767925
510,0.9954257304625164,0.9951637910707527,0.9995592035678447,0.007686563785353044,0.0062697099840786025,0.005304865307502045,0.003159775736477246,0.0012499622971873757,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-23.80330234425756,59.69657458356293,-428.4594421966361,-9.275108856749688,44.501336027822376,-148.401741707995,-30.867097576675462,29.028043709637338,-740.8103418402111
511,0.996195279960931,0.9954761270737321,0.9996577096499677,0.009030501764123006,0.0070796515717444,0.004823858814750883,0.0028905814517601984,0.0010574187096380199,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-24.372823690768588,59.832322335347996,-438.7108264338346,-9.235938682219135,44.55903149918354,-147.77501891550617,-30.91865200560838,29.132103653043362,-742.0476481346011
512,0.9975679742613831,0.9961878879064069,1.0005450951349193,0.010231537042064833,0.007871188757877786,0.004572049508183599,0.0025887263236873664,0.0010670098620488505,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.001112336256393509,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-0.0031072556750122438,-25.13999633494569,59.640936456982864,-452.5199340290224,-9.412226649963886,44.42896845919343,-150.59562639942217,-31.410904354636013,29.5196567339965,-753.8617045112643
513,0.9999870728128009,0.9974738212678618,1.0027696533310018,0.010021402421547374,0.007796144730406616,0.004498574375583781,0.0023955300739115643,0.0011639733249712318,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-26.213128944399813,58.94343115327172,-471.83632099919663,-9.946077612041126,43.77837469352731,-159.13724179265802,-32.65405348647864,30.5252847628861,-783.6972836754873
514,1.002800762816799,0.9988776530921931,1.0056447121441459,0.009231590767602332,0.007203129628382615,0.004765578459458798,0.0024012708889991257,0.0014259976076058342,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.23203600452013,58.22036907379562,-490.1766480813623,-10.60069164565546,42.929244115720564,-169.61106633048735,-34.29002216572824,32.13408991646351,-822.9605319774778
515,1.00457475867926,0.9997147070428617,1.0075856351205557,0.008865026587376963,0.006734477566143212,0.005733761439581023,0.0029835719457474677,0.0015227024217487747,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.8271727752237,57.83502827870032,-500.8891099540266,-11.0853952457871,42.37800512249485,-177.3663239325936,-35.36647924057839,33.514029748813634,-848.7955017738814
516,1.0050647679608329,0.9999651127241519,1.0081595349724637,0.00870885971349162,0.006379233557429214,0.006407837261639394,0.003558771938053606,0.0015272340105855111,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.97563833991575,57.74937578432783,-503.5614901184835,-11.300952404865946,42.10211055400454,-180.81523847785513,-35.63353037189308,34.414472179961464,-855.204728925434
517,1.004198043142674,0.9997030197678113,1.007357560318906,0.008191471886227436,0.0059030757624311024,0.006581237519167026,0.0037318352491658353,0.0015293227428572552,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.780140576007156,57.85919659616525,-500.04253036812884,-11.322517706964598,42.0177068804307,-181.16028331143357,-35.240198975415865,34.83652388954211,-845.7647754099808
518,1.0028886076782457,0.999187567131991,1.0061102690520602,0.007508912125745833,0.005466173764880089,0.006173321241285995,0.0034135580522604235,0.0015316145982638882,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.452634048778894,58.03717764823828,-494.1474128780201,-11.258971625135684,42.018903792731706,-180.14354600217095,-34.59410798325329,35.03483055454561,-830.2585915980789
519,1.001797136359747,0.9988491641597386,1.0051067453324054,0.00760202726043271,0.005631352002202009,0.005640838121458728,0.0030713665448115803,0.001512526012344305,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.212986944159333,58.17627372913507,-489.833764994868,-11.209438934033805,42.020101806867906,-179.3510229445409,-34.09795476886696,35.272364148668025,-818.3509144528072
520,1.0014776077154262,0.9986968285512763,1.0047619712095952,0.009274229234448119,0.0067771263899681555,0.005202562498896165,0.002807006990582983,0.0015027615570958562,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.171684919028777,58.221331780898005,-489.09032854251797,-11.224573864174477,41.9766627808405,-179.59318182679164,-33.95521955507334,35.68512191358732,-814.9252693217602
521,1.0017634112737948,0.9987464848594833,1.0050094398804637,0.011294876722638103,0.008007278649679848,0.005117968445357537,0.0027179565251629102,0.0015044432913913295,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.302729418941784,58.18153580614641,-491.44912954095213,-11.299038600435432,41.888843320406615,-180.78461760696692,-34.136100865882646,36.26175381277696,-819.2664207811836
522,1.0022240855285913,0.998942459027396,1.0055589525562414,0.011775856634460414,0.008208912863593005,0.0052234173308359265,0.002774515529909935,0.0015127292407224662,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.505772126296847,58.10392513635269,-495.10389827334325,-11.401582591427553,41.78204404658519,-182.42532146284086,-34.47068203235837,36.89786784722144,-827.2963687766008
523,1.002430945871412,0.999101831007439,1.005998044871899,0.010988567428874161,0.007632624443485708,0.005442286935499213,0.002941765669151387,0.0015185233504424705,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.686127640111167,58.03716832123515,-498.350297522001,-11.497726542890419,41.68476976728216,-183.9636246862467,-34.773311608727205,37.47317691589384,-834.5594786094529
524,1.0026520738136175,0.9992374991611248,1.0062903957507978,0.01023431502017427,0.007076196769352158,0.005555725609406246,0.0031197132105285803,0.0015182732727731844,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.802237914376434,58.0042771941137,-500.4402824587758,-11.564139082288115,41.61796984466132,-185.02622531660984,-34.93599789723578,37.91620659907758,-838.4639495336587
525,1.0026964751274159,0.9993693279897244,1.0062501750331658,0.009841507651280596,0.0067459309455353,0.005658815390441598,0.003206404186046548,0.0015206391012857748,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.8584623851337,58.0032527169034,-501.45232293240656,-11.596278179160892,41.5853664900574,-185.54045086657428,-34.94758136822349,38.22172576037813,-838.7419528373638
526,1.0026019580314989,0.9994294880314313,1.0060673353721803,0.009320995020684677,0.006345919263169856,0.005574583869145047,0.003106380571672996,0.0015225197198894121,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.87142001581523,58.023633753443995,-501.6855602846741,-11.599154444836172,41.58115941003105,-185.58647111737875,-34.86252360543941,38.43043410184378,-836.7005665305458
527,1.002393990118404,0.9993655527947287,1.0058571885095475,0.008542744877446612,0.005801755835880928,0.005449648595896737,0.002981837987124962,0.0015243218463192683,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.863853526224823,58.0537788339076,-501.5493634720468,-11.579513749569209,41.59846344625008,-185.27221999310734,-34.76130203186677,38.601354347545886,-834.2712487648025
528,1.0022383477253778,0.9992548052575337,1.005624961103571,0.0077606149466267595,0.005267922297832293,0.005349453935965226,0.002917815286969938,0.0015261972356588312,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.86074752647437,58.07827485087452,-501.49345547653866,-11.549076029369514,41.62667080376547,-184.78521646991223,-34.70476328265233,38.779063657287814,-832.914318783656
529,1.0020727305027086,0.9991949320751565,1.0055105935326158,0.007096953883704079,0.004806100048301575,0.005290335858760197,0.002844354540101147,0.001531819678591151,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.877210200864152,58.0854688455867,-501.7897836155547,-11.522973669931083,41.65139721263177,-184.36757871889733,-34.71639234745762,38.981657303999256,-833.1934163389828
530,1.0022793899275442,0.999191057426541,1.0055393972642666,0.0064981568423122076,0.0043863548573719845,0.005292554434994054,0.002843482077235333,0.001530841798547931,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.916394354776685,58.07466747684474,-502.4950983859803,-11.51034512516226,41.66454011517595,-184.16552200259616,-34.79333113367639,39.20945054525447,-835.0399472082333
531,1.0022648951692668,0.999276892834155,1.005691197690908,0.005913453168181282,0.003987797796023725,0.005308087208935206,0.0028023561599226443,0.001537074387672549,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.964581735530363,58.054566710930516,-503.36247123954655,-11.508427947617953,41.67054644876177,-184.13484716188725,-34.90641557766798,39.44457535858756,-837.7539738640315
532,1.0023243669662256,0.9993345608413967,1.0058617097130242,0.005355169877247005,0.0036122179542438255,0.005349279898242512,0.002878819282550046,0.0015390037151258233,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-28.002448821071585,58.03706378157112,-504.04407877928855,-11.506037623764584,41.67772932753994,-184.09660198023334,-35.011162601284795,39.65841966487893,-840.2679024308351
533,1.002530999700809,0.9991799617456719,1.0058657237637405,0.0048572268362265985,0.003273992677395509,0.005445411609474555,0.002959511638718928,0.0015456186226022986,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-28.025851901406774,58.024438675911156,-504.46533422532195,-11.493255787487765,41.69430594199579,-183.89209259980424,-35.07334336340727,39.8297774684958,-841.7602407217744
534,1.0026215347366425,0.9991053049375157,1.0058112638121515,0.004417807457372023,0.0029733073488297118,0.005528343564744297,0.002958275777183439,0.0015501764317495182,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-28.032015406409226,58.01357566385092,-504.57627731536604,-11.475485729890039,41.71705001798758,-183.60777167824062,-35.09028236072143,39.95826307792818,-842.1667766573144
535,1.0026345196094328,0.999186369806502,1.0057663556517569,0.004017073563778053,0.0027011315979254768,0.00558515200730367,0.0029305251790275166,0.0015574793672004474,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-28.014854005463455,58.004078645565265,-504.2673720983422,-11.468142585301562,41.73115479109404,-183.490281364825,-35.08908554789951,40.06353455907832,-842.1380531495881
536,1.002562791609035,0.9992475983050447,1.0057514244538188,0.003640683149674455,0.002448768368138545,0.0055304879346674786,0.0028722214025410434,0.0015521104257887202,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.9812117245887,57.99394280588922,-503.6618110425966,-11.47075906222317,41.73522462887983,-183.53214499557072,-35.09563116618329,40.164185020329036,-842.295147988399
537,1.0024904804069672,0.9991705721096196,1.0056672126990134,0.003296650336788145,0.002217278508821629,0.005461465749300882,0.002866929897375796,0.0015386520988039244,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.945022923899696,57.97915868508834,-503.01041263019454,-11.470377063758525,41.74165385613293,-183.5260330201364,-35.11532876077324,40.26454748670625,-842.7678902585577
538,1.0023125510018278,0.9991928227988969,1.005556127825272,0.002991243713681362,0.002009866169115905,0.005450976411865003,0.0028609792083494254,0.0015381315983058865,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.9164644394987,57.95708472135209,-502.4963599109766,-11.465169792353407,41.753991582222305,-183.44271667765452,-35.14607446099837,40.36471394636403,-843.505787063961
539,1.0024509141311926,0.999218068085376,1.0055911885643312,0.0027130886548611395,0.0018228982305724783,0.005337553876053556,0.0028288538356872643,0.0015303148939670756,4,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.011020938396300028,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-27.902043748596483,57.92566970139416,-502.23678747473673,-11.462328907288338,41.76669950956507,-183.3972625166134,-35.1939430457129,40.47076193094099,-844.6546330971096
540,1.0024677898710936,0.9995894146907579,1.0056107076162744,0.002455691095273026,0.0016521429646619906,0.005373430683897751,0.002807917354185365,0.001533918690163447,4,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.007386635671108532,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-28.175425570746707,57.90515597371754,-507.15766027344074,-11.59904124880138,41.699517374915054,-185.58465998082207,-35.27782683376399,40.580494081173875,-846.6678440103358
541,1.003153049897811,1.000372123140839,1.0061110480044129,0.002222782379264253,0.0014960418845688173,0.00511506615338235,0.002683910657882504,0.0015115112312771692,4,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-28.707252074565798,57.92476328618424,-516.7305373421843,-12.006256666399253,41.32190592219367,-192.10010666238804,-35.46227817907702,40.77097985492192,-851.0946762978484
542,0.9983629231048106,0.99571150744284,1.0013085496920222,0.0020119779464154107,0.0013541401003356903,0.004920354429243364,0.0025374804254791926,0.0014940764636020318,4,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-29.257434950997038,57.82782728466446,-526.6338291179467,-12.471336716711967,40.79182668411953,-199.54138746739147,-35.727108617139116,41.05095646889524,-857.4506068113387
543,0.9996433051058925,0.9966838957140589,1.002328398362164,0.001821032441181971,0.001226140572025435,0.004901614114764423,0.0024977842127643945,0.0015109040249484823,3,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,0.006876847627792948,-29.919938969410396,57.5927017427388,-538.5589014493871,-12.983788358102554,40.27797841622714,-207.74061372964087,-36.1991620182794,41.44644427596086,-868.7798884387057
544,0.9959846788883653,0.9926109657652458,0.9987689934619345,0.0016502168660771596,0.001112136515056967,0.004815477287286664,0.002473084033855341,0.0014863361913768271,3,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-30.73243845980278,57.34165273111999,-553.18389227645,-13.795877775907881,39.654674681158475,-220.7340444145261,-37.16718886523401,42.35917433117975,-892.0125327656162
545,0.9986218413704306,0.9944215459795791,1.0015986033988398,0.0014951308003734514,0.0010084765771760163,0.005039246551082808,0.002755000126462289,0.0014598297149544825,2,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-31.660333593878786,57.10078221496761,-569.8860046898182,-14.859575861068231,38.951867753925406,-237.7532137770917,-38.51553400911697,43.773334628092655,-924.3728162188072
546,0.9954323325848391,0.9907721645730837,0.9989118494740071,0.0013529096888251937,0.0009166826454562951,0.005567036305300982,0.003288647129520468,0.001396165154423221,2,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-32.61375833032379,56.90484663807573,-587.0476499458282,-16.03260943809079,38.208419374737616,-256.52175100945266,-39.925236460915826,45.2856510662519,-958.2056750619798
547,0.9978268000080903,0.9927063945279209,1.0017303371897244,0.0012537912624954978,0.0008826009537784215,0.00594209431455447,0.003867107596238039,0.001363251324534476,1,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-33.51681340381286,56.770469681347755,-603.3026412686315,-17.246857242304593,37.478963234333236,-275.9497158768735,-41.21556315659631,46.770062757007075,-989.1735157583115
548,0.9940045312504739,0.9888719711783694,0.9984976573181192,0.0027362577641936755,0.0023591340051855587,0.006352979270095604,0.004378545368014272,0.0013313123567124314,1,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-34.35165715214044,56.69718836269491,-618.3298287385279,-18.46392796233695,36.79291203819898,-295.4228473973912,-42.31239410425173,48.15658313922554,-1015.4974585020416
549,0.9959095116800923,0.9906875860892259,1.0007309068118715,0.004136408343079504,0.0036556131781200272,0.006765608872796213,0.004807355565632234,0.0013460214968774385,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-35.14789474223589,56.6743272338505,-632.6621053602461,-19.675606492619128,36.15740347495997,-314.80970388190605,-43.24467508149945,49.448728226356074,-1037.8722019559868
550,0.9975043155272685,0.9925437927359831,1.0027892373336427,0.004930281484801887,0.004375342260961041,0.006987962882469088,0.005066568147666662,0.0013333600068301428,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-35.94879696834419,56.690097278551264,-647.0783454301954,-20.890743397530894,35.57176312809573,-334.2518943604943,-44.09139832855168,50.691776629385245,-1058.1935598852403
551,0.9987779123437968,0.9940281369161138,1.004309807581002,0.0058075462309538665,0.005241967104204362,0.007178760516301561,0.00526595275317768,0.0013367899960303623,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-36.62974866202045,56.75586968361259,-659.3354759163681,-21.933633260157418,35.1192415855663,-350.9381321625187,-44.66452934478366,51.69994541780966,-1071.9487042748078
552,0.9993335675117035,0.9949222374556494,1.0049021302979515,0.006284795606836599,0.005445312104723435,0.007235313699117823,0.005338543234759149,0.001329869023610242,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.04199133226368,56.87060225753481,-666.7558439807461,-22.608621694371497,34.85936107704219,-361.73794710994395,-44.73586425971567,52.24864712178473,-1073.660742233176
553,0.9991209748435135,0.99529309761456,1.004698464604348,0.006782070076168651,0.005742113410426031,0.007111861234519821,0.005206364104642608,0.0013208010404612124,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.222392314795094,57.012337774558496,-670.0030616663117,-22.947144202788863,34.74582712622393,-367.1543072446218,-44.40132495711947,52.40786723434241,-1065.6317989708673
554,0.9985061047256863,0.995392194625471,1.0040701957061178,0.007270544234320409,0.00616602341560987,0.00688596460724614,0.0049447960592254245,0.0013234869539753193,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.27366660339632,57.16517507989115,-670.9259988611338,-23.056078338871316,34.72066745335589,-368.89725342194106,-43.878811944910716,52.35539336991935,-1053.0914866778571
555,0.9981464329727101,0.9953772284208607,1.003360161602242,0.00769608908414378,0.006361294194696698,0.006592335195430378,0.004617842515475575,0.0013288252531563505,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.30949224623628,57.316929179890266,-671.5708604322531,-23.044877166345973,34.73886091633484,-368.71803466153557,-43.39586804678614,52.27623485790205,-1041.5008331228673
556,0.9980931020207416,0.9953459346032577,1.0028983536200287,0.00735639791990473,0.00640659534269045,0.006212880222746787,0.004205540323742428,0.001329651965280705,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.39603670764596,57.46047566872943,-673.1286607376273,-22.989938083191376,34.77305086083882,-367.839009331062,-43.09751334723061,52.2917229850823,-1034.3403203335347
557,0.9981605002230747,0.9953934900676485,1.0026515720529656,0.007415738322276639,0.006758786842626089,0.005911935677078072,0.00388465904444119,0.001330000339604699,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.530809814640634,57.5955315199419,-675.5545766635314,-22.931362744221236,34.80916290309481,-366.9018039075398,-43.01135269077278,52.429315215797324,-1032.2724645785468
558,0.9985035852252284,0.9953170083815931,1.00277350441216,0.007330596192452081,0.006759386389003094,0.005685856226566185,0.003653301222908695,0.0013265602348702832,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.67827122405704,57.72347574120774,-678.2088820330267,-22.88171458456222,34.84156956404585,-366.10743335299554,-43.08419380321285,52.65560680091952,-1034.0206512771083
559,0.9989714209433542,0.9952258231808602,1.0031762850103472,0.006924256211402433,0.006323300880558924,0.0056860184192048125,0.0036779642359412,0.0013025876876994048,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.80498363379374,57.845324401697845,-680.4897054082874,-22.84305379537972,34.86951422866265,-365.48886072607553,-43.234825309651505,52.918083178659174,-1037.635807431636
560,0.999089318280917,0.9951170656888314,1.0033451860030222,0.006348661244342992,0.005778497973953593,0.005860083691991952,0.003884501623497643,0.0012890988130659776,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.882902982977654,57.960535985758355,-681.8922536935978,-22.819862641988443,34.89110113187957,-365.1178022718151,-43.37471170395165,53.15400724634435,-1040.9930808948395
561,0.9991862305562356,0.9952234240502799,1.0035245689548706,0.00583997529576375,0.005313463068861881,0.005986435048812328,0.004015484497255662,0.0012931528324768885,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.905153500404175,58.06767315218314,-682.2927630072752,-22.81539626043626,34.904095897512434,-365.04634016698014,-43.446878341319206,53.320098531498644,-1042.725080191661
562,0.9993482955654044,0.9952184601373716,1.0036820769233123,0.005525774522290966,0.004890819822418568,0.006037685779655365,0.004062546740741529,0.0013015436717809174,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.89076577427912,58.16495254380929,-682.0337839370242,-22.823090901764708,34.91196804101166,-365.1694544282353,-43.451277309383805,53.416640671718945,-1042.8306554252113
563,0.9993907310036807,0.9951289455540965,1.0036364898958745,0.005137833839872941,0.004469720458021001,0.006093084609457242,0.00412546159888193,0.001300678949734283,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.85399348222269,58.25196534828901,-681.3718826800084,-22.8309780704472,34.920587122523976,-365.2956491271552,-43.4041633365087,53.45860952495187,-1041.6999200762089
564,0.9992319857097348,0.995051360485033,1.0035040622295688,0.004692255878490873,0.004061060413952792,0.006075511604303033,0.004127295023305782,0.0012879597606433428,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.79909609634208,58.32688785328346,-680.3837297341576,-22.839067030641335,34.92905494404345,-365.42507249026136,-43.32472919640298,53.46368629267584,-1039.7935007136714
565,0.9990860463755152,0.9949632918808903,1.003383059833136,0.0042618964580961646,0.00369285474073278,0.006066301003558703,0.004104257253979463,0.0012956145491146893,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.73944738678356,58.385136865214946,-679.3100529621041,-22.855496618918192,34.93174273185769,-365.68794590269107,-43.24841515433538,53.46217747304718,-1037.9619637040491
566,0.998881943241066,0.9949491863219265,1.003246134380278,0.0038798187475584034,0.0033622718476102854,0.006059797953639892,0.004087043038180981,0.001300869601182058,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.695095879527315,58.425799075165344,-678.5117258314916,-22.883869718607784,34.926939157203954,-366.14191549772454,-43.20460811416067,53.47696762523996,-1036.9105947398562
567,0.998950965938665,0.9948863076539977,1.0033300971047372,0.0035280794582230107,0.003052923899859486,0.006026791176207075,0.0040301658095612545,0.001313577205116367,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.677714019348855,58.451089441534904,-678.1988523482794,-22.921933309247486,34.91652944531055,-366.75093294795977,-43.20157609992816,53.51202893773558,-1036.8378263982759
568,0.999027697630128,0.9948362352488226,1.0032784953692953,0.0032071961547924166,0.0027706733536366963,0.00608589552916309,0.004095400430171002,0.0013130673104480295,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.68178161603451,58.4651232320778,-678.2720690886213,-22.965460722754077,34.90351930762058,-367.44737156406524,-43.22542850402805,53.558848996832936,-1037.4102840966732
569,0.9990732098151374,0.994965788303077,1.0034073666114902,0.002907787608130963,0.0025111759880289816,0.006032813221951242,0.004079122616352138,0.001288369321111622,0,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.01863919071461617,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.687550830898694,58.471027056838935,-678.3759149561765,-23.01355955073266,34.89047264599213,-368.21695281172254,-43.25198511483733,53.60351400862332,-1038.047642756096
570,0.998978445577387,0.9949810873047925,1.0034198574357567,0.0026343274507879696,0.002274566707233706,0.006064239215898077,0.004094467891001344,0.0012964293938591846,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.71252326691476,58.51419994522293,-678.8254188044656,-23.059944309532664,34.87846355834834,-368.9591089525226,-43.274325013474765,53.636969685227164,-1038.5838003233944
571,0.9991996584910501,0.9950531586722295,1.0035113447966835,0.002392464821896283,0.0020634526369506453,0.0061102677147946505,0.004119076740094713,0.0013063423721351964,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.756433193885655,58.58949098237933,-679.6157974899418,-23.101968989693802,34.866193682475895,-369.63150383510083,-43.30422001291614,53.647198805055574,-1039.3012803099873
572,0.9994399485900606,0.9951070402980824,1.003657971182288,0.0021783803305640563,0.0018754893066825892,0.0060762957907313725,0.004109420970848519,0.0012881963037827803,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.0140508608602804,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.837176824794405,58.629432464397794,-681.0691828462993,-23.151500359275317,34.84984710034478,-370.4240057484051,-43.35245505918842,53.633975339658996,-1040.458921420522
573,0.9998019108817291,0.9953950132654605,1.0038292230458914,0.0019791023067647386,0.0017020227834852223,0.006074208162331462,0.004134506526820592,0.0012743143859287776,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,0.009828790642215646,-37.93775823960712,58.643045395908665,-682.8796483129282,-23.33279921539154,34.84298721099457,-373.3247874462646,-43.39144062236658,53.60274336936017,-1041.3945749367979
574,1.0001167156604371,0.995679070112667,1.0041948144758086,0.0017906715077699346,0.001540461538664487,0.005956513536329037,0.004049092901665213,0.001250153363815616,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.98906642498869,58.65716402005332,-683.8031956497964,-23.60844524711923,34.85882197464652,-377.7351239539077,-43.48050687358696,53.78049242444558,-1043.532164966087
575,1.0002124350452783,0.9959028147043161,1.004488383148728,0.0016225083845539416,0.0013952532159445517,0.0059995648899782645,0.004093658189771469,0.0012499910876836967,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.98633485329218,58.675497774885095,-683.7540273592592,-23.817942334346935,34.89216551375257,-381.08707734955095,-43.596139148019,54.129463756599314,-1046.307339552456
576,1.0002166755725947,0.9961124991777915,1.004595465937317,0.0014708963412317592,0.0012638015686592943,0.006079814926577431,0.004145068261696915,0.0012718953595077112,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.93824912313717,58.69772625553266,-682.888484216469,-23.956029717260012,34.941563733133556,-383.2964754761602,-43.62086932467574,54.37686762524179,-1046.9008637922177
577,1.0000723498766306,0.9961130314844178,1.0045284831814063,0.0013339973206606315,0.0011456314187058777,0.006063044484488458,0.004105454727289386,0.0012826131147957126,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.865910694810914,58.720355182188285,-681.5863925065964,-24.031212385516056,35.00074291769938,-384.4993981682569,-43.56807940385192,54.53588133838379,-1045.633905692446
578,0.9999423169654215,0.9960856064935355,1.0043600149490413,0.001216514295122906,0.0010434371554728916,0.006051063087184091,0.00407817482952361,0.0012897328578478865,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.79426590820216,58.74372460716625,-680.2967863476389,-24.06289133582796,35.063195976601385,-385.00626137324736,-43.48183807301266,54.646170034364346,-1043.564113752304
579,0.9998612821910409,0.9960863988543058,1.0042323100947905,0.001115026950653348,0.0009612799267329856,0.0059809883665778675,0.003994090134521846,0.0012950994901120593,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.7424892974673,58.7702671107437,-679.3648073544115,-24.076068780491052,35.122066812269615,-385.21710048785684,-43.406520937186656,54.74378263723845,-1041.7565024924797
580,0.9999670487624254,0.9960665994433975,1.0041533773796991,0.001038454514300493,0.0009015262780299905,0.005924007777566667,0.00391696817847437,0.0013031519782999608,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.71667153198004,58.80137424551533,-678.9000875756408,-24.08722755454273,35.17505511945444,-385.39564087268366,-43.366715459054284,54.84769061103972,-1040.8011710173027
581,0.9998834761391313,0.9960794059303789,1.0040956349274497,0.000983168289680095,0.0008499107239580003,0.005838039050640163,0.0038468392612544125,0.0012873096804571747,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.706985045052186,58.83668890127041,-678.7257308109394,-24.101109086091583,35.22359121869711,-385.6177453774653,-43.36439836887629,54.963496769980125,-1040.7455608530308
582,0.9999487379291371,0.9961296616245412,1.0041689471121225,0.0009171301196786479,0.0007895418616833195,0.005812136590895865,0.003817857728243637,0.0012874432030485815,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.701342979553516,58.873281546011725,-678.6241736319632,-24.117439714475648,35.26717727826152,-385.87903543161036,-43.38864513847842,55.08689244018245,-1041.327483323482
583,1.0000179239131315,0.9961866637978566,1.0042600183993389,0.0008359323320127114,0.0007209490312314723,0.0058219336932950425,0.00382683114872737,0.001289576129541353,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.697537489177336,58.90857740889973,-678.5556748051921,-24.1317425829045,35.30500157113339,-386.107881326472,-43.423086199745256,55.20637313398433,-1042.1540687938862
584,1.0000535880618568,0.9962886574932052,1.0043837023094238,0.0007602794949687312,0.0006549738100624223,0.005839609723670524,0.0038486619233731208,0.0012877870673284114,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.69140068017281,58.94262059775377,-678.4452122431106,-24.13881733744884,35.3387980941481,-386.22107739918147,-43.448794114336806,55.30922422328863,-1042.7710587440833
585,1.0000566511952438,0.9962668875996765,1.0043721310522133,0.0006974575322742618,0.0005968316139813836,0.005870279493467006,0.0038709496563295205,0.0012978099437702204,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.677670206653644,58.97657070444336,-678.1980637197656,-24.13486338407755,35.37121506441696,-386.1578141452408,-43.45150482609541,55.38455699631518,-1042.8361158262899
586,1.0001494871103278,0.9962921365754136,1.0043629822604783,0.000639572186861029,0.0005433764494153243,0.005861799609825396,0.0038636865045176645,0.0012999776214151935,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.658631054344774,59.010008367851725,-677.8553589782059,-24.120659485542536,35.404006625618585,-385.9305517686806,-43.43233909999609,55.43181484778989,-1042.3761383999063
587,1.0002175033681,0.9963183882640103,1.0044007971813984,0.0005831779962454597,0.0004935396190915989,0.00581294715134016,0.003831275457273616,0.0012883551519461231,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.63655774486895,59.041470045051184,-677.4580394076412,-24.102388132310924,35.436826808680344,-385.6382101169748,-43.40637971523703,55.463462892039665,-1041.7531131656888
588,1.000091781370548,0.9963334174285507,1.0043672383640598,0.000529255875108498,0.0004474173142173627,0.005802833551608691,0.003829933244192253,0.0012859093864208383,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.607024317981114,59.068844003828225,-676.9264377236601,-24.082044383504034,35.4675795865913,-385.31271013606454,-43.38118870920655,55.48708475384915,-1041.148529020957
589,1.0000392503840232,0.9963603297435739,1.0043240381432585,0.0004803231483600425,0.0004058126005506498,0.005819303362262678,0.003819384943385506,0.0013047576812238806,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.57263095603467,59.09004030291596,-676.3073572086241,-24.058104305728953,35.494908566972605,-384.92966889166325,-43.35671555950907,55.5057791695837,-1040.5611734282177
590,1.0001481801040273,0.9963103763816902,1.0043153229697879,0.00043899566593488294,0.00036981437717172803,0.005799908938414929,0.0037883281442354665,0.001310729269272537,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.54560072830479,59.10498401705205,-675.8208131094863,-24.03129520434043,35.51922064434492,-384.5007232694469,-43.33967222289629,55.527436856656955,-1040.152133349511
591,1.0001182818687577,0.9962441780437302,1.0043570906050865,0.00040014642473243964,0.0003364840553079725,0.00577488861476095,0.003779964563434406,0.0013000826621000217,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.52572430381683,59.11604762921194,-675.463037468703,-24.00464769790378,35.540300278211376,-384.0743631664605,-43.33334933506348,55.55362462363562,-1040.0003840415236
592,1.0001973443544012,0.9962800396886262,1.004350961841743,0.00036206333474148684,0.0003048204869269277,0.005842039374922525,0.0038439808923702986,0.001305771222466815,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.50454704676031,59.12567942048865,-675.0818468416855,-23.984227349759788,35.55718042048147,-383.7476375961566,-43.32987258462779,55.57647032396278,-1039.916942031067
593,1.0001467349529707,0.9962557643338908,1.0042946433844913,0.00032773122765864665,0.00027660188311516315,0.005806572177073027,0.003808627593498984,0.0013015762351623634,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.4798400719933,59.13548296892711,-674.6371212958794,-23.971804321653995,35.571374025943804,-383.5488691464639,-43.32198595681248,55.59212340128417,-1039.7276629634996
594,1.0001517101064314,0.996201918590368,1.004350423986959,0.00029700173865348205,0.000251133031524326,0.005795915356136571,0.0038014947333422197,0.0012963948836388992,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.45111682930839,59.14422047735039,-674.120102927551,-23.962875584077505,35.58378572125151,-383.4060093452401,-43.31335854116935,55.60633932238576,-1039.5206049880644
595,0.9999845483785614,0.9961344834958796,1.0042751052758885,0.0002694285885966578,0.00022793935739095123,0.005852926221688601,0.0038661399025178705,0.0012929625772724474,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.42224144371663,59.14941330746766,-673.6003459868994,-23.957081353785757,35.59214359762054,-383.3133016605721,-43.30843429554927,55.62426920628283,-1039.4024230931825
596,1.0000188012979234,0.9962315981697409,1.004304521890362,0.00024413403135595553,0.00020684885214886008,0.005884006110980993,0.003882084273566674,0.0013030455668412452,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.4040218498537,59.15107549719353,-673.2723932973665,-23.95891303987249,35.59592230201269,-383.3426086379598,-43.308565345806755,55.64597316897321,-1039.4055682993621
597,1.0000474729199753,0.996274412581461,1.0044255708081171,0.00022112037436327792,0.0001875978987516043,0.005861074432436973,0.0038584533345920515,0.001304597013817171,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.40133575582449,59.15099841597711,-673.2240436048409,-23.964914892743554,35.59724051486799,-383.43863828389686,-43.316034375355436,55.669307130348095,-1039.5848250085305
598,1.0000817343772905,0.9960906670738381,1.0044926158373075,0.00020046156388378423,0.00017035199422981643,0.00592642585130246,0.003910127994176344,0.0013171645476763331,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.40482018088556,59.15263889663944,-673.2867632559401,-23.96417081089528,35.59934487274666,-383.42673297432447,-43.31950046640665,55.68419853439021,-1039.6680111937596
599,1.0001839484376172,0.9960953340140144,1.004578982444328,0.00018161303416414185,0.000154655385483866,0.0060434601911171955,0.004037193806459804,0.0013131199192004906,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.01659652118472177,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.40607623947078,59.1589292967978,-673.309372310474,-23.9614036372551,35.60284952337406,-383.3824581960816,-43.303771946875734,55.681077879442704,-1039.2905267250176
600,1.000264404642334,0.9961727421955439,1.0046388044321952,0.0001646401794258078,0.00014025167029885246,0.006068004256466332,0.004072590401763775,0.0013069552054346607,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.402075952017704,59.168547741852976,-673.2373671363187,-24.01798473661169,35.58747262900218,-384.28775578578706,-43.26693443254987,55.65927843256522,-1038.4064263811968
601,0.9944039145848885,0.9905463868100779,0.9989449009251397,0.00015035469068306546,0.0001289319691528452,0.006061296561812573,0.004065313435765712,0.0013069383591760937,0,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.41609509906746,59.14967678087378,-673.4897117832144,-24.16640022759202,35.57540834850217,-386.66240364147234,-43.21239996936819,55.622038596283524,-1037.0975992648366
602,0.9947988194519031,0.9910725162618929,0.9993990329426775,0.00013719392264589195,0.0001186405662055006,0.0061117143930170086,0.004095184895381495,0.0013349816708799595,-1,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-37.66012938474572,59.1010143089532,-677.882328925423,-24.514464496698356,35.54083242309025,-392.2314319471737,-43.435376459353584,55.82759040664891,-1042.449035024486
603,0.9963011826451925,0.9922832319107913,1.0010201721001846,0.0001261007152425024,0.00010850033739535411,0.006097747601582067,0.00408796127271894,0.0013278534153851956,-1,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.020235374286002417,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,0.011605561660989583,-38.27654300072834,59.059328737506,-688.9777740131101,-25.248771939000758,35.453734173466096,-403.9803510240121,-44.23511347221299,56.541633467720686,-1061.6427233331117
604,0.9981343636567932,0.9937458928583413,1.0031554193216299,0.0001179155731612773,0.00010050662439335983,0.006270802843834768,0.004321886495124648,0.0012943423782974214,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-39.02231167539073,59.07447941341364,-702.4016101570331,-26.14682199628087,35.39238355351892,-418.3491519404939,-45.3155204804196,57.63863683010065,-1087.5724915300705
605,0.9994795584266588,0.9948923058882455,1.004766868983205,0.00011081316860187423,9.337825418200858e-05,0.006599216458761531,0.004730705994054823,0.0012650327437272978,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-39.61709443731007,59.188262771129224,-713.1076998715813,-26.84709160199678,35.387341392190166,-429.5534656319485,-46.12681467667415,58.6306088483477,-1107.0435522401797
606,0.9999458887460742,0.9954733121033679,1.0054803314924805,0.00010404301383656035,8.683260831795097e-05,0.0068474193456497705,0.005010706625470606,0.0012628434656188547,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-39.95268582402423,59.35051098339088,-719.1483448324361,-27.265283050016635,35.42681689533658,-436.24452880026615,-46.40798784592568,59.14458296304659,-1113.7917083022164
607,0.9997417799830453,0.9956477621916053,1.0053463590934764,0.0029402542028742814,0.002712429847080742,0.006962667777487092,0.005111646993457344,0.0012768168444620943,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.04819210684598,59.502301909667594,-720.8674579232277,-27.436532922967828,35.488583104473825,-438.98452676748525,-46.239953136883656,59.24006174851793,-1109.7588752852078
608,0.9990395895813299,0.9956252495465864,1.0047116337295916,0.005730673701208353,0.005242088815963997,0.00685218569052874,0.004970665831652327,0.0012855113201874551,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.0162896782383,59.639978081933,-720.2932142082894,-27.451797567125123,35.556952593585365,-439.22876107400197,-45.84376933536126,59.10891300875943,-1100.2504640486702
609,0.9985440833101612,0.9955651422742114,1.00406759213124,0.005469574678600648,0.005014149898708856,0.006641713661569783,0.004711001146559895,0.0013029148938316383,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-39.98016407899426,59.7658447458022,-719.6429534218967,-27.399188010931557,35.624223462214744,-438.3870081749049,-45.44864632987271,58.94878330143799,-1090.767511916945
610,0.9982811806643254,0.9955352963797494,1.0036791548269746,0.0055044467109826535,0.0051584792058622505,0.006373010374863765,0.004411966063666455,0.001307196954582809,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.01579940152083,59.88212915925959,-720.284389227375,-27.333663626504592,35.686875023874066,-437.33861802407347,-45.19853553864116,58.88200560756392,-1084.764852927388
611,0.9982576961299224,0.9954584757106473,1.0035325086742233,0.006507582641085442,0.005636873650357101,0.006203260575094676,0.004230231221867198,0.0013053286431846868,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.126842719493794,59.99070266034217,-722.2831689508882,-27.27739986320226,35.74380731161414,-436.43839781123614,-45.122162384630435,58.93774340597796,-1082.9318972311305
612,0.9985413246460685,0.9955157227155509,1.003642250743276,0.006861657307789856,0.005737836657188388,0.006131708620616425,0.004166590283981689,0.0012985555479585527,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.27768088475696,60.09149025820393,-724.9982559256252,-27.235238353335575,35.7943662080599,-435.7638136533692,-45.17144864056123,59.080996317126,-1084.1147673734695
613,0.9989484566623352,0.9955312814328767,1.0037891655299964,0.006476219977413861,0.00537861230571044,0.006081451220410848,0.004150245610223505,0.0012761568389619833,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.42608765423309,60.182404076257114,-727.6695777761956,-27.20357489374381,35.836696167059216,-435.25719829990095,-45.27375457042644,59.25635899517911,-1086.5701096902346
614,0.999247559197561,0.9955024559128292,1.0039025056815325,0.0059198779412426026,0.004907706522972288,0.006041049063583505,0.004146971878159249,0.00124738089720238,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.532935866385415,60.26329990009264,-729.5928455949374,-27.175421648823747,35.87177025543252,-434.80674638117995,-45.36642449253359,59.416769508739726,-1088.7941878208062
615,0.9994188923148184,0.9954572070178938,1.0039882161757716,0.00551427212997327,0.004516586262949093,0.006033647305159896,0.004181840739827129,0.0012220948071988906,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.57995414868158,60.33614441995779,-730.4391746762684,-27.149996249057093,35.90216133748033,-434.3999399849135,-45.41928811867866,59.53784993964354,-1090.0629148482878
616,0.9993545087773522,0.9953428442087082,1.0039754612292155,0.005157921775825354,0.004162400961027868,0.006043848346233728,0.004239910542542032,0.0011972567121545726,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.57457536625629,60.40207628580698,-730.3423565926132,-27.13149848392722,35.928719233414604,-434.10397574283553,-45.43131010457018,59.61783466091151,-1090.3514425096844
617,0.9994491171191162,0.9952189756273829,1.0040093975599316,0.0047546221422461775,0.0038023751356809107,0.0061041361409297805,0.004306101228751144,0.00119833579305434,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.54250439617095,60.464045203635465,-729.7650791310771,-27.124426992429605,35.952321071634216,-433.9908318788737,-45.41674436916253,59.670058690081305,-1090.0018648599007
618,0.9994359624861583,0.9951791519426951,1.0040245117436737,0.0043259341167385295,0.0034504321352042864,0.006147595422626119,0.004378617086920646,0.0011836458324916658,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.50614881652906,60.52150133030033,-729.1106786975231,-27.133271552261377,35.9725411570205,-434.132344836182,-45.39145439916344,59.70975746541357,-1089.3949055799226
619,0.9993378826392606,0.9951265142080785,1.0039850138079016,0.003917348877632925,0.0031321448271062154,0.006181402967446623,0.004409558369989304,0.001187437370350346,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.470514994986246,60.57210339293264,-728.4692699097525,-27.156117446941497,35.98750981916163,-434.49787915106396,-45.3610497206076,59.74169027449056,-1088.6651932945824
620,0.9993027492780093,0.9951546506785865,1.0039017590385735,0.003551657206184374,0.0028503709371511744,0.006202391469553837,0.0044308687376305765,0.001189094114969234,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.44126649925969,60.617139262624036,-727.9427969866745,-27.18672203175377,35.99807161000182,-434.98755250806033,-45.33012394076308,59.76992967071348,-1087.9229745783139
621,0.9995416619716975,0.9950653636252361,1.0039405961569081,0.003221033704298791,0.002590960715971573,0.006124276266377718,0.004375738459361608,0.0011764741793756817,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.425970157676915,60.658464648665436,-727.6674628381844,-27.219982720106657,36.00590458049076,-435.5197235217065,-45.308813932454406,59.802085900557,-1087.4115343789058
622,0.9994907280581745,0.9950380268238098,1.003918135799363,0.0029181598666636714,0.002349068860389093,0.006099695245495602,0.004437011057083769,0.00113010495173895,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.41608191633589,60.697651632806796,-727.489474494046,-27.253426760779064,36.01185692468368,-436.054828172465,-45.29744055161974,59.83449001826988,-1087.1385732388737
623,0.9994975230151358,0.9949863830916582,1.0039018402462285,0.0026407669687775093,0.0021270447838368533,0.006110541126415726,0.004442579102396778,0.0011334349866992095,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.40044969795745,60.73606505780667,-727.2080945632341,-27.28958171962142,36.01801551624591,-436.6333075139427,-45.28783636322905,59.86072695280295,-1086.9080727174971
624,0.9995225708896454,0.994970666121361,1.0038728858717552,0.0023895982127637837,0.0019257651047625184,0.0061091583298946706,0.00446219412726766,0.0011232216120483835,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.382944788705395,60.77369579348888,-726.8930061966971,-27.329464307150683,36.02387319927782,-437.27142891441093,-45.279318183288524,59.8835369600349,-1086.7036363989246
625,0.9993790717799689,0.994943468426644,1.0037956844767817,0.0021621386231466576,0.0017431919187427633,0.006081649070384734,0.004461863453168986,0.001108190676091342,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.36735843907777,60.809049305345106,-726.6124519033998,-27.371013549986152,36.027834826658506,-437.93621679977844,-45.27446821287825,59.907006986725484,-1086.587237109078
626,0.9994684529737471,0.994889731566301,1.003911517893675,0.001957398537896795,0.0015783316483304252,0.006089674947469683,0.004448839771723736,0.001119927080404396,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.35732270000978,60.84238192025164,-726.431808600176,-27.412657718073984,36.03048023952639,-438.60252348918374,-45.27775776955849,59.937744887663335,-1086.6661864694038
627,0.9995677691179788,0.9949639908120185,1.0039048102539267,0.0017721144591419525,0.001429936117187255,0.006149389628171049,0.004536844486784659,0.0011126280878602285,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.35835481199812,60.87529734579682,-726.4503866159662,-27.454141170734268,36.03182936879824,-439.2662587317483,-45.2862845859486,59.97217677871213,-1086.8708300627663
628,0.9995278650588308,0.9950302153293054,1.0038557489332123,0.0016034821863585638,0.0012952529569237269,0.006079838062334135,0.004494831409113502,0.0010934207485698213,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.36214699034583,60.908595286586014,-726.5186458262249,-27.49416083877427,36.032809185499275,-439.9065734203883,-45.28686376761346,59.99467730242014,-1086.8847304227231
629,0.9995836797765851,0.9950376233345574,1.003863105968341,0.001451026930949913,0.0011722759435171962,0.006036923372210743,0.0044358453705509015,0.001093945623233688,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.018968445951859647,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.36145075097115,60.943866089102535,-726.5061135174807,-27.526302536470684,36.03562496302095,-440.42084058353095,-45.28206837867821,60.0083480369032,-1086.769641088277
630,0.9995647337153482,0.9950580340512557,1.0038719061555492,0.001312981823110609,0.001060968573692013,0.006005021801784843,0.004425666599647707,0.0010833361184522858,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.35513788654513,60.98126286322852,-726.3924819578124,-27.543257675688373,36.03965277761628,-440.692122811014,-45.280748061774325,60.02196149340826,-1086.7379534825839
631,0.9994419647670381,0.9950689221290648,1.0038157073212066,0.001188783951552462,0.0009611269660630682,0.00600611371918658,0.004416586513086238,0.0010891569818222244,-1,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.022565494659282592,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,0.012998108122257657,-40.34400329490205,61.017951835136266,-726.1920593082369,-27.54775695024918,36.04238508895107,-440.7641112039869,-45.2869544260576,60.03543820047007,-1086.8869062253823
632,0.9995709832750044,0.9950111982415955,1.0037869186295743,0.0010769421802401327,0.0008710995179858368,0.00600314143188275,0.004389900257718866,0.0011009679833403742,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-40.312394583377554,61.00526106176211,-725.623102500796,-27.54631638634144,36.04361063723642,-440.74106218146306,-45.32137320953402,60.11249578899921,-1087.7129570288166
633,0.9995558244682773,0.9948411541576156,1.0038250337243435,0.0009749384810119783,0.000788921462602628,0.005959538565164251,0.0044060111015855235,0.0010687029085275038,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-40.265065836478435,60.94928614574469,-724.7711850566118,-27.53931237342892,36.04042164211588,-440.6289979748627,-45.38304074295028,60.25175533007282,-1089.1929778308067
634,0.9994028636081429,0.9947480091751812,1.0038596806689704,0.0008825545160219431,0.0007144269941312165,0.006050476920300118,0.004530617585787792,0.001064384757139173,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-40.1761938480534,60.910881538504064,-723.1714892649612,-27.537247545259692,36.03355697824194,-440.5959607241551,-45.45095783358505,60.382346908751785,-1090.8229880060412
635,0.9995189900410414,0.9946777240780496,1.0040399198765233,0.0007990902270019766,0.0006468497330730096,0.006160732844620469,0.004620412259239057,0.0010834367147533356,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-40.05323520085732,60.88842637952594,-720.9582336154318,-27.55318394254881,36.02744465639784,-440.85094308078095,-45.51002955364643,60.49588672442928,-1092.2407092875144
636,0.9994791777099329,0.9946435047549727,1.004114514620831,0.0007231621287931109,0.0005854903073987406,0.00628352817798069,0.004755194106044185,0.001087111437306114,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.94975274369923,60.870304537280425,-719.0955493865861,-27.585627457661076,36.02129611964437,-441.3700393225772,-45.54137464461221,60.5839425019077,-1092.9929914706931
637,0.9992983854755113,0.9946206168267082,1.004121003026555,0.0006548298075818467,0.000530316268921602,0.006362475884897868,0.004819355483294363,0.0011000177154949031,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.85670449567105,60.852786164948874,-717.420680922079,-27.628415548913928,36.014554304075354,-442.05464878262285,-45.53767849730216,60.638808199581604,-1092.904283935252
638,0.9993416710107378,0.994522829603864,1.004071506884318,0.0005931227589313648,0.0004807119536676985,0.006434259405667148,0.004854058287149449,0.0011226390942007968,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.77758333258908,60.83463776060777,-715.9964999866035,-27.676001244606002,36.00741436316929,-442.81601991369604,-45.508935937656254,60.66998702382623,-1092.2144625037502
639,0.9992319479709434,0.9944835050469332,1.0040035446176794,0.0005372202148702323,0.00043636718824293687,0.006414738594826668,0.004866079391330233,0.001103920674851386,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.71805102312543,60.815575068662966,-714.9249184162578,-27.726784443018946,35.999589118901554,-443.62855108830314,-45.4738658139107,60.69222173916476,-1091.3727795338568
640,0.9993776901915189,0.9945102817006083,1.0040439601875584,0.00048762035807849955,0.0003972460518082419,0.006427852754745756,0.004857843362299065,0.001110298712440473,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.67273579852432,60.79472428575142,-714.1092443734378,-27.783682999905665,35.99226426994618,-444.53892799849064,-45.44712754124604,60.71325000772221,-1090.731060989905
641,0.9995856844336307,0.9944969293376388,1.0040848413371475,0.0004487809642382263,0.00036325430051099925,0.006396761670788457,0.004854561361297143,0.0010931335319123978,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.63465549282644,60.77279706129172,-713.4237988708759,-27.843982528858874,35.987055549920065,-445.503720461742,-45.43217795551445,60.73704457363315,-1090.3722709323467
642,0.9995721321007975,0.9944388316579427,1.004098304958387,0.00041528432195755695,0.00033220405070243943,0.00635485563583317,0.004882222996415714,0.0010626173425170432,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.585990196034835,60.749135299156904,-712.5478235286271,-27.901110462736792,35.983407783502564,-446.4177674037887,-45.418733955496116,60.758275357724564,-1090.0496149319067
643,0.9993757816473683,0.994422776673979,1.0041321857836187,0.0003793777131025118,0.0003028102082586071,0.006389465811677139,0.004923853283896226,0.0010619529818321084,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.517498209746606,60.72264319421372,-711.3149677754388,-27.954754122141537,35.9793348037978,-447.2760659542646,-45.39877385510422,60.77149919154688,-1089.5705725225012
644,0.9993103587290811,0.9945178890083278,1.0041669671640894,0.0003441704925002661,0.000275618574202182,0.006486019539704847,0.004960046998201771,0.0010915097109680887,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.44847099957421,60.69286459482476,-710.0724779923358,-28.007809496022027,35.97402555836466,-448.12495193635243,-45.373204232083715,60.77860730827051,-1088.9569015700092
645,0.9992314646672816,0.9945073210421638,1.0042366441446275,0.00031281284191600646,0.00025099530189793146,0.006479303436347308,0.004928149788179409,0.001102625451445611,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.39724657074834,60.659561167970296,-709.1504382734701,-28.05584544836339,35.968758570778995,-448.8935271738142,-45.34285147347355,60.777633871287016,-1088.2284353633652
646,0.9991528607069149,0.9945595390207237,1.004159335840252,0.0002844024453671521,0.00022855839999377648,0.006555827611131211,0.0049709678192635725,0.0011250207248881614,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.363986137856166,60.62486857956942,-708.551750481411,-28.091567669163773,35.96434224519686,-449.46508270662036,-45.30489785582402,60.764967098081996,-1087.3175485397765
647,0.9991298903797112,0.9945918146203677,1.00408210213756,0.00025765643960670264,0.0002090567752910889,0.0064994791471759605,0.004903272318862576,0.0011258397877778972,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.34527905561625,60.59202921927889,-708.2150230010925,-28.115597964344996,35.96130786453379,-449.84956742951994,-45.26335831161331,60.74559395028047,-1086.3205994787195
648,0.9992101818308784,0.9946231280137501,1.0040430318444884,0.0002335415266769605,0.000191363123446123,0.006438942652300823,0.004847997586844763,0.0011170448272623775,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.336398852423144,60.56061003227719,-708.0551793436166,-28.130677664999638,35.95997019423408,-450.0908426399942,-45.232204044153406,60.73162177572637,-1085.5728970596817
649,0.9989148382498301,0.9945544378910158,1.003893060737506,0.00021163041442930064,0.00017456042656082324,0.006367857969577422,0.0048008963038035524,0.0010982533910571261,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.327192991643464,60.52763330880212,-707.8894738495824,-28.137930453690156,35.95858890036021,-450.2068872590425,-45.21926263598211,60.73331986816418,-1085.2623032635706
650,0.9988250487035435,0.9947001127093187,1.0038273937770281,0.00019187630530930825,0.00015978264986594835,0.006391119768821173,0.004776296148963464,0.001119051917029164,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.32087553539155,60.49398832885634,-707.7757596370479,-28.1423366730783,35.955892951951355,-450.2773867692528,-45.227549369878744,60.75569901261503,-1085.4611848770899
651,0.9989039752614244,0.994750676754081,1.003938011200585,0.00017423576062316852,0.00014599559835782854,0.006322933891137401,0.0046719706730895625,0.0011291121119376283,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.33296586021409,60.461475058867116,-707.9933854838536,-28.144695128851534,35.952364714859314,-450.31512206162455,-45.261224172256085,60.79922604939181,-1086.269380134146
652,0.9989411816061158,0.9947912658398483,1.0040214490915336,0.00015871366732122012,0.0001335413877953776,0.006363237556946415,0.004704787658713967,0.001137020423405263,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.35928766191712,60.43081552526789,-708.4671779145082,-28.136754927881736,35.9492636265547,-450.18807884610777,-45.30570206606023,60.84746984548022,-1087.3368495854454
653,0.9990050589197365,0.994777884019908,1.0040333793195007,0.0001453327161807981,0.000122056818547209,0.006392736514122715,0.004723583480254187,0.0011458394071372604,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.38273757798985,60.40353903711724,-708.8892764038173,-28.11641226222171,35.947838205069814,-449.8625961955474,-45.335170404262605,60.878595070452924,-1088.0440897023025
654,0.999122364093323,0.9946965130088007,1.0041094296398005,0.0001330876822080019,0.00011130345496412009,0.006381426965344263,0.004730820202030658,0.0011379379452662777,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.394536066059224,60.37829953411786,-709.101649189066,-28.089117582943647,35.94668032429137,-449.42588132709835,-45.343146465407024,60.89122770153227,-1088.2355151697686
655,0.9991230089865657,0.9947272167638319,1.004030938823588,0.00012440070274536555,0.00010493530258278424,0.006426215086031915,0.004794822896682216,0.0011336158725702642,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.39054196771073,60.35239775009014,-709.0297554187931,-28.062808216375824,35.94419800897149,-449.0049314620132,-45.33464574644258,60.89112943681559,-1088.031497914622
656,0.9989784669959676,0.994660519673514,1.0039311820697463,0.00012348124513208745,0.00010097727769381347,0.006355961104864686,0.004728927957300677,0.0011251220784022937,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.37108254022596,60.32589220294888,-708.6794857240674,-28.042164222330275,35.939937887817884,-448.6746275572844,-45.31822295257083,60.8860298593415,-1087.6373508616998
657,0.9988661147690092,0.9946138889020756,1.003819665990984,0.00011487713731739518,9.409451286696924e-05,0.0063544002074190226,0.004723834920552789,0.0011272171849758203,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.34680977169672,60.29900960406438,-708.2425758905409,-28.026667474524587,35.934378731147554,-448.4266795923934,-45.31066489891672,60.89064640356445,-1087.4559575740013
658,0.9988315095103597,0.9946322827381193,1.0038417927091259,0.0001042316937415237,8.647385550376697e-05,0.006327364193943991,0.004694816907118447,0.0011262932008995383,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.333262399972995,60.27295773407247,-707.998723199514,-28.01892563883305,35.92893328519231,-448.3028102213288,-45.323309382826615,60.91187851554313,-1087.7594251878388
659,0.9989334055681147,0.9945879757509843,1.0038775012984433,9.558890154461776e-05,7.941549587827266e-05,0.0063488260112059235,0.004714037189461199,0.0011311903890861622,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.335115696933826,60.24979601722346,-708.0320825448089,-28.01748364659645,35.92308394249662,-448.2797383455432,-45.351648983642974,60.94557637599423,-1088.4395756074314
660,0.9990568156416121,0.994541545443981,1.0039113839955716,8.967444093435223e-05,7.330168265804512e-05,0.006356810895905893,0.004742757037105779,0.001120987995765429,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.34033164083137,60.22824005143203,-708.1259695349647,-28.01832419968825,35.91691799805257,-448.293187195012,-45.38790886133042,60.98106542226774,-1089.30981267193
661,0.9991141077765473,0.9945529887362483,1.0040031018319575,8.41813084691631e-05,6.758792428817722e-05,0.0063533407322886514,0.004767554754802631,0.001107984492785468,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.018835338067252683,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.32042453742645,60.20981023084318,-707.767641673676,-28.023622748547368,35.910379631034665,-448.3779639767579,-45.42291085702149,61.007340189736155,-1090.1498605685158
662,0.999039425342893,0.9945020592743232,1.0040296693773638,7.813119315925862e-05,6.231410491120997e-05,0.006394433234707255,0.004807328097660412,0.0011134139216383042,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,0.013464644065271703,-39.272521143458604,60.194275417752564,-706.9053805822549,-28.03545339945554,35.90469679737659,-448.56725439128866,-45.44821633119117,61.022038983100764,-1090.7571919485881
663,0.9990787404567223,0.9945328593149173,1.0038929112935036,7.401592012460914e-05,5.894767713563577e-05,0.0064556048001658374,0.004858689790007585,0.001124467538407591,-1,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.021105786173246655,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-39.22033686185258,60.1791922549193,-705.9660635133464,-28.051271445709364,35.90056311828404,-448.82034313134983,-45.47964437387902,61.09208914406906,-1091.5114649730965
664,0.9991703851170722,0.9947365280888268,1.0040630759352247,6.971511509423024e-05,5.513842464442114e-05,0.006321946692015834,0.004753847894953701,0.0010980450915849904,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-39.16594384741143,60.15147746536281,-704.9869892534057,-28.068222252703475,35.896344460361874,-449.0915560432556,-45.527261844154616,61.21827294007657,-1092.6542842597107
665,0.9990098742213769,0.9948587806182088,1.004147812034753,6.400193929128722e-05,5.0340099426132884e-05,0.006337610071876866,0.004732145091085681,0.001116554401827844,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-39.10688902491964,60.11367935732292,-703.9240024485536,-28.078164531001743,35.894221832677474,-449.2506324960279,-45.57530737382789,61.33039727293653,-1093.8073769718694
666,0.999023766627503,0.9948499604837852,1.004192258264099,6.093856359131228e-05,4.676224997325525e-05,0.006406015181943544,0.0047290892110160715,0.0011564297623883545,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-39.04919712964762,60.07911201337489,-702.8855483336571,-28.06716278889987,35.89424148586386,-449.07460462239794,-45.60355821601642,61.415272838312625,-1094.485397184394
667,0.9991150248408993,0.994777718936366,1.0041791699225233,5.94446182034805e-05,4.42526268686806e-05,0.006430998283551663,0.004751218361489039,0.001161022922252797,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.99878219795979,60.044534068331274,-701.9780795632762,-28.036268524236842,35.89405441825373,-448.5802963877895,-45.606358361537815,61.47122941079881,-1094.5526006769076
668,0.999135693520986,0.9947112423219334,1.0041391980193304,5.606580892608316e-05,4.142391745362352e-05,0.006416508815587767,0.004754817120530874,0.0011503922163372006,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.952417352600385,60.01070009326238,-701.1435123468069,-28.002542847587808,35.89437438824027,-448.0406855614049,-45.59541330639121,61.50841239431621,-1094.289919353389
669,0.9989999162406615,0.9947251295953456,1.0040780446484567,5.1563325971992245e-05,3.854110808020749e-05,0.006414448052655869,0.004750308732318522,0.0011478414977213636,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.903304366004754,59.97838268426113,-700.2594785880856,-27.97885958558989,35.894896936218736,-447.66175336943826,-45.584781126230034,61.53862471763875,-1094.0347470295208
670,0.9990546406856227,0.99467971454268,1.0041033469827116,4.841490293501232e-05,3.7910796912067485e-05,0.006420148383903323,0.00471417761383234,0.001167651007988665,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.85853821330094,59.94859065098024,-699.453687839417,-27.966374765619708,35.89564830993345,-447.46199624991533,-45.58409536271742,61.569771363460006,-1094.018288705218
671,0.9990330117304714,0.9946286421981839,1.0041340627426067,4.591508169476837e-05,3.875649901025699e-05,0.006438139740779337,0.004740333654482072,0.0011633174126543012,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.825676156399545,59.921604272396735,-698.8621708151918,-27.961719697115917,35.89809946032051,-447.3875151538547,-45.59352927631161,61.60542139260832,-1094.2447026314785
672,0.9988529991474082,0.9946027945416356,1.0040854268046266,4.58833698055552e-05,3.766709061690217e-05,0.006488358721032763,0.004773773434393885,0.001174848536781513,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.79986707917407,59.8944574098138,-698.3976074251333,-27.964232580825744,35.90130901484408,-447.4277212932119,-45.60488926908977,61.64143931795369,-1094.5173424581544
673,0.9988595187158451,0.9946706567963806,1.0040483264332178,4.292316579636645e-05,3.4844996850622746e-05,0.006523049737463983,0.004774821380000042,0.0011935389882726031,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.782593510872566,59.86560525754198,-698.0866831957062,-27.973818322105082,35.90354335542595,-447.5810931536813,-45.61432062857201,61.671275228243225,-1094.7436950857282
674,0.9987215668437848,0.9947053071259796,1.0041455696271775,3.9042920408467375e-05,3.2114805336886755e-05,0.006466009203398407,0.004719288995094113,0.0011869077707367453,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.77964849559802,59.837191207662485,-698.0336729207643,-27.985504666609728,35.90425140478486,-447.76807466575565,-45.63012465808014,61.70521284573629,-1095.1229917939233
675,0.9986307551143705,0.9946598019207449,1.0041619230126886,3.5594635988872337e-05,3.0179406720372903e-05,0.006583351566238493,0.00479335344069246,0.0012124371894635738,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.78890581969444,59.81132371662248,-698.2003047544999,-27.992444865260925,35.903983053174535,-447.8791178441748,-45.648258891207256,61.74004401235849,-1095.558213388974
676,0.9984917357809243,0.9946885580457868,1.004098505511264,3.344018771444841e-05,2.817961927961167e-05,0.0066493655603187376,0.004834070162458224,0.0012287123681596413,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.810992756971174,59.788831982307514,-698.5978696254812,-27.994901537795954,35.90407599974284,-447.91842460473526,-45.65584638352388,61.76076336323631,-1095.740313204573
677,0.9985521087575231,0.9947945234431597,1.0041426718576896,3.0742459916169396e-05,2.5765408105953194e-05,0.006637739337730322,0.0048086886677787604,0.0012358962212812245,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.84717722354449,59.769206306354306,-699.2491900238008,-27.99716489699684,35.905502094568085,-447.9546383519494,-45.6585614987056,61.775138130069,-1095.8054759689344
678,0.9986611624030911,0.9947379973079932,1.0042249226906652,3.3221981819387224e-05,2.486188335865128e-05,0.00661697956670409,0.0047803391209592,0.001238204837044917,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.89076298542378,59.752276215316094,-700.0337337376279,-27.995367549114807,35.90878169639197,-447.9258807858369,-45.66366133063874,61.791120980156585,-1095.9278719353297
679,0.9986905697929928,0.994762479127244,1.0042263586045515,3.561350700643145e-05,2.4131731485235732e-05,0.006664971121898533,0.004834105537787144,0.0012371357653305317,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.92878743226018,59.739312296293534,-700.7181737806832,-27.985370119996396,35.912714515499424,-447.76592191994234,-45.662716029277625,61.802645550053285,-1095.905184702663
680,0.998683181452677,0.9948925974651682,1.0041931872697885,3.495665740420053e-05,2.3120290627500102e-05,0.006643719043875354,0.004813405704790483,0.0012355416561384165,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.95369868832456,59.73108358991298,-701.166576389842,-27.972672425977155,35.91610210079929,-447.5627588156345,-45.64983330940431,61.80683499982629,-1095.5959994257034
681,0.9988719057334011,0.9948555242902546,1.0041327111750982,3.595193530675749e-05,2.2626903589449398e-05,0.006566223919530597,0.004742031169670264,0.0012298456277249836,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.96846857469944,59.7283674121752,-701.43243434459,-27.955966036337145,35.91885124441539,-447.2954565813943,-45.63142859732764,61.807162951268296,-1095.1542863358634
682,0.9990591603375354,0.9947904915849927,1.0040908316470838,3.735560363327356e-05,2.2232983710339562e-05,0.006470514819147631,0.004675210944581162,0.0012045623680884902,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.97427543902556,59.73285707656952,-701.5369579024601,-27.932279863295236,35.92196665871237,-446.91647781272377,-45.617388768222135,61.809105554813556,-1094.8173304373313
683,0.9990765120765206,0.994699491600786,1.0041287189444945,3.666781848919622e-05,2.1724550199392503e-05,0.006408710434964201,0.0046479475016552255,0.0011809849354651267,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.9633676049792,59.745449876770465,-701.3406168896256,-27.911223893775567,35.92618962959754,-446.5795823004091,-45.6136405624481,61.81716692604001,-1094.7273734987543
684,0.9989291217879892,0.9946909311289858,1.0040960053245862,3.420593774279184e-05,2.0872291351878525e-05,0.006469631369033796,0.004719252717571998,0.0011784440598453913,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.93295522830752,59.76330589475633,-700.7931941095353,-27.901738114229303,35.92981612557639,-446.42780982766885,-45.61545061145435,61.82861297748393,-1094.7708146749044
685,0.9988702423093558,0.9947017289369281,1.0040057896003771,3.338189590334582e-05,1.9984422699457438e-05,0.006501101559238502,0.00471942555831902,0.0011961348105396473,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.89737878731134,59.783534861409414,-700.1528181716042,-27.903457891663148,35.930777566589,-446.45532626661037,-45.615821311945986,61.83996459724097,-1094.7797114867037
686,0.9987530728411674,0.9947147374230414,1.0039431608584464,3.218256198259266e-05,1.9098065173284337e-05,0.006457273642400739,0.00466002327289783,0.0011969453513068844,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.87411718890965,59.80702197647361,-699.7341094003738,-27.910242398463275,35.92848404297037,-446.5638783754124,-45.62203494719015,61.858254857204976,-1094.9288387325637
687,0.9987017681979671,0.9947245244462846,1.0039519011365687,3.4046399117601747e-05,1.9159741840357055e-05,0.0064576974057584495,0.00463455852049747,0.0012043225736587258,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.86901266853218,59.834478331822915,-699.6422280335793,-27.91773891901789,35.92475676168071,-446.68382270428623,-45.64523608712847,61.8912405103385,-1095.4856660910832
688,0.9988547857681119,0.9946842867523135,1.0040140800640962,4.197496287553248e-05,2.0734367624399074e-05,0.006489472291044082,0.0046543083449255805,0.0012091754205950545,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.881391068263504,59.865846615459326,-699.8650392287431,-27.92513164013144,35.92178372004984,-446.80210624210304,-45.68138205392091,61.933592225342785,-1096.353169294102
689,0.9990657086659328,0.9946128790676634,1.0041218635880171,4.6053416284219506e-05,2.164544422675236e-05,0.00650300164242355,0.00468657861437127,0.0011998795087515013,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,0.013961659689332384,-38.90075529111376,59.900602854775904,-700.2135952400477,-27.933268888843322,35.92023019105381,-446.93230222149316,-45.71563610977204,61.97312737558757,-1097.175266634529
690,0.9990918321229002,0.9945908910185137,1.0042017064353446,4.3925529698364934e-05,2.0698244125936447e-05,0.006532345549758923,0.004754852873924969,0.0011814750530534555,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,-38.90548504649757,59.93474247979603,-700.2987308369562,-27.94545318158023,35.91856941209607,-447.1272509052837,-45.738067501878334,62.015037012123535,-1097.71362004508
691,0.9990482119988833,0.9945679377808405,1.0042222175966928,4.137316340541072e-05,1.9836764734232165e-05,0.006592254845906627,0.004798671021625281,0.0011924895802710507,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.018857225024072055,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,-38.88800977503399,59.965892785340756,-699.9841759506119,-27.96320145524939,35.91437897781137,-447.41122328399024,-45.74236499564241,62.05207460652154,-1097.8167598954178
692,0.9990770451909518,0.994550966141914,1.004278147931098,4.007432916797319e-05,1.977990389503756e-05,0.006633276653129789,0.004813161076736713,0.0012063350513295407,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,-38.85964817614145,59.99346529352586,-699.473667170546,-27.98370878075395,35.90786097946815,-447.7393404920632,-45.731045215834165,62.06993525497548,-1097.54508518002
693,0.9992184577254359,0.9943977332521309,1.0042844262384159,3.971012198353366e-05,1.9330094492552684e-05,0.006680093158773886,0.004852041463624832,0.00121020607655493,-1,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.020662146100250967,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,-38.830804275080226,60.01689473345476,-698.9544769514441,-28.004872553397,35.900333683585956,-448.077960854352,-45.71164256419289,62.07404412297397,-1097.0794215406295
694,0.9990424364137546,0.9942686136237124,1.0043087318879813,3.9029799411532896e-05,1.854252169869227e-05,0.0067022096730516845,0.004911330333412164,0.00118807994875318,-1,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,-38.8002192830643,60.03734245419382,-698.4039470951574,-28.03056914240565,35.892307510038336,-448.4891062784904,-45.68498672881311,62.06522904653341,-1096.4396814915146
695,0.9989548334013891,0.9942167912929075,1.0043346882862283,4.214521866207205e-05,2.0029352681676277e-05,0.006838215300218503,0.00499315681702628,0.0012248336173370715,-1,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,-38.76998095863956,60.055354092406304,-697.859657255512,-28.06890302834445,35.884176282603555,-449.1024484535112,-45.653557609782986,62.0454226145126,-1095.6853826347917
696,0.9988964534982201,0.9943568409706197,1.0043514414094539,4.433589393814877e-05,2.1564507080254047e-05,0.006916695669433179,0.005041895012553305,0.0012436653159823166,-1,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,-38.75305529208637,60.06753875743703,-697.5549952575548,-28.119771800003964,35.875411314984305,-449.9163488000634,-45.620685467216816,62.01974389917827,-1094.8964512132036
697,0.9988158277510776,0.994400124222889,1.0043729386335105,4.098551537878229e-05,2.053234631595007e-05,0.006909134511558587,0.00498829574048597,0.0012625697861786062,-1,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,-38.75161511522216,60.06961991562696,-697.5290720739988,-28.169596186322025,35.86624913814273,-450.7135389811524,-45.58796654267183,61.992456671591604,-1094.1111970241238
698,0.9988279776841529,0.9945231375775153,1.0044062353659033,3.7251200615761585e-05,1.9033379165445144e-05,0.0069408181040217795,0.004995079880503166,0.0012760458050181053,-1,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.020681805009550303,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.018822743025532884,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,0.014089156902969302,-38.758875322198065,60.06253757278333,-697.6597557995651,-28.203616324864992,35.856803404096176,-451.2578611978399,-45.55634319166319,61.96681415644183,-1093.3522365999165


==> data/baseline_h30_t100_oscillation.csv <==
,va,vb,vc,y_worst,y_mean,u_worst,u_mean,u_std,reg,ta_0,ta_1,ta_2,ta_3,ta_4,ta_5,ta_6,ta_7,ta_8,tb_0,tb_1,tb_2,tb_3,tb_4,tb_5,tb_6,tb_7,tc_0,tc_1,tc_2,tc_3,tc_4,tc_5,tc_6,tc_7,tc_8,tc_9,tc_10,tc_11,qouta_mean,qouta_std,qouta_total,qoutb_mean,qoutb_std,qoutb_total,qoutc_mean,qoutc_std,qoutc_total
0,0.9899976204222334,0.9898640593854887,0.9982217172647802,0.0017619246693821825,0.0008265812319514019,0.007317760415785549,0.005186537581935837,0.0015056342291681652,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.26149701870631,56.41543269856681,-634.7069463367136,-18.267625248338806,39.1037772168924,-292.2820039734209,-41.84852162644859,42.784329363938916,-1004.3645190347661
1,0.9900444248601769,0.989910207004334,0.9982763325572773,0.0016018609340764168,0.0007524935840153731,0.0072862519637636215,0.005161302396050347,0.0014980279829341465,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.24222601634926,56.4948271151682,-634.3600682942866,-18.292924164438922,39.06180885379793,-292.68678663102276,-41.87616156602688,42.801413271963064,-1005.0278775846451
2,0.9902840524838423,0.9899139877628865,0.9984421105841137,0.001449397198123932,0.0006820940285428302,0.0072951014143254654,0.005171881069029252,0.0014990316085714808,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.242025930776926,56.55987087210591,-634.3564667539847,-18.307229209868,39.03283220607187,-292.915667357888,-41.92718326020732,42.83687532024242,-1006.2523982449757
3,0.9904457566864565,0.9899173077941315,0.9985465974298654,0.0013123301295843942,0.0006183389067658447,0.007343315655812842,0.005218079614079773,0.0015017764567947737,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.24265714048419,56.620398659484394,-634.3678285287154,-18.313259396182925,39.01360308834332,-293.0121503389268,-41.96644362572803,42.8629764599252,-1007.1946470174728
4,0.9906216667795514,0.9899390350320446,0.9985906554685786,0.001190636759514065,0.0005612292130556404,0.007363508758587156,0.005243179216009263,0.0015025451498401718,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.22452177949411,56.68496172356239,-634.041392030894,-18.31492813055612,39.00132437718052,-293.0388500888979,-41.96442460609937,42.855516999272695,-1007.1461905463849
5,0.9906599999639184,0.989964819327106,0.9985440808740333,0.0010830350664617799,0.0005111216695111673,0.007328596689490408,0.005205843680886699,0.0015035202163079394,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.182650555968266,56.75560732667715,-633.2877100074288,-18.315135749246586,38.99422996460465,-293.0421719879454,-41.922427716282805,42.81599457239218,-1006.1382651907873
6,0.990434093770557,0.9898688853877174,0.9983006603738502,0.0009864271368637124,0.00046736520131978644,0.007272795509247698,0.005153679627427616,0.0014983540404923824,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.12192802379384,56.82953571021244,-632.1947044282891,-18.31284724125172,38.99179014754526,-293.0055558600275,-41.861661919610974,42.76186178342253,-1004.6798860706634
7,0.9903817077982735,0.9898427897056753,0.9981627565775394,0.0008956571940452454,0.00042589267504789685,0.007213727599203728,0.0050994793568022515,0.0014903690392537585,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.059379642487826,56.89927154879727,-631.0688335647809,-18.311353094711738,38.98976342700677,-292.9816495153878,-41.81667859269461,42.72137059162808,-1003.6002862246705
8,0.9905260966484744,0.9897257206177609,0.9982585227143298,0.0008146246926313458,0.0003883802414759319,0.007145295701374811,0.005032022614762929,0.0014838664425109451,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.01345299743532,56.958096244853145,-630.2421539538358,-18.318908928384968,38.9825704806063,-293.1025428541595,-41.81940616440391,42.721003855209155,-1003.6657479456939
9,0.9905937516058522,0.9897255798416222,0.9983155360238619,0.0007447224586391302,0.00035700096730831803,0.007214401367078438,0.005095577720823259,0.0014915147009914983,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.97948935926033,57.00830600312544,-629.6308084666858,-18.339201065019854,38.96789292891147,-293.42721704031766,-41.85835608604105,42.75067207718966,-1004.6005460649851
10,0.990597819797089,0.9897714009842489,0.9983127330636177,0.0006787222347266097,0.00032821848732276967,0.00724421572882724,0.005121336306532681,0.0014946485243593826,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.94272829128193,57.057670433614696,-628.9691092430747,-18.37019805631063,38.94737239659408,-293.9231689009701,-41.89372124079244,42.77802419729721,-1005.4493097790184
11,0.990821348702098,0.9897434942785786,0.9984074644747538,0.0006155805831825419,0.0002999314993925607,0.0072231237775124656,0.005099366132929699,0.001492859096035682,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.900546274811866,57.10840363204387,-628.2098329466136,-18.40412943821792,38.928266117419206,-294.46607101148675,-41.9101414352058,42.79156983405352,-1005.8433944449392
12,0.9912090612229956,0.9897369081477089,0.9985506000133938,0.0005627654016755099,0.000275325324095164,0.007230591779638902,0.00510498166462772,0.0014909277198339541,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.85112112929372,57.160477042599034,-627.3201803272871,-18.434736053543517,38.914453341904995,-294.9557768566963,-41.90991809513005,42.79265064163993,-1005.8380342831213
13,0.9911148988353997,0.9896875648855346,0.9984747641486013,0.0005195105075437547,0.00025481603722222665,0.00720415314822654,0.005077620728197486,0.0014863652254516167,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.7791231572378,57.22007826565784,-626.0242168302804,-18.462594459736554,38.9021596835745,-295.40151135578486,-41.88326145740559,42.77395402125865,-1005.1982749777342
14,0.9910093044006595,0.989780973506467,0.998354956219451,0.0004746261726714271,0.0002335581927772296,0.0072037893706026175,0.005079517018704375,0.001481493233881013,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.68219864547663,57.29069267367018,-624.2795756185794,-18.491525668652994,38.888247101945566,-295.8644106984479,-41.832187257755336,42.73771109033581,-1003.9724941861281
15,0.9908110542415204,0.9896304877934621,0.9982533706098595,0.0004300843728013254,0.00021260592149709588,0.0071222907310980466,0.004986341954981636,0.0014823143020086284,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.58601882615893,57.36231606916719,-622.5483388708607,-18.520666003618203,38.87461402803601,-296.33065605789125,-41.78747675891557,42.70566376255657,-1002.8994422139737
16,0.9909384669432886,0.9895430343186666,0.9983292627626422,0.00038977838503556075,0.00019300310053344666,0.007183881338024008,0.00502801934021281,0.001493729457429539,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.513725692503826,57.4243090325793,-621.2470624650689,-18.549198638399744,38.86265784397172,-296.7871782143959,-41.77410136793029,42.695014270872335,-1002.5784328303271
17,0.9908222481540376,0.9895695843483606,0.9983456402745032,0.00035405927180541855,0.00017665366924434194,0.007227795366116996,0.005074373226438718,0.0014934031939102946,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.465704006847474,57.476136021765456,-620.3826721232546,-18.58545584698024,38.84562220378747,-297.3672935516838,-41.785159665883505,42.701231040136314,-1002.8438319812042
18,0.9909168745638605,0.9895778877654634,0.9984452279841523,0.00032658210433582065,0.0001692616790946657,0.007274974117568519,0.005109982148549271,0.00150203172599657,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.43049600560014,57.519365586465895,-619.7489281008026,-18.629158139263236,38.82109793277283,-298.0665302282118,-41.79771471592554,42.70661122740061,-1003.1451531822129
19,0.9909346813481227,0.9895839707460338,0.9984896353524146,0.0003003897756163562,0.00016082509533303345,0.007319772233287748,0.005151838223279822,0.0015033115041655576,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.40175477022009,57.55395117070339,-619.2315858639615,-18.669555504380934,38.79580317376651,-298.71288807009495,-41.797693053066126,42.70017427764071,-1003.144633273587
20,0.9909074793751288,0.9896566100728051,0.9984230878359384,0.00027357967627789597,0.0001467077094884314,0.007344279828056095,0.005174785275401615,0.0015046129686864433,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.373968250936365,57.58452493789567,-618.7314285168545,-18.702285509929382,38.772869520559944,-299.2365681588701,-41.77844697729025,42.67983624218904,-1002.682727454966
21,0.9908145215715386,0.9896538863433912,0.9984076257718302,0.00025269794223016295,0.00013686006778263052,0.0072756935656792966,0.00510087516383297,0.0015034839120428008,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.344897931687534,57.615779790736845,-618.2081627703756,-18.726875172851383,38.7540328924951,-299.6300027656221,-41.74815399490748,42.652669192079095,-1001.9556958777796
22,0.9907157374792931,0.9895525523907329,0.9983885872205674,0.0002320618426246728,0.00012739192661942987,0.007308591224897098,0.005126965468343125,0.0015071783267064365,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.32173877185721,57.64388075101448,-617.7912978934298,-18.742651198345207,38.74106695438695,-299.8824191735233,-41.724998249802844,42.6292905629448,-1001.3999579952682
23,0.9906158961340409,0.9895698067151816,0.998436711207434,0.0002100539728280367,0.00011627219801683755,0.0073670494376730745,0.005191009462694568,0.0015068739406934608,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.31301985335685,57.66284942840786,-617.6343573604233,-18.756806605976685,38.73046181578109,-300.10890569562696,-41.71443826641444,42.61307809051673,-1001.1465183939465
24,0.9905305383859938,0.9895684089514003,0.9984064403935232,0.00019151197541262502,0.00010630312499451161,0.007437593058602811,0.005246261760787091,0.0015206969793698085,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.3206381197965,57.670418793771965,-617.771486156337,-18.774864953794353,38.71605593307619,-300.39783926070965,-41.709657532761724,42.60028783808335,-1001.0317807862814
25,0.9906383564871915,0.9895027252954166,0.998471926057257,0.0001759550261208694,9.717999575570623e-05,0.0074431780019938,0.0052554226901548725,0.001517286531177231,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.34139187024103,57.66667009695325,-618.1450536643385,-18.79199102409376,38.69687396717994,-300.6718563855002,-41.70555690577459,42.58794369322956,-1000.9333657385903
26,0.9906843414577181,0.9895733730772442,0.9984585995275644,0.00016071510085739562,8.858917352350301e-05,0.007496644005857782,0.0053012652996326905,0.0015173337972386675,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.36822830904694,57.65562614121465,-618.6281095628449,-18.807732765578745,38.67263987890709,-300.9237242492599,-41.7018117324017,42.57640738982102,-1000.8434815776409
27,0.9907448433996577,0.9895995216318624,0.9984400826360507,0.00014618091319496695,8.090198355257633e-05,0.007451741221957839,0.005245891133445019,0.0015191470536919916,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.38991911066293,57.6461163695042,-619.0185439919328,-18.823410054830333,38.64397704313106,-301.17456087728533,-41.69468719149548,42.56251009229628,-1000.6724925958915
28,0.9907449599533266,0.9895403238234779,0.9984331559314336,0.00013329629101245944,7.495602110592473e-05,0.007411792367512096,0.00519846496322959,0.0015192059838863815,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.401683697930686,57.642391662736905,-619.2303065627524,-18.83411719311829,38.61699909848527,-301.3458750898926,-41.6871694859688,42.54784877383117,-1000.4920676632512
29,0.9907308440743249,0.9894916783189333,0.9984684885845576,0.00012115348461465861,6.967137911961852e-05,0.007439377026613079,0.005225726022917453,0.0015168795162986935,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.4060893960025,57.64155872299658,-619.309609128045,-18.84025404365699,38.59228924847776,-301.44406469851185,-41.685714918850984,42.53765595073082,-1000.4571580524237
30,0.9906843545020746,0.989441092028143,0.9984119744982941,0.00010986290397064309,6.442988801804917e-05,0.007500138937070109,0.0052876882927549,0.0015153338454244726,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.40663784247008,57.6384832219935,-619.3194811644615,-18.84886025917909,38.56409875215028,-301.58176414686545,-41.68702235569044,42.5311882167653,-1000.4885365365705
31,0.9907958387045483,0.9894133209512146,0.9984733103008683,0.00010021762466784725,5.9478413363079546e-05,0.0075062584072527125,0.005295142415554439,0.0015101685658815275,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.40760686103577,57.62885300769062,-619.3369234986438,-18.86380110832443,38.52841858985138,-301.8208177331909,-41.690117760286476,42.5286075641164,-1000.5628262468754
32,0.9907035639291563,0.9894568261874134,0.9984563149717034,9.128744725525789e-05,5.446526543304331e-05,0.007524739373675578,0.005319397919383985,0.0015055556564782557,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.40811420097462,57.61390398086138,-619.3460556175432,-18.88527369216576,38.48629731121971,-302.1643790746522,-41.69766101248311,42.53262218385181,-1000.7438642995946
33,0.9904597221700753,0.9893542119566179,0.9984306337072034,8.280271970428096e-05,4.973346287108202e-05,0.007526807336890658,0.005320955390707277,0.0015071069769986777,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.40521312427302,57.59542875718255,-619.2938362369143,-18.90832761820557,38.44211335367103,-302.5332418912891,-41.7061915561515,42.53841545485347,-1000.9485973476361
34,0.9903159070842782,0.9893087549555738,0.9983623701855946,7.539286251163888e-05,4.531682728613425e-05,0.007627071032232401,0.0054249335774242515,0.0015124155300247598,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.411266167313066,57.568687179873585,-619.4027910116351,-18.930597669072426,38.39807394505271,-302.8895627051588,-41.718538042165534,42.54364530200352,-1001.2449130119728
35,0.990574840129427,0.9893409647517654,0.9985623969610095,6.853207371767362e-05,4.1338814238847926e-05,0.007648970502863369,0.0054453725210369145,0.0015149488133180322,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.440914561448096,57.526821486640934,-619.9364621060657,-18.95778802471772,38.35193767843235,-303.3246083954835,-41.74463671722382,42.55524784668586,-1001.8712812133716
36,0.9908370617168041,0.989417723233079,0.9987699568687802,6.32960031964978e-05,3.810256710196318e-05,0.007687432776644712,0.005487670337306707,0.0015160598646862295,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.48042474162374,57.474384285316475,-620.6476453492273,-18.988961803384065,38.30478905572493,-303.82338885414504,-41.77292042012693,42.56640181348504,-1002.5500900830463
37,0.9907395895007999,0.9895430558075479,0.9988483352810592,5.864017106757481e-05,3.538876334783299e-05,0.007712249935110561,0.005510410812467649,0.001522290768715527,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.49780924332385,57.42822677983792,-620.9605663798293,-19.01349044934735,38.26260112134063,-304.2158471895576,-41.76711902251933,42.55084221839909,-1002.4108565404639
38,0.9905963235549756,0.9896308106408297,0.9989218486717041,5.444781329830215e-05,3.2684548805789415e-05,0.007758000574225661,0.005556321309240853,0.0015255613371667862,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.487640247198115,57.395354807724694,-620.777524449566,-19.021794173766164,38.23284018975321,-304.3487067802586,-41.71269838035236,42.49764467889121,-1001.1047611284566
39,0.9901268665705284,0.9896824546494403,0.9987762516988321,6.10666965274231e-05,3.255805968335756e-05,0.00783074318502217,0.005617541869925809,0.0015385107538266694,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.47447043131362,57.36563268731963,-620.5404677636452,-19.01014950024136,38.22049657316118,-304.1623920038618,-41.62717676074178,42.41940835983762,-999.0522422578028
40,0.989964187604593,0.9895803528844483,0.9986566238073263,7.432901192580554e-05,3.457003183422872e-05,0.007884705209531818,0.0056517271344881355,0.0015537993390175979,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.486461565235324,57.326716823435355,-620.7563081742359,-18.980705824767313,38.223477660178034,-303.691293196277,-41.53841192912549,42.33745685101824,-996.9218862990117
41,0.9898894730053781,0.9896021575754831,0.9986277368415526,7.791185052387986e-05,3.578475938317863e-05,0.0078966815349962,0.005658617959380022,0.0015570955290856283,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.539712112379306,57.27147432696591,-621.7148180228274,-18.945074846254567,38.23316203480861,-303.12119754007307,-41.47902183919379,42.27816046274325,-995.496524140651
42,0.9898070070954025,0.9897419326525626,0.9986136327577847,8.444589132053265e-05,4.106456699752395e-05,0.00790679203787969,0.005660407798233682,0.0015592784754480016,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.625184295039986,57.20315906007174,-623.2533173107197,-18.914623378853126,38.23952649644095,-302.63397406165,-41.46019638060324,42.24833187036381,-995.0447131344779
43,0.989993775521279,0.9898089119436175,0.9986030376989239,8.80483379507663e-05,4.5491560257393276e-05,0.007872824843048,0.005624322237145575,0.0015578173869662795,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.723818033443045,57.12831550754041,-625.0287246019748,-18.883350522803703,38.244178130701165,-302.13360836485924,-41.467663855923114,42.235601187973096,-995.2239325421548
44,0.9901503732144689,0.9898691027333746,0.9985752368421239,8.064930309070671e-05,4.4763184193143985e-05,0.007771251219173611,0.005530842103783944,0.001549979323609943,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.81834892496378,57.054321931555,-626.7302806493481,-18.840668484300682,38.25556138868839,-301.4506957488109,-41.487549087056834,42.231624669952176,-995.701178089364
45,0.9903556569591817,0.9899233913114053,0.9986799314963865,9.536136903357064e-05,5.0010917495881066e-05,0.0076708302282333125,0.0054381217226860635,0.0015434289237072295,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.89109214281493,56.99265869438723,-628.0396585706686,-18.786639194191974,38.275220783187,-300.5862271070716,-41.51376356303495,42.23327465836799,-996.3303255128388
46,0.9902964747463932,0.9899056968989455,0.9986433130258713,0.00012003618060176977,5.7668897274587297e-05,0.007648304346438093,0.0054238814351641185,0.001544719525554381,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.93296365593421,56.95023371146666,-628.7933458068158,-18.724236836847506,38.301612113444996,-299.5877893895601,-41.5347985511064,42.232023555555166,-996.8351652265535
47,0.9902529512349318,0.9898881894854775,0.9986069060288987,0.00012748507647473279,5.875964515157792e-05,0.0076530816926722684,0.005423935763564169,0.00154989530361764,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.94888981101766,56.92416044489354,-629.0800165983178,-18.657173648825722,38.3322517047314,-298.51477838121156,-41.540147164102045,42.22112189413855,-996.963531938449
48,0.9901146779314354,0.989855822509743,0.9985949570805271,0.00012454077366169146,5.647976317427617e-05,0.0076572662121394686,0.005430649251501462,0.001547957202934316,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.95409422749982,56.903658313073485,-629.1736960949968,-18.59229727903473,38.360482624869526,-297.4767564645557,-41.53860649469366,42.20850113488214,-996.9265558726479
49,0.9899409356811165,0.9898367817795862,0.9984478793446638,0.00011675709531248197,5.334949195000918e-05,0.007709797194757799,0.005485637675561743,0.001551113680055165,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.963278258634126,56.88127864583267,-629.3390086554143,-18.534495503321942,38.38028853233776,-296.5519280531511,-41.539776513635076,42.20174049794797,-996.9546363272418
50,0.9899014441736032,0.9897657314634898,0.9984107004676485,0.00011080892674686211,5.056525384144628e-05,0.007672355512991446,0.005448748232289452,0.0015486084018938517,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.98739909227506,56.855302370123944,-629.7731836609511,-18.48547908466003,38.39055330839038,-295.7676653545605,-41.55198625567662,42.20703318154558,-997.2476701362388
51,0.98983661157082,0.9897805068544754,0.9983802903884046,0.00011276118350746184,5.021068551477438e-05,0.007683314962275574,0.005463542749091515,0.0015480899108956641,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.029684972300316,56.826191585220606,-630.5343295014058,-18.44716630623796,38.39227099942935,-295.15466089980737,-41.585465634089225,42.22988520252036,-998.0511752181413
52,0.9898307902197555,0.9898619832756366,0.9984003334575282,0.00011125003119808826,4.851405627607618e-05,0.007673674898553555,0.005465039457732733,0.001543481133428599,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.08369567731842,56.797319889927365,-631.5065221917315,-18.418853236643038,38.38682093525141,-294.7016517862886,-41.63376968470151,42.26299959993557,-999.2104724328362
53,0.9899927997561603,0.9898735994351562,0.9984709169947543,0.00010113769543212404,4.402777971523827e-05,0.007651573256354215,0.005452331011708285,0.0015401080142683956,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.14188041883093,56.771162278745116,-632.5538475389567,-18.392618387123058,38.380848752058505,-294.2818941939689,-41.68280647344488,42.29680929308126,-1000.387355362677
54,0.9902860315117964,0.9897748446212739,0.9985272122673439,9.331883691979607e-05,4.044571723567225e-05,0.007639392527714084,0.005442997540336702,0.0015420710450163853,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.19254378563497,56.74931296611793,-633.4657881414294,-18.36039977481976,38.38035198833074,-293.7663963971162,-41.719253566558585,42.32251784646689,-1001.262085597406
55,0.9903689280993708,0.9897704744311832,0.9984419320516958,9.04569836911983e-05,3.94430653723499e-05,0.007624071863954028,0.00542855864301305,0.001541344033167294,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.217306809765766,56.73776252680667,-633.9115225757838,-18.327320772555833,38.380686495153476,-293.2371323608933,-41.73210366385001,42.332620911979326,-1001.5704879324003
56,0.9904806178197626,0.9897066545054635,0.9984880730589547,8.744128607066232e-05,3.8831920244837047e-05,0.007535593509014712,0.005345293243622824,0.0015327733907744146,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.208725982118494,56.74115340644265,-633.7570676781329,-18.303265209613123,38.37458737825461,-292.85224335380997,-41.72896456382146,42.33479835977119,-1001.4951495317149
57,0.9905774396672404,0.9897307116253722,0.9985165187946378,8.178764651922945e-05,3.639415397532055e-05,0.00756652567163115,0.0053682044051400315,0.0015343907580351202,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.17603962354642,56.75643790098182,-633.1687132238357,-18.289761444101693,38.36089570230614,-292.6361831056271,-41.723948900182,42.33882946951914,-1001.374773604368
58,0.9906472759068014,0.9897510544677482,0.998448728484429,7.531603854029497e-05,3.352516625775285e-05,0.007548378121713992,0.00536357951613175,0.0015220023393705798,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.12900018528374,56.77955801915074,-632.3220033351074,-18.28395906521624,38.341607833175814,-292.54334504345985,-41.712910524994406,42.33992219814486,-1001.1098525998657
59,0.9906078924991212,0.9897416791117288,0.9983407714784995,7.101915591866599e-05,3.1651799073503254e-05,0.007465266025512889,0.005283406332972533,0.0015137136712973336,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.07207336832567,56.808896971419195,-631.297320629862,-18.281413051964808,38.321966411022466,-292.50260883143693,-41.69506150202859,42.33859312410879,-1000.681476048686
60,0.9903523340126598,0.9896602114543707,0.9982831460863583,7.921227099685694e-05,3.398653003633828e-05,0.0074032576568990325,0.005228050733052929,0.0015055255294535333,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.01020216331304,56.84009789613665,-630.1836389396346,-18.27950312955895,38.30546224507251,-292.4720500729432,-41.6885760628194,42.34979635182939,-1000.5258255076657
61,0.9902076654696108,0.9896414813051947,0.9982764794417381,8.929785122236871e-05,3.64404858548313e-05,0.007484674444527229,0.005318566088943057,0.0015039710527893478,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.95877812863134,56.864107806435456,-629.2580063153641,-18.281215415397597,38.287132437287646,-292.49944664636155,-41.70637184355977,42.382565266733614,-1000.9529242454346
62,0.9901415769427354,0.9896099712245495,0.9982267895289167,9.050551036327855e-05,3.5763109201457064e-05,0.007535593138158251,0.005371639361041621,0.0015059792496634088,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.93456141200509,56.873906520795906,-628.8221054160916,-18.29069333218052,38.263529974274746,-292.6510933148883,-41.742907643599715,42.43170515472715,-1001.8297834463932
63,0.9901700585298062,0.9895886759956205,0.9984069902548247,8.851633880646099e-05,3.468193767617935e-05,0.007536013702775149,0.0053794016050949895,0.0015015743923643898,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.93660659264926,56.871463508547706,-628.8589186676867,-18.30728948985704,38.23687325871495,-292.91663183771266,-41.78846404675596,42.48815313616483,-1002.9231371221431
64,0.9902512089528338,0.989700358110359,0.9984372463652974,8.568858478068928e-05,3.3091510635483725e-05,0.007663236417259929,0.005505507003527849,0.00151299823421801,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.95223543055773,56.864102819430066,-629.1402377500391,-18.328200481936445,38.20976609928449,-293.2512077109831,-41.82751802873846,42.53809362243519,-1003.8604326897231
65,0.9903014182268205,0.9897664488166362,0.9984765973100213,8.071303261123802e-05,3.121408455657596e-05,0.007607623538556877,0.005455156825662739,0.0015083890136070072,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.96870051671661,56.857851476897764,-629.4366093008989,-18.347379758965882,38.18738561093641,-293.5580761434541,-41.840871935077665,42.56585872154885,-1004.1809264418639
66,0.9902821325096263,0.9897156518143124,0.9984795049369805,7.89856166707347e-05,3.101339255093583e-05,0.0075905230288668725,0.005438843352081148,0.0015069422501209683,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.97760589204026,56.854622672847235,-629.5969060567247,-18.355885969210785,38.175354645974316,-293.69417550737256,-41.831382501398494,42.572450245751945,-1003.9531800335639
67,0.9903702158477754,0.9896517268510334,0.9984216249861517,8.276611001423177e-05,3.182988995106698e-05,0.007613231255232456,0.005463568150039071,0.0015087337598966902,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.978621116787416,56.85231935202236,-629.6151801021734,-18.354609875557042,38.170630899204575,-293.67375800891267,-41.81206205079926,42.567304526909076,-1003.4894892191822
68,0.9902903913597663,0.9895759195304296,0.9982843961876293,8.205275860395628e-05,3.1045352843070596e-05,0.007555084364288596,0.005410583874778158,0.0015036574320966946,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.97373582310174,56.85043869847494,-629.5272448158313,-18.354440014247718,38.164158172881585,-293.6710402279635,-41.79396028560336,42.560603205768054,-1003.0550468544807
69,0.9902579176932668,0.9897173058023948,0.9984689629834961,7.621713471904529e-05,2.993044213022966e-05,0.0075028479192220405,0.005372566156382978,0.0014922723940443711,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.96467189820258,56.84890813900008,-629.3640941676465,-18.363574936320596,38.149874084553915,-293.81719898112954,-41.793730513260776,42.56642686962141,-1003.0495323182586
70,0.9901254630504802,0.9898044082640375,0.9984630064332457,6.934524846713685e-05,2.892540693057871e-05,0.007598964202401244,0.005465622413811414,0.0015018113232863918,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.95825901662556,56.84475287814889,-629.2486622992601,-18.37645495097135,38.13319860236875,-294.0232792155416,-41.80548280253159,42.57941865947125,-1003.3315872607582
71,0.9902996442799304,0.989777360342282,0.9985314221315614,6.314803680150954e-05,2.7385582738215138e-05,0.007608971783970485,0.0054733767457456175,0.0015072291268399503,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.96015990690102,56.8351221918469,-629.2828783242184,-18.377396485506495,38.12757838355701,-294.0383437681039,-41.80262320849918,42.579546741956484,-1003.2629570039802
72,0.9904276508510613,0.9897208934898746,0.9984411194367613,5.7326998293696345e-05,2.532864480468154e-05,0.0076051095651903,0.005474081622898509,0.0015050616049685876,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.964020572424886,56.819244468533476,-629.352370303648,-18.363370224984063,38.134930501197154,-293.813923599745,-41.7791021511332,42.56300675281541,-1002.6984516271968
73,0.9905197863078835,0.9896626881607586,0.9984097235777614,5.280527387390685e-05,2.344441554911173e-05,0.007518893541950763,0.005391199569561552,0.0014970272017264408,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.95543760061221,56.80222387310805,-629.1978768110197,-18.346469233883948,38.14320127442962,-293.54350774214316,-41.748567834664335,42.54037621922338,-1001.965628031944
74,0.9903490427492586,0.9896599691472501,0.9983657657102263,4.8926283021596094e-05,2.310461151520579e-05,0.007490126291743055,0.00535938628140584,0.0014955747377828916,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.9278033507547,56.78978408231621,-628.7004603135846,-18.337007417276688,38.14360693398434,-293.392118676427,-41.72654447432327,42.524224152175734,-1001.4370673837584
75,0.9902112006358736,0.9895825160596471,0.9983702435540146,4.482013364547396e-05,2.3469395955892777e-05,0.007525374646764446,0.005384247596489989,0.0015045070090581524,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.892046137903804,56.778583704601736,-628.0568304822685,-18.33604889632549,38.137409036648464,-293.37678234120784,-41.71837393140001,42.51791664905597,-1001.2409743536002
76,0.990332558365014,0.9895419549396348,0.9984557268493527,4.205377591499611e-05,2.3561447632100942e-05,0.0076071700304881605,0.0054632724324485266,0.0015128801664976313,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.866903310373196,56.76062142521065,-627.6042595867175,-18.34076066126189,38.1279515453845,-293.4521705801902,-41.71755555379411,42.51544685044746,-1001.2213332910586
77,0.9903632005837903,0.98945664686546,0.9983141182607215,4.033526498207037e-05,2.3128699878256752e-05,0.007642361947668146,0.005507488842410357,0.0015091630549484833,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.85364760861607,56.7369088658863,-627.3656569550893,-18.351485669243523,38.11514841012077,-293.62377070789637,-41.709974531985615,42.508202083284324,-1001.0393887676547
78,0.9904921432088954,0.9894113399959874,0.9984327242221533,3.9910544005333926e-05,2.2596696954192884e-05,0.007567599017221193,0.0054348377226500835,0.0014998039401410389,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.8391772968654,56.71419074373351,-627.1051913435772,-18.36925074291294,38.09629803102508,-293.908011886607,-41.69430638294225,42.49674902230735,-1000.663353190614
79,0.9904160949475317,0.9894437624130007,0.9983999924073841,4.088393134890096e-05,2.2361875915767653e-05,0.007644629897022159,0.0054954013021012715,0.0015080759956617772,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.81581357483508,56.69366707599029,-626.6846443470315,-18.3943477085396,38.06999894302807,-294.3095633366336,-41.67952060247247,42.487084083847236,-1000.3084944593393
80,0.9904111373868091,0.9895307253498223,0.9984185782994446,4.070568989890153e-05,2.1737190314022434e-05,0.007633926171798907,0.0054783137785469425,0.0015133342203475372,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.78555310719519,56.67390871269079,-626.1399559295135,-18.422083861298848,38.040014128990194,-294.75334178078157,-41.661478530273136,42.47420408297266,-999.8754847265552
81,0.990402997145265,0.9895829386354323,0.9984033622002466,4.081569102998162e-05,2.1154628600987276e-05,0.007609306883446975,0.005464504076736053,0.0015081272896153484,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.75694465600869,56.65344496920521,-625.6250038081564,-18.442585652054742,38.01585299500269,-295.0813704328759,-41.64015191628603,42.45675918165603,-999.3636459908647
82,0.9905070960369116,0.9895230214620291,0.9984865671277515,4.0017737993478604e-05,2.080942754448608e-05,0.007576798303974534,0.0054366148044472625,0.0015038839208400972,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.733295619900034,56.632856333712205,-625.1993211582006,-18.44970268365147,38.00401194611904,-295.1952429384235,-41.61837293582925,42.43778248545439,-998.840950459902
83,0.9905158572314114,0.9893560823538725,0.9983763987217087,3.670427870372253e-05,2.0455334063196864e-05,0.00762241797087811,0.005487005256188935,0.0015038541576450123,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.710106567312586,56.61554194809681,-624.7819182116266,-18.448435479199723,38.00147180484042,-295.1749676671956,-41.59160893890978,42.41530174199615,-998.1986145338348
84,0.9904696155349186,0.9894590057416284,0.9983249826644377,3.4865555570279545e-05,2.0372164918761286e-05,0.007600005078246612,0.005477023618065999,0.0014935203178606624,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.68261017130381,56.60048512841572,-624.2869830834685,-18.454346710209688,37.996923968638725,-295.269547363355,-41.56323961400744,42.392227403051024,-997.5177507361786
85,0.9903897727393107,0.9894623713359589,0.9982891112159782,3.3582497844748246e-05,1.9577870318664754e-05,0.007543954566564309,0.005410325585535827,0.001494903241730192,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.653288332965964,56.58395595705402,-623.7591899933874,-18.472707994272657,37.983551209993614,-295.5633279083625,-41.54912609238403,42.380642134125324,-997.1790262172167
86,0.9904357774203895,0.9895734143307687,0.9983304997226262,3.082380937179451e-05,1.8174172636728513e-05,0.0075532275280650275,0.005419080487477101,0.0014945134899705496,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.62934181527706,56.56443037720918,-623.3281526749871,-18.491704539892744,37.96988673091391,-295.8672726382839,-41.555640349493196,42.386359086198276,-997.3353683878368
87,0.9902998776451823,0.989594377291521,0.9983069697829704,2.791611718129465e-05,1.69865145802795e-05,0.0075333270021468056,0.00539226015061433,0.0014961703318259753,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.612332310305526,56.544365416898465,-623.0219815854995,-18.50138577575192,37.96482934133197,-296.0221724120307,-41.57032046812243,42.399277717535135,-997.6876912349384
88,0.9902797753988946,0.9897050293079669,0.9982986910319039,2.5722376111685137e-05,1.6081006328831028e-05,0.00755570337362266,0.0054135363574473435,0.0014993744326563267,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.60250018805398,56.52484353741167,-622.8450033849716,-18.498395836116586,37.97072298246216,-295.9743333778654,-41.58282155654767,42.40985096610456,-997.9877173571441
89,0.9904417920763159,0.9897045165304189,0.9983211689679516,2.4144782489347095e-05,1.6435368161565867e-05,0.007508025950049475,0.005370356274152349,0.001495674609877156,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.60325910589561,56.503019751538474,-622.858663906121,-18.48319646633907,37.988228140319265,-295.7311434614251,-41.595253733412896,42.4191948890114,-998.2860896019096
90,0.9905935493930546,0.9897187378748484,0.9983112413004801,2.2209418442144697e-05,1.6608205169898e-05,0.007473421032531931,0.00533544173081591,0.0014895412886801332,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.60598349917314,56.481396568089,-622.9077029851165,-18.458168477526407,38.013477565765875,-295.3306956404225,-41.608791683334495,42.42923886602405,-998.6110004000279
91,0.9905780365981005,0.9896997759236685,0.9981368910837706,2.0595802552111446e-05,1.5682294498453737e-05,0.007416369750092836,0.005273489641314233,0.0014843691378241244,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.59381000412871,56.46645031025502,-622.6885800743169,-18.429694391773516,38.03996334630843,-294.87511026837626,-41.61985776884266,42.43914417811398,-998.8765864522238
92,0.9905817734861837,0.9897926863619232,0.998175913632824,2.0169022019363037e-05,1.4983238393904252e-05,0.007296689427468485,0.00516118638769211,0.001470540861661144,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.56480587224601,56.459088051768624,-622.1665057004282,-18.405449298247785,38.06290959825844,-294.48718877196455,-41.64036303234254,42.45908906159724,-999.3687127762211
93,0.9905827649909902,0.9897334010788387,0.9981505869158195,2.0373333417039474e-05,1.4823770082399705e-05,0.007277950369945646,0.00514687844143678,0.001469998254061665,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.52993687294738,56.45432119646567,-621.5388637130528,-18.384883178508872,38.08409876679498,-294.15813085614195,-41.68308920346947,42.497964541317316,-1000.3941408832674
94,0.990555431390323,0.9897381879098978,0.9981973355931328,2.1105561546126742e-05,1.474794081293354e-05,0.007277137923683717,0.005145805351987273,0.0014693702904379467,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.496343561921314,56.45106117587683,-620.9341841145837,-18.365435231787565,38.10560633199673,-293.84696370860104,-41.735149481137036,42.54351552991483,-1001.6435875472888
95,0.9904775170530015,0.9896910516891129,0.998220298089295,2.143908598679052e-05,1.4451628820966073e-05,0.007299301947323403,0.005174040591306344,0.001472923599453015,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.46582228735609,56.44970491118206,-620.3848011724097,-18.349953785506056,38.12412168316777,-293.5992605680969,-41.78247347603886,42.58526230882746,-1002.7793634249326
96,0.9904141917747811,0.9895922896643918,0.998265979831087,2.6303261754803635e-05,1.4989922758555462e-05,0.007367531900211979,0.005245180763740459,0.0014729359865670098,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.44122703581796,56.44545455510118,-619.9420866447233,-18.340174399581564,38.13744658680041,-293.442790393305,-41.8201615577959,42.6199110858073,-1003.6838773871016
97,0.9905528056911731,0.9896050843980806,0.9982924975900096,2.9839951455867994e-05,1.6428135444821838e-05,0.007463965252551761,0.005354460701626262,0.0014705466544273902,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.42751088648044,56.4342295147424,-619.6951959566479,-18.33904743273687,38.14338987899343,-293.4247589237899,-41.844378358469385,42.64442364867659,-1004.2650806032652
98,0.9905025479502937,0.9895330483643353,0.9982782854081548,2.7426636080709535e-05,1.6581697240612698e-05,0.0074276036908541435,0.005320204992203414,0.00146656835169007,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.421512310581846,56.41894960810293,-619.5872215904733,-18.348363742055398,38.141673940995986,-293.57381987288636,-41.85630269081397,42.661073126126745,-1004.5512645795352
99,0.9904157098983548,0.9895354740381208,0.9982933828142818,2.519869936747821e-05,1.5366393487901837e-05,0.00745579973029954,0.005350057804593789,0.0014688574304301616,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.41511340254926,56.405726265561235,-619.4720412458867,-18.36407898411977,38.135516237359184,-293.82526374591635,-41.86118980848073,42.671018699009906,-1004.6685554035375
100,0.9905401065135423,0.9895452600443186,0.9983565533906148,2.302502721393417e-05,1.4106029217719617e-05,0.0075084835929170105,0.005385580476268673,0.0014803616535547452,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.4137315683992,56.39417486985583,-619.4471682311856,-18.38385896222366,38.12730727450688,-294.14174339557854,-41.86561737959141,42.6766176549893,-1004.7748171101939
101,0.9907905470697342,0.9895571280533835,0.9984339365445294,2.2056290857280352e-05,1.3245344161945776e-05,0.0075070444534277,0.005377844204235214,0.0014819021134163048,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.420137259438576,56.38301107246698,-619.5624706698943,-18.404507641861322,38.12011677255096,-294.47212226978115,-41.86802335032517,42.67760906413474,-1004.8325604078041
102,0.9909927446233947,0.9896110621259561,0.9984930382287399,2.3575377758550823e-05,1.343117849113061e-05,0.007470008554872061,0.005341414975558327,0.0014777846577782847,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.41784556764814,56.377829156094094,-619.5212202176666,-18.42179682177183,38.115024411358625,-294.7487491483493,-41.85870169189115,42.66844129648796,-1004.6088406053875
103,0.9909360259846521,0.9895840458202195,0.9984482292922298,2.426480119156354e-05,1.3507219504776629e-05,0.007415371613133282,0.005290840229271659,0.0014725198508867146,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.390317188051064,56.38434520887697,-619.0257093849192,-18.43313981926136,38.112584989536444,-294.93023710818176,-41.83082131140275,42.64523537785802,-1003.9397114736661
104,0.9908480716883644,0.9895683333940951,0.9984111654138073,2.2716727165921123e-05,1.2745511939172851e-05,0.007415374053658354,0.005282347886209507,0.0014750572241024776,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.3433314846015,56.40194988884336,-618.179966722827,-18.438761921774926,38.1134359372305,-295.0201907483988,-41.79266549046912,42.61491366352252,-1003.0239717712589
105,0.9907898173867833,0.9894931810660156,0.9983352791665079,2.2487421273571603e-05,1.213474261904028e-05,0.007422827080639081,0.005294298587400116,0.001475751660304278,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.29939967532811,56.42328379501745,-617.389194155906,-18.442025330389455,38.11433728455948,-295.0724052862313,-41.76216031424395,42.590309999850945,-1002.2918475418547
106,0.9906555291358037,0.9895322773228886,0.9982683610764224,2.2534338634094207e-05,1.1674212446264518e-05,0.0074125999063739635,0.005287631036599844,0.001472483596237906,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.27283722609641,56.44233009727333,-616.9110700697353,-18.44757698560731,38.111809163033,-295.16123176971695,-41.750194059578156,42.57927762273576,-1002.0046574298758
107,0.9907363833814542,0.9895203523554083,0.9983587551140003,2.83059140356849e-05,1.3424655811425873e-05,0.0073874962595443005,0.005265313065855157,0.0014735814379021697,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.266461539119355,56.45852384497022,-616.7963077041484,-18.457176969991643,38.106011099889976,-295.3148315198663,-41.7611144270752,42.58671101077656,-1002.2667462498048
108,0.9907132507007185,0.9894003159246952,0.9983776917907812,4.1594953422376505e-05,1.7685094106894394e-05,0.007425771256477032,0.0053159483900184126,0.0014719280728024463,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.27530602885929,56.47262715072818,-616.9555085194672,-18.466229726872548,38.10037242472448,-295.45967562996077,-41.7847424217324,42.60543667738064,-1002.8338181215777
109,0.9907809877079443,0.9894083838280648,0.9984688028016809,4.6308228297292615e-05,1.9027688223810145e-05,0.007487165003730733,0.005386586168466381,0.0014730278105567944,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.28928674798683,56.486589516235476,-617.2071614637629,-18.47577724151273,38.09201991658317,-295.6124358642037,-41.801006742108534,42.62085503212435,-1003.2241618106049
110,0.9908812844679211,0.9894118064662968,0.9985472475689965,4.359056913701306e-05,1.768466561500991e-05,0.007532136273476481,0.005429668082324168,0.0014768858607632374,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.30276310495019,56.502766549420805,-617.4497358891034,-18.491537279765684,38.077126296815955,-295.86459647625094,-41.80025255329689,42.626488610035636,-1003.2060612791255
111,0.9908439726928105,0.9894332163531078,0.9985524526687162,4.1761907400459244e-05,1.7125586300341612e-05,0.0075487144347807615,0.005449616737650347,0.001479013009355148,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.31012264619238,56.523682538358955,-617.5822076314629,-18.509376320082094,38.05997122409368,-296.1500211213135,-41.77715174144779,42.616714696658775,-1002.651641794747
112,0.990921070318765,0.9895301690714213,0.9984204714700852,4.086140830873886e-05,1.7369036527088692e-05,0.007560327919512804,0.00546311048119314,0.0014808204432261607,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.310358864421886,56.55025807436183,-617.586459559594,-18.522615922754266,38.04530295849408,-296.36185476406826,-41.734201952074876,42.59101103698321,-1001.6208468497971
113,0.9908075206608151,0.9895720284672007,0.9982984797551909,3.9308369477118975e-05,1.7112454114681122e-05,0.007390813259343298,0.00529686828256515,0.0014710401992077472,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.30860730492875,56.580471882629325,-617.5549314887174,-18.527892594185793,38.038102034213345,-296.4462815069727,-41.694669135307855,42.56648537894534,-1000.6720592473885
114,0.9908295168798248,0.9896577643112551,0.9982283841971121,3.578837422662085e-05,1.617677465962261e-05,0.007325672608333676,0.0052237898615278425,0.0014739495657045843,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.3080711003217,56.61058648213848,-617.5452798057905,-18.521497379393754,38.03972351183674,-296.34395807030006,-41.685920348974115,42.56317888528087,-1000.4620883753787
115,0.9907791434343262,0.9896681557858531,0.9981771082837336,3.354865210534983e-05,1.594633388265919e-05,0.007235296598946904,0.005122944294039755,0.0014756942798595863,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.31044430129291,56.638136717285796,-617.5879974232724,-18.502758003633723,38.04772995467259,-296.04412805813956,-41.7139987005335,42.58649183736068,-1001.1359688128041
116,0.990984874194267,0.9896115966056648,0.9982407421391737,3.343525680636222e-05,1.648272009900082e-05,0.007206686744221998,0.005097637833987185,0.001475631684192732,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.313359276797904,56.66393726851863,-617.6404669823622,-18.475543721384234,38.06135800064683,-295.60869954214775,-41.7667306630919,42.62977584065833,-1002.4015359142056
117,0.9909137609702405,0.9895639708017725,0.9983030495487808,3.237525369840082e-05,1.6252897209666753e-05,0.007200484297326629,0.005088153600487987,0.0014770371392371579,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.309707876393446,56.69044754530209,-617.574741775082,-18.447295153218015,38.07520565126372,-295.15672245148824,-41.82612456636907,42.67910397740423,-1003.8269895928577
118,0.9909995988735876,0.9894623606287015,0.9984401815095075,2.9982827303948186e-05,1.605195420128848e-05,0.007285266611164768,0.005175972765171354,0.0014836711075239227,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.2962674977177,56.719655780399805,-617.3328149589186,-18.42574035563394,38.0831466254099,-294.81184569014306,-41.87226371440837,42.716501390554505,-1004.9343291458009
119,0.9911223991278809,0.989432943007216,0.9985980420518533,2.8267398001993452e-05,1.7445884634266397e-05,0.007398399023141306,0.005288390542246411,0.0014900314247537356,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.27797934625419,56.74909155938456,-617.0036282325755,-18.415522916072987,38.08341537567923,-294.6483666571678,-41.8894546887094,42.73042309006219,-1005.3469125290256
120,0.9911436244117969,0.9893619488019346,0.9985626249709252,2.8388515992705262e-05,1.8483453741095287e-05,0.007491407638155748,0.00536894896632499,0.0015020387724979374,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.251164853439114,56.777125732030335,-616.520967361904,-18.416592203218748,38.07594916728527,-294.66547525149997,-41.86405291815155,42.712166279391774,-1004.7372700356372
121,0.9910993807419768,0.9893643720024214,0.9984843822626668,2.801563323238122e-05,1.8068799398230347e-05,0.007489085907110004,0.005362379560316727,0.0015032248295166525,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.20995217138155,56.804281135347736,-615.7791390848679,-18.425036285226206,38.06029810378257,-294.8005805636193,-41.800703286408655,42.66513619461652,-1003.2168788738077
122,0.9912260155810805,0.9893971375134999,0.9985485956705,2.7509393167892754e-05,1.7891417475013572e-05,0.007446428859445642,0.005309272801350788,0.0015072143069889308,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.16255581166717,56.82904261558202,-614.926004610009,-18.43798573117959,38.037317079232366,-295.00777169887346,-41.73275142060572,42.61502551687192,-1001.5860340945374
123,0.991264461563768,0.9892859884842196,0.9985692220498564,2.945968390636955e-05,1.7660228991144887e-05,0.007441586616946651,0.005299898337459669,0.0015061329806780378,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.11326746673459,56.85211741525998,-614.0388144012227,-18.449748450830512,38.01139690514603,-295.1959752132882,-41.67661840981886,42.57294363630173,-1000.2388418356526
124,0.9910582457166628,0.9892256768432865,0.9984999716189391,2.738635863885317e-05,1.806887693868197e-05,0.0074998604423646515,0.005354390952922792,0.0015078081113894526,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.05750122276184,56.87685764880218,-613.0350220097132,-18.458525040116037,37.9839033618987,-295.3364006418566,-41.619287170643,42.529248289382664,-998.8628920954319
125,0.9908476068765404,0.9891019046659831,0.9984262168711128,3.3630578122934834e-05,2.102604770588332e-05,0.007542234638945115,0.005399630353850587,0.0015117324004038511,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.00336488686589,56.900274431548546,-612.060567963586,-18.471342330575627,37.95216419482225,-295.54147728921004,-41.560185959627546,42.48637715692181,-997.4444630310611
126,0.9908210858563521,0.9890303336488419,0.9984026762525746,3.652285926985023e-05,2.236762892056327e-05,0.007608261824802759,0.00546766044861078,0.0015145402573646517,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.96849520272644,56.911422711445454,-611.4329136490759,-18.492514963841238,37.91280179394366,-295.8802394214598,-41.51422396197942,42.45590223742899,-996.341375087506
127,0.9905807841650649,0.9890324098356611,0.9982682063543182,3.401118834737092e-05,2.1013695845215457e-05,0.0076320072092016765,0.005493101194373105,0.001515008953147119,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.95644264188459,56.90619515604949,-611.2159675539226,-18.523174130579818,37.86344155165677,-296.3707860892771,-41.48685559026811,42.44148210787806,-995.6845341664346
128,0.9904952982036971,0.9890403140324072,0.9982267532120295,3.209921337159451e-05,2.0113011192030134e-05,0.007610377670493254,0.005479970009998512,0.0015121381870715545,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.963351225728225,56.889632218311284,-611.340322063108,-18.560438742224093,37.807163554083836,-296.9670198755855,-41.480554839838454,42.445101484689026,-995.533316156123
129,0.9906292607505831,0.9891228414928265,0.9982716609374952,3.00140313829118e-05,1.944455931139598e-05,0.007597787910377013,0.005473627850886819,0.0015103129277147702,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.98961376272458,56.864955431801455,-611.8130477290424,-18.596619300058972,37.75176645204298,-297.54590880094355,-41.500271700662175,42.470026437008364,-996.0065208158923
130,0.9908399204629182,0.9891777669875583,0.9983534351322736,2.9828285532188605e-05,1.919343368698608e-05,0.007554177891428459,0.005425387921211198,0.001511377567547831,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.024467471494894,56.83916723342345,-612.4404144869081,-18.624187741288548,37.704172167726426,-297.98700386061677,-41.5336289864118,42.5043575680847,-996.8070956738832
131,0.9909892498891663,0.9891530589382519,0.9984794451159263,3.79341982550999e-05,2.1453461887903456e-05,0.007523994209075085,0.005399775828544702,0.0015052087544163647,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.04666658386856,56.8257817408136,-612.839998509634,-18.638502678410557,37.66837475766895,-298.2160428545689,-41.557897833343134,42.529483996945494,-997.3895480002352
132,0.9910119405085527,0.9890529129223922,0.99853030410304,4.3829573851922e-05,2.3235779656895983e-05,0.007586008351676384,0.005467203885897268,0.0015035234079763089,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.043592988613085,56.8285607977091,-612.7846737950355,-18.642136189952353,37.6423647946634,-298.27417903923765,-41.554873938573984,42.53204232314015,-997.3169745257755
133,0.9910924955870148,0.9889860960297724,0.9985352649227383,5.1106658145569044e-05,2.5254186417431248e-05,0.007660679442739799,0.0055390053392795,0.0015077853941145066,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.02014012276945,56.84126367798797,-612.36252220985,-18.644779229186014,37.61661890359189,-298.3164676669762,-41.51801178832257,42.507092255700655,-996.4322829197416
134,0.9908807196273612,0.9887955659690199,0.9983814660317841,5.875254153559224e-05,2.737216993128217e-05,0.007674629220205495,0.005548088373404372,0.0015071308491379466,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.988330591288744,56.86032129684263,-611.7899506431974,-18.656058663553637,37.584085523947124,-298.4969386168582,-41.46075928017753,42.46592416906728,-995.0582227242606
135,0.990709027242516,0.9887751097513945,0.998278355191065,5.69945530111348e-05,2.6324724869963353e-05,0.0077163830088756375,0.005594707970826694,0.0015038907288610005,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.96140131785633,56.88160558505114,-611.3052237214139,-18.683266094535124,37.540784236338745,-298.932257512562,-41.408983246427844,42.42783502611376,-993.8155979142683
136,0.9907919557604161,0.9887424702709348,0.9983296965285013,5.8025096437198777e-05,2.6262859563253996e-05,0.0077072359318234775,0.00558684949600535,0.0014999332075680562,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.95702824971617,56.897937920383455,-611.226508494891,-18.728605816942107,37.48441600439488,-299.6576930710737,-41.38670882072588,42.410625972504306,-993.281011697421
137,0.9910059012641628,0.9887252110365756,0.9984208372793998,6.114371380544701e-05,2.8157596312272342e-05,0.0077274472872774684,0.005611698244912902,0.001496542353924967,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.97446594179634,56.9095823895189,-611.5403869523341,-18.784633144121354,37.42214193390232,-300.55413030594167,-41.39110933757872,42.41336263809031,-993.3866241018893
138,0.9911999202407397,0.9889013617402505,0.9985224534950455,5.8563193998343765e-05,2.8728177787210897e-05,0.007727927952716364,0.005619289056026368,0.0014906383419180343,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.98884262462947,56.92544544975734,-611.7991672433304,-18.842536879223225,37.36070359714691,-301.4805900675716,-41.392822658492186,42.415087000455856,-993.4277438038125
139,0.9911572019829289,0.9889837512448453,0.9985459996590088,5.381249688492641e-05,2.7502441234765886e-05,0.007676834892152166,0.005560187927727569,0.00148864731073191,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.97887333272824,56.95322613997404,-611.6197199891084,-18.891782867262453,37.3056317614881,-302.26852587619925,-41.36958910413516,42.39882569243439,-992.8701384992438
140,0.9910902113474855,0.988857638148928,0.9984819240827975,5.382675513875593e-05,2.8926199958326586e-05,0.007688137435631017,0.005566401718263209,0.0014898826681550288,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.9454681709197,56.99137958767576,-611.0184270765546,-18.920337286260384,37.265642031463024,-302.72539658016615,-41.32117944975254,42.36355481135462,-991.708306794061
141,0.9911425948850733,0.9888143297950401,0.998517102933127,5.9645263486891724e-05,3.280112948006293e-05,0.007721613664155399,0.005602558767603698,0.0014871403702004194,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.90829212792883,57.030459663504615,-610.349258302719,-18.9341542320302,37.236447730889275,-302.9464677124832,-41.26535291925853,42.32174405054378,-990.3684700622048
142,0.9911637952637269,0.9886903701776036,0.9984882343679133,6.067539056012858e-05,3.309005499508382e-05,0.007749598494517529,0.005634462635245312,0.0014838961722063741,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.87999995307536,57.064685361720386,-609.8399991553565,-18.95097109576929,37.20573923945213,-303.21553753230864,-41.21622194004295,42.28246481478915,-989.1893265610308
143,0.9912184735490681,0.9886101681130791,0.9983911169911492,6.0380132625801164e-05,3.2070222309828853e-05,0.007782028318444605,0.005658752436930017,0.0014831697390375522,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.857111084906485,57.095209846226346,-609.4279995283167,-18.980092561142982,37.16862153937772,-303.6814809782877,-41.17387164059368,42.24647835290063,-988.1729193742484
144,0.9912219241124959,0.9886556511815584,0.9983371068301203,6.976734374289001e-05,3.476939955072665e-05,0.0077233314002436715,0.005600301865161764,0.001475998906653931,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.833794522418856,57.122537653227276,-609.0083014035395,-19.02341067623972,37.12325156238863,-304.3745708198355,-41.14451583274206,42.2203588615376,-987.4683799858094
145,0.9910557630561796,0.9886214078168485,0.9983431800178714,7.372485177471398e-05,3.61165600990758e-05,0.0076733788014547635,0.005554354910659692,0.0014665676555955483,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.80720465182137,57.144701034175974,-608.5296837327847,-19.075144902040066,37.07165291224722,-305.20231843264105,-41.138700253647194,42.21163904940636,-987.3288060875326
146,0.9909538237211666,0.988678915032085,0.9983217754028473,6.835989911336122e-05,3.397314540889769e-05,0.00775314399988157,0.005632077782044401,0.001470553184346961,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.78435868515772,57.15955490707725,-608.118456332839,-19.12682573772554,37.01988084988144,-306.02921180360863,-41.15301541263364,42.21742334526967,-987.6723699032075
147,0.991078145253969,0.9886712199155907,0.9984300106192183,6.304810924341245e-05,3.143671088105187e-05,0.007751629871812555,0.005618271346153956,0.0014765847315864112,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.77574629925221,57.16438047907914,-607.9634333865398,-19.174110138451358,36.971338776988894,-306.7857622152217,-41.17575166271494,42.22849661410396,-988.2180399051584
148,0.9910140159585354,0.9884998285430233,0.998501472604411,5.7133995282160293e-05,2.9382284919634795e-05,0.007793027538260352,0.005657315129587315,0.0014766316765589408,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.77560002701222,57.16405581692893,-607.9608004862199,-19.21496428487822,36.928040834453924,-307.43942855805153,-41.19245571289714,42.23332449691516,-988.6189371095314
149,0.9911263828410933,0.9885680807334665,0.9985567826810638,5.185381341567221e-05,2.8406229703290733e-05,0.007925848452233769,0.005777222390263535,0.0014950806149851886,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.772782350988,57.165262859887065,-607.910082317784,-19.255810842679097,36.884998341941895,-308.09297348286555,-41.18761557827685,42.22121326028883,-988.5027738786443
150,0.9911464303784316,0.9885984342818253,0.998593521810889,4.7110943895524066e-05,2.7257317354241607e-05,0.00790022816743889,0.005743124978855829,0.0014964060908758319,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.764256814864375,57.16867886891556,-607.7566226675588,-19.301655975673572,36.83796076808176,-308.82649561077716,-41.157572334291324,42.18984935616296,-987.7817360229917
151,0.991288536728792,0.9887502107112903,0.998645184452328,4.53812115737375e-05,2.6045515091782008e-05,0.007908363629996164,0.005748145658736431,0.0014995924683076187,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.74644634616713,57.174912997112315,-607.4360342310084,-19.343212843597563,36.79392687531172,-309.491405497561,-41.10940946489455,42.14556414236892,-986.6258271574691
152,0.991276856133716,0.9888153460849364,0.9985854356061836,4.470924198943887e-05,2.511618571896689e-05,0.007839401830220544,0.0056747222813856414,0.0014969824836088754,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.71685930061567,57.18486948696931,-606.903467411082,-19.369123249063247,36.76099922401755,-309.90597198501194,-41.05061289094494,42.09420976268839,-985.2147093826786
153,0.9912435333715136,0.9887302821486484,0.9984498675794079,4.289524957072162e-05,2.410183249071546e-05,0.007779475001795781,0.005605433782498925,0.0014962390643660638,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.67730753506208,57.199051220606236,-606.1915356311174,-19.37538607940717,36.743110700929925,-310.00617727051474,-40.990504986893995,42.04133101261072,-983.7721196854559
154,0.991076621170619,0.9887667744964451,0.9983781357225361,4.0338310349202126e-05,2.355104474171785e-05,0.007722302684376671,0.005545948405341355,0.0014919824824721462,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.63589370269857,57.2155026075535,-605.4460866485742,-19.371737525758203,36.73676973590391,-309.94780041213124,-40.94768437180169,42.0005649036106,-982.7444249232406
155,0.991028137841115,0.988737388931892,0.9984253028944772,3.9810693280784214e-05,2.3325803881531208e-05,0.007713739879949969,0.005539663528480063,0.0014909517769082197,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.605431602331535,57.229823398636235,-604.8977688419676,-19.3705400369274,36.733241268822226,-309.9286405908384,-40.93677426955674,41.98400053213001,-982.4825824693618
156,0.9909959117179787,0.9888120574002972,0.9985419904128129,3.994973634777954e-05,2.2510289100627267e-05,0.007777880485265621,0.005599551834319485,0.001497376639599652,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.59200544810208,57.23579091111373,-604.6560980658375,-19.371633233803443,36.72844439306202,-309.9461317408551,-40.947338793497856,41.984501336113546,-982.7361310439485
157,0.9909155672269401,0.988870273869573,0.9985858808122626,3.97650021314039e-05,2.251882380482027e-05,0.007848802793553156,0.00566396192397746,0.001507149649857563,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.5911468796343,57.23297978046898,-604.6406438334175,-19.37060634274238,36.72351185472219,-309.9297014838781,-40.9517738385832,41.98072596410042,-982.8425721259968
158,0.9908955842360518,0.9889015267617707,0.9985442218309923,3.939741356684667e-05,2.2708988075128623e-05,0.007898427342770556,0.005699536394527252,0.0015175667011738316,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.598580930611575,57.22566690708405,-604.7744567510084,-19.362127280472407,36.722885364312596,-309.7940364875585,-40.933188470173846,41.95905262082836,-982.3965232841723
159,0.9907847056254022,0.9888993332128672,0.9984120769625043,3.6101715137108784e-05,2.210500284710482e-05,0.007864436814915065,0.005657323878411194,0.001519936104261638,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.61520381841855,57.21642149890754,-605.0736687315339,-19.344356527694103,36.73001028319119,-309.50970444310565,-40.901475441986534,41.92568533859883,-981.6354106076768
160,0.9909428256436141,0.9888535960961268,0.998444334373956,3.5685002159018164e-05,2.2464730287577536e-05,0.007801430919794806,0.0055995872461034575,0.0015142170545713559,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.64212000297839,57.20557651684589,-605.558160053611,-19.322747675359132,36.74260764533388,-309.1639628057461,-40.882657355081406,41.899015138082206,-981.1837765219537
161,0.9908883728990313,0.9888196197500535,0.9983652252645512,3.6432669976349735e-05,2.2118736444573588e-05,0.007783894365469361,0.005587308992821434,0.0015097424088695776,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.67378653328344,57.1953911256099,-606.1281575991019,-19.304636796192007,36.7560680812289,-308.8741887390721,-40.88748038333914,41.88843570558582,-981.2995292001393
162,0.9909673894859823,0.988784511502125,0.998373025132754,3.442699531308204e-05,2.1259388688630907e-05,0.007763951918187024,0.00556661575540498,0.0015080480215598753,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.70034304553831,57.189205299354526,-606.6061748196896,-19.293858447706924,36.765194265670694,-308.7017351633108,-40.906272469759436,41.88982633696309,-981.7505392742264
163,0.9908704293259204,0.9886455922133915,0.9983663131898208,3.213271662704624e-05,2.100228631612995e-05,0.007755275757679832,0.005566780338189064,0.0015007855719994933,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.72037537899403,57.184477229724216,-606.9667568218925,-19.29054757356528,36.76703818875388,-308.6487611770445,-40.93481969937587,41.90208333238908,-982.435672785021
164,0.9908330171301861,0.98869690974103,0.998443245898127,3.015905005632083e-05,2.0082308413483017e-05,0.007847153280731345,0.005658015618181959,0.0015029763365810099,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.73851953560638,57.177690295069,-607.2933516409148,-19.298283294148302,36.75997162156906,-308.77253270637283,-40.96957288078659,41.92172077288743,-983.2697491388783
165,0.9909158901835216,0.9886835419728778,0.9986276626454718,3.0476920382995215e-05,2.0104494833993743e-05,0.007896796797321637,0.005702941908968499,0.001508256843148914,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.760476058677945,57.16749609097283,-607.688569056203,-19.318064326560428,36.745382148461914,-309.08902922496685,-40.99847579807267,41.93802188265843,-983.963419153744
166,0.9911366699823935,0.9887807301170346,0.9987418732030738,3.182986041764335e-05,2.0376346501751702e-05,0.008003576587124797,0.005819748187664395,0.0015117991365339615,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.7851448892148,57.15659359617894,-608.1326080058664,-19.340672415789527,36.73019993086002,-309.45075865263243,-41.00213978502195,41.93539249557559,-984.0513548405269
167,0.9910621995960246,0.9889446792168919,0.9985976992031848,3.0297406604724026e-05,1.925285987627194e-05,0.007964735485790249,0.005783412541876759,0.0015092887204286398,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.79945694712627,57.15035170920283,-608.3902250482728,-19.35669725159046,36.72042567853421,-309.7071560254474,-40.96523959999724,41.90113582621449,-983.1657503999337
168,0.9909786001516928,0.9889470867310469,0.9985052604002791,2.748762663963713e-05,1.800466599991955e-05,0.0078117809195120715,0.0056321949101848495,0.0015000061968676237,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.79682599488053,57.14951155960771,-608.3428679078495,-19.357443135528182,36.722403446783325,-309.7190901684509,-40.90710686546769,41.849783469574945,-981.7705647712245
169,0.9909848518258761,0.9888896595238674,0.9984021939128175,2.6136069572742995e-05,1.7507423717378685e-05,0.007779675253036421,0.005596438665020074,0.0014963045871120228,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.78950819273191,57.1472512407841,-608.2111474691743,-19.34044117493143,36.737814897746546,-309.4470587989029,-40.868080406854354,41.813004726153515,-980.8339297645045
170,0.9909942335548695,0.9888684394782463,0.9983908696384889,2.565129891503959e-05,1.714487181726097e-05,0.007727752444448187,0.005546555965536038,0.0014916762216789408,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.78868516632255,57.137378007435515,-608.1963329938059,-19.3178544746742,36.7568954448903,-309.0856715947872,-40.866103562592656,41.80473152093725,-980.7864855022237
171,0.9909038786766089,0.9889169354190146,0.9983752455330677,2.3390449633206794e-05,1.7905215325895083e-05,0.007730818004282896,0.005543585637975957,0.001495117179932002,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.79446117456146,57.1238906061525,-608.3003011421064,-19.301125508178757,36.771825474875136,-308.8180081308601,-40.89372798311545,41.817172504021705,-981.4494715947708
172,0.9910302124254544,0.9889320882149369,0.9983644688313835,2.8974357327144467e-05,2.1167580099707463e-05,0.007724011166874365,0.005539222240713693,0.0014967229008371774,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.807821874356016,57.11049371407534,-608.5407937384083,-19.28947153273641,36.78396749177583,-308.63154452378257,-40.935663011926486,41.837408887632435,-982.4559122862357
173,0.991017080660264,0.9889248037457924,0.9983822539607327,3.0051799025554455e-05,2.3505056830519846e-05,0.007659026528055329,0.005485396110189232,0.0014849059831540188,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.82573023319236,57.09756895167036,-608.8631441974625,-19.277811132456407,36.795952068207995,-308.4449781193025,-40.98196153047446,41.859829822010916,-983.567076731387
174,0.9910988920158212,0.9888436070951293,0.9985025443334505,3.1239350286175605e-05,2.3729281637958885e-05,0.007679191205020019,0.005500482362613697,0.001487399834843249,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.839032305460314,57.085424870874014,-609.1025814982856,-19.26608921273919,36.806459796921274,-308.257427403827,-41.027997865347125,41.88354495364812,-984.6719487683309
175,0.9909747068462607,0.9888194136915978,0.9985311776913119,3.316593312643723e-05,2.3488973924697247e-05,0.007763452312451325,0.005585065737249632,0.001495990315781315,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.84435574283769,57.073946365792736,-609.1984033710785,-19.257826563470097,36.81055524825556,-308.12522501552155,-41.06108657459641,41.8991462212235,-985.4660777903139
176,0.9908166277768283,0.9887907094262997,0.9984845623603935,3.454873769023375e-05,2.251922758718079e-05,0.007833161583448187,0.005658378967894698,0.001500985521110406,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.846381018869245,57.06316844664833,-609.2348583396464,-19.255277756248045,36.806339749878504,-308.0844440999687,-41.07056188605447,41.89767740874267,-985.6934852653072
177,0.9908868442783054,0.9887587062572468,0.9985899511574788,3.2723146707255846e-05,2.10294705949872e-05,0.007850638539821243,0.005685762465063549,0.0015012551338940698,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.857624162748266,57.049058631255136,-609.4372349294688,-19.257762399689533,36.79623985824528,-308.1241983950325,-41.06620284886494,41.88615158721328,-985.5888683727586
178,0.9907861880507376,0.9887505659177398,0.9986496370261518,2.9980626991595508e-05,1.9687804128192777e-05,0.007916082442033312,0.005756784106553191,0.001502208066248708,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.88302351870513,57.03148714399016,-609.8944233366924,-19.264363477593186,36.78264336328009,-308.229815641491,-41.05678858934868,41.87004223618271,-985.3629261443683
179,0.9905364208349137,0.9888201469006761,0.998515443223946,2.7189078482008737e-05,1.815123456901789e-05,0.007992463038428274,0.005836693828999346,0.0015093385074600452,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.91538282809697,57.01341107001932,-610.4768909057456,-19.273861265734453,36.76777724814845,-308.38178025175125,-41.0329465785224,41.84133033942119,-984.7907178845376
180,0.990543801006754,0.9889672800768592,0.9985163652895656,2.6402458987242194e-05,1.7445623357208624e-05,0.00794771800039314,0.005802538126232676,0.0015035089256200487,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.95785818040255,56.99053751452638,-611.241447247246,-19.28093967977672,36.75451050338825,-308.4950348764275,-41.00112691382046,41.806503199491864,-984.027045931691
181,0.9903817714337004,0.9889825567612145,0.998361176147727,2.652184481052293e-05,1.7271996033226167e-05,0.007891051099111627,0.0057438582717521305,0.0015020958765439914,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.013571062405326,56.9605012474812,-612.2442791232959,-19.276062090842586,36.74879757448608,-308.4169934534814,-40.98174412210564,41.78287078514851,-983.5618589305353
182,0.990489532170141,0.9888998711003825,0.9983180343088613,2.489277170976066e-05,1.7336584693542434e-05,0.007826859629752426,0.0056773563305322,0.0015013253059237763,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.07619264258554,56.92847313363321,-613.3714675665396,-19.25502967755174,36.753841972876636,-308.08047484082783,-40.98391728561016,41.776743988342126,-983.6140148546439
183,0.9907271170491991,0.9888884142644313,0.9984330965563915,2.4069204621174052e-05,1.7305263961041787e-05,0.007784939784339563,0.005646746568099693,0.0014939909535552952,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.13982957875602,56.89862393998464,-614.5169324176084,-19.228227693381623,36.76251829166838,-307.65164309410596,-41.01275998008291,41.790449540339594,-984.3062395219899
184,0.9908905849979107,0.9888202807367489,0.9985448068869447,2.3875671510015695e-05,1.675564330036628e-05,0.007795807443597208,0.0056576347260930936,0.0014928751885537584,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.18995405199244,56.87814376217954,-615.4191729358639,-19.207705555007532,36.766918383773955,-307.3232888801205,-41.052014267283404,41.810394470968426,-985.2483424148016
185,0.991003082358785,0.9887068194184614,0.9986542769795106,3.0107035403100527e-05,1.829202353635157e-05,0.007847660599562238,0.005717468444560537,0.0014908702620625121,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.21081120703019,56.875349819258254,-615.7946017265434,-19.195792516451935,36.76483688268683,-307.13268026323095,-41.06936428692186,41.813218885705915,-985.6647428861246
186,0.9908916217439638,0.9887011223441832,0.9985846112294194,3.408388999694361e-05,1.9939301209508755e-05,0.007928485519494289,0.005805420284953688,0.0014937572164069606,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.201917042919646,56.88949599732399,-615.6345067725537,-19.194363271944653,36.75383406259842,-307.10981235111444,-41.04961435654594,41.78973182120461,-985.1907445571024
187,0.9908439133552273,0.9886933232486141,0.9984858301021767,3.29855897480175e-05,2.0997988335664136e-05,0.00792125984727495,0.005793061428260048,0.0014952978182078353,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.1763935278947,56.91054454568429,-615.1750835021046,-19.204663884109845,36.73308064983773,-307.2746221457575,-41.0053121998884,41.749383537599044,-984.1274927973216
188,0.9908585681984631,0.9886879860461326,0.9984908497073726,3.184675365667598e-05,2.1575109151180274e-05,0.007871192643653244,0.005738776107905723,0.0014927452460316286,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.152205951407964,56.92981232403097,-614.7397071253433,-19.220754660076505,36.70678918299322,-307.5320745612241,-40.968740733866376,41.71572202918953,-983.2497776127931
189,0.9908139934461196,0.9886832659537224,0.9985032388440345,3.483491951545889e-05,2.2177399298221584e-05,0.007880878162553546,0.005734063611881667,0.0014984930685729416,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.13472835462999,56.94584540603372,-614.4251103833399,-19.23748155318647,36.68117702105042,-307.7997048509835,-40.95450373813862,41.69858177265234,-982.9080897153269
190,0.990790077197046,0.9887148317388691,0.9985418152812715,4.2803976410696576e-05,2.4974665770458056e-05,0.007910826184397528,0.005762259464410581,0.0015008006553310247,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.12029001263458,56.959677789585,-614.1652202274224,-19.25287517261041,36.65928559211355,-308.04600276176654,-40.95060412352206,41.687730524411535,-982.8144989645294
191,0.990846297647487,0.988755503663473,0.9985678346955627,4.70203825583492e-05,2.8141010702230562e-05,0.00794004687950219,0.005787237051105071,0.0015045849982882028,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.108614149364314,56.97111703421494,-613.9550546885577,-19.265526422822113,36.64392866569733,-308.2484227651538,-40.94378422481021,41.67372853045847,-982.6508213954451
192,0.9908216143531013,0.9887968033954068,0.9984650755413295,4.6270850056084505e-05,2.844724554409858e-05,0.007936449595561298,0.005775498134054905,0.0015047648675707334,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.09602619205421,56.97888144169844,-613.7284714569757,-19.272916353979998,36.63558682502982,-308.36666166367996,-40.92771957560525,41.653103885019995,-982.265269814526
193,0.9906920514260485,0.9887340276734259,0.9984540300503558,4.284964429559903e-05,2.661627372076975e-05,0.007855255696019157,0.0057008796825890285,0.0014948638551850895,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.07985280908156,56.984023234708374,-613.437350563468,-19.2736358677188,36.632545118396365,-308.3781738835008,-40.91059017330961,41.63276034518907,-981.8541641594306
194,0.9907377244566644,0.9887074826005587,0.9984073998147405,3.904588141762523e-05,2.4787737092782818e-05,0.007922146373771477,0.005759418030699296,0.0015043833122418504,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.06679780672004,56.98435752289504,-613.2023605209607,-19.271702979032433,36.63291824179053,-308.34724766451893,-40.90707911314912,41.622961309998885,-981.769898715579
195,0.9907117369148554,0.9887539837987844,0.9984045478308586,3.5518943232795466e-05,2.2556090342281682e-05,0.007891530984064872,0.005722796645953093,0.0015018358243024073,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.06259333016246,56.97672927410466,-613.1266799429242,-19.27266361173912,36.631992744545116,-308.3626177878259,-40.9186468844681,41.62322737078039,-982.0475252272345
196,0.9908521524112279,0.9888452965335992,0.9984859752571765,3.25171659355649e-05,2.06167273990846e-05,0.007885159343248812,0.005709385741324012,0.001502975634897611,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.063567029702654,56.96414218648275,-613.1442065346478,-19.276753435594863,36.63110380229175,-308.4280549695178,-40.93985337835638,41.629057877143225,-982.5564810805532
197,0.9910220078184574,0.9889323757975321,0.9984568145259595,2.9826592333965567e-05,1.898928599116154e-05,0.007866616337761667,0.005686255747281843,0.0015012506277207105,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.062464773698736,56.95102358431544,-613.1243659265772,-19.276793224058107,36.636847398105935,-308.4286915849297,-40.9595453249437,41.63275420694632,-983.0290877986488
198,0.9910061629544431,0.9888195915217888,0.9984276161542107,2.7435938698893658e-05,1.7787703477180606e-05,0.007751531025022516,0.005567490392421379,0.0014958245077665658,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.04848841108551,56.94181774098134,-612.8727913995391,-19.265626503503828,36.65377196874215,-308.25002405606125,-40.96914564766188,41.62942110644963,-983.2594955438851
199,0.9909085927954933,0.9887380865962238,0.9983059966952073,2.7635125824345137e-05,1.7312234776186342e-05,0.007777245065120509,0.0055984880176646,0.0014936025018976206,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.017894671724385,56.937085974178146,-612.3221040910389,-19.247365086956744,36.67582666064071,-307.9578413913079,-40.97534041123783,41.62540161660175,-983.408169869708
200,0.9895144478938301,0.98788165982879,0.9972494663889313,2.7882456772289072e-05,1.678047786854282e-05,0.007762305443317607,0.005580969441622318,0.0014888257485481918,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.300817238776816,56.637118576019034,-599.4147102979827,-18.912834425366825,36.46710379959404,-302.6053508058692,-40.465318761857276,41.59418937652521,-971.1676502845746
201,0.988956506546098,0.9875215693395486,0.9970252260134318,2.5512913890859414e-05,1.5610448606125573e-05,0.007797424061648224,0.005645615991007922,0.0014744337920774345,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.82021822388513,56.020244716367536,-590.7639280299323,-18.78773778534138,35.94259071594975,-300.6038045654621,-40.247644827655066,41.558005792191516,-965.9434758637216
202,0.9915532610089997,0.9895036058909012,0.9996647664402561,2.44302086443443e-05,1.5009785502457434e-05,0.007935887387659019,0.005862933797637756,0.001443663426322225,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.83664066894857,55.28862617047078,-609.0595320410742,-19.84437725296218,35.18632289244109,-317.51003604739486,-41.4398060221863,41.641851306621895,-994.5553445324713
203,0.9939679844942115,0.9917344200269187,1.001600636513868,2.8944154001772966e-05,1.609573029869999e-05,0.008135842220154252,0.006187258385923687,0.0013994996760617962,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.2029075844668,54.68417468218299,-633.6523365204024,-20.918821270372895,34.62893595518671,-334.7011403259663,-42.18250726325403,41.81905584759366,-1012.3801743180967
204,0.9884629654821411,0.98909356499695,0.9962985173154811,3.194662225125385e-05,1.6557373315873322e-05,0.007796589125443551,0.005921873810749298,0.0013326454082617323,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.67993314520875,54.56909730091856,-606.2387966137575,-19.34092881618477,34.84567996555673,-309.45486105895634,-39.312539244817806,41.717768249613925,-943.5009418756274
205,0.9794407616901745,0.9830469607145722,0.9869771597671207,2.9563741680923523e-05,1.6582360377229186e-05,0.006834287705985112,0.004944896416812059,0.0012648199742792017,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.518132915025344,54.97818709461029,-549.3263924704562,-15.825970763914185,35.87878324090429,-253.21553222262696,-34.9628125314442,42.34285657092522,-839.1075007546608
206,0.979901392030506,0.9828649003303406,0.9863941538079656,0.0003173780557057481,0.000163054953581904,0.0065964246966585885,0.0046520518670962714,0.000883542368867649,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.65421421657366,54.707336740823216,-551.7758558983259,-15.319040855181802,35.86875916224524,-245.10465368290883,-35.011293120809675,43.034268175831656,-840.2710348994323
207,0.987055386946074,0.9874554154708749,0.9938497136086953,0.0007524288566861865,0.0003589667715079825,0.005889464862185555,0.004040731840432889,0.0007831174710966555,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.203588745800786,53.77719787763215,-597.6645974244142,-17.825078029867708,34.62229488133437,-285.2012484778833,-38.657592602131054,44.19163979476561,-927.7822224511452
208,0.9939470101193261,0.9918532586473788,1.0011031210397112,0.0013988321132702142,0.0009055416705253054,0.006071226936602327,0.004356063977659569,0.0011146497652471147,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.64432799774765,52.99742268733478,-641.5979039594578,-20.217663903466605,33.56874704969056,-323.4826224554657,-42.25398274544611,45.94575624507669,-1014.0955858907066
209,0.9989459990753158,0.9948180597381765,1.0062136508543544,0.00303501590691667,0.002210890159564458,0.007201219315391407,0.005652029968571528,0.001150311467030376,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.39595720386055,52.55129509286964,-673.1272296694898,-21.70980416838269,33.12993392781985,-347.356866694123,-44.80183255154896,46.84560838296491,-1075.2439812371751
210,0.9935701225992426,0.9912744841798945,1.0013481429039575,0.006492212774609913,0.004517307857040542,0.007993092550667349,0.006563458260633871,0.001230596983029672,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.497133899689864,52.77592625657206,-638.9484101944175,-19.928038622513398,33.66174026345594,-318.84861796021437,-42.55236844403189,46.3914349933737,-1021.2568426567655
211,0.9792153503178035,0.9822559663083953,0.9883194288687751,0.023410510625304783,0.015892651261905998,0.0076992991339349575,0.006259313243152408,0.0011826215713082162,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.58784135892174,53.843860461814316,-550.5811444605913,-15.76642587449417,35.090880320715414,-252.2628139919067,-36.37173581354896,45.9751371137555,-872.921659525175
212,0.9753492674252323,0.9798875196110653,0.9848172141266491,0.038460661287316254,0.025797328187345363,0.00671055444623272,0.005536256883552156,0.000980654912376274,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-29.349455261449425,54.13174875269561,-528.2901947060897,-14.777466226201852,35.519148112456875,-236.43945961922964,-34.70303970002649,45.56596506674376,-832.8729528006356
213,0.9825092654574006,0.9847740323020306,0.9917598388288353,0.04184188975867209,0.027828463902084686,0.007388345288088583,0.005856042975473564,0.001091964849488797,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.971221387008484,53.29902131010123,-575.4819849661527,-17.19857996394659,34.477907686726304,-275.1772794231454,-37.989287145474485,45.86272080093961,-911.7428914913877
214,0.9903421520703378,0.9900829119253475,0.9994251695235024,0.05410796599430758,0.03568377189625879,0.007059011661042865,0.005670959301565866,0.0010563955117665483,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.86864239990892,52.5059292230143,-627.6355631983606,-19.91985156742764,33.305951867649895,-318.7176250788422,-41.71655626015298,47.46773627608604,-1001.1973502436714
215,0.9964976945791836,0.9942780369960663,1.0054299328348475,0.06914969484422075,0.04526909614412175,0.007822012108825983,0.00654310903035032,0.0011673003208267738,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.19263071983671,51.984663530139294,-669.4673529570607,-22.124353615838064,32.581234618090285,-353.989657853409,-44.61170401051219,48.51341320396939,-1070.6808962522925
216,0.995018636720695,0.9941728030438688,1.0023318816632967,0.07203665638205457,0.04727174302256051,0.008400952634427548,0.007216168263417612,0.0012709864863024668,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.809942293596585,51.98951136247222,-680.5789612847385,-21.30618011035583,32.81816851412963,-340.89888176569326,-42.8572731557182,48.347292995777735,-1028.5745557372368
217,0.983973548974418,0.9878384072475114,0.990481275635107,0.09109111134775834,0.06276019583433692,0.006735133624546726,0.005448982750535072,0.0010084571317916906,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.98033475867111,52.6444390820204,-629.64602565608,-17.465132987357105,34.14601930541775,-279.4421277977137,-36.99826432355566,48.12700535201763,-887.9583437653358
218,0.9782903415588436,0.98185493534519,0.9834928741006449,0.12175197868114584,0.08287858194925693,0.005728362449687998,0.004034328561364059,0.0007897452824434881,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.680297944412665,53.2528152906202,-588.2453629994279,-13.703577170176121,35.76706556798386,-219.25723472281794,-34.70617464869572,47.60809420216314,-832.9481915686973
219,0.9833959857227307,0.9830963561861931,0.9871111953009982,0.12301352105121409,0.0833170192955354,0.005170574985794902,0.0034848863873588715,0.0007312134385782851,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.0479023232935,53.00480003629333,-612.862241819283,-13.457466422880257,35.86689155173139,-215.31946276608411,-37.32345992173295,47.445929031897066,-895.7630381215907
220,0.9908465473585735,0.9880539714087725,0.9952863954813288,0.12382867134398724,0.08462135099781734,0.0040893063540269736,0.002627222610401236,0.0007862425122515641,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.338027308070565,52.44822776496704,-654.0844915452701,-16.31881653665277,34.52098018080941,-261.1010645864443,-41.19285692496195,48.8758491683693,-988.6285661990869
221,0.9973666984290055,0.9926024274722292,1.0025312760770424,0.1328029074388156,0.09170551073612826,0.005511106591299915,0.004189228960035883,0.0008562053297770019,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.2497592758559,52.05736981102438,-688.4956669654063,-18.981874935201066,33.43278232970274,-303.70999896321706,-44.59662193392174,50.36861227728164,-1070.3189264141217
222,0.9992414287379485,0.9937831324176701,1.0067909005242908,0.1310269159284919,0.09071326513501905,0.006722631522142688,0.005553230004469783,0.0010057354671672528,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.446372189995124,52.25197679979713,-674.0346994199123,-20.52473301560429,33.01440377521806,-328.39572824966865,-46.70282178994592,50.51252276107781,-1120.8677229587022
223,0.9909178046055791,0.9883217511684631,1.0012510182611845,0.13373918570322654,0.09312718063981071,0.008700864480862837,0.0074947913196624855,0.0013293943824444201,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.29535174674817,53.134851170971615,-599.316331441467,-18.828681744450076,33.66806801361147,-301.2589079112012,-43.97703718654754,49.38805459474226,-1055.448892477141
224,0.976444896226877,0.9798633529034462,0.9884375659315617,0.1544778726777121,0.10497862802270466,0.009701484542494703,0.00841244555750261,0.0014707749512083653,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-28.511390111071965,54.39732898708556,-513.2050219992954,-15.169816777881968,35.11093383103717,-242.71706844611148,-37.45612699846251,48.55077123512411,-898.9470479631002
225,0.9729704116298846,0.9785833755205037,0.9854150583179071,0.1546400846946265,0.1050744737660936,0.008709102519608712,0.00734688954445146,0.0012779440348073825,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-27.649553552155414,54.60298705597861,-497.69196393879747,-14.900732585611264,35.22129725570144,-238.41172136978022,-35.58480867389245,47.767873304575254,-854.0354081734187
226,0.980874284663664,0.9843708675239994,0.9925386098346142,0.1489177004110035,0.10103422294415239,0.008886745149740131,0.0075097736566727856,0.0013703565789769153,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.716513857662317,53.60335098868281,-552.8972494379217,-17.794921611271263,33.8858837435904,-284.7187457803402,-38.694669516809306,47.72211124736199,-928.6720684034234
227,0.9890944328499038,0.990095130546011,1.0001036360565856,0.1566804653496623,0.10541892442873993,0.00835171633511538,0.007054411860822381,0.0012226024257395076,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.004518876868495,52.77094878889202,-612.0813397836329,-20.681850823836385,32.65794771855637,-330.90961318138216,-42.22019114926451,48.986532973579735,-1013.2845875823482
228,0.9956230796285747,0.9945022328445386,1.0058855175905674,0.16214286283827659,0.10730643498529864,0.008738158794468705,0.007553439882202984,0.0013098426012044943,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.62400296465025,52.20046738758107,-659.2320533637045,-22.925136311097276,31.923436339296046,-366.8021809775564,-44.90494417498866,49.64550898690898,-1077.7186601997278
229,0.9945416842608521,0.9951946002416815,1.002494927021336,0.15537448388439246,0.10323319154767978,0.008932310198892304,0.007840917469204173,0.001371226977396114,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.076246061390975,51.86875751866584,-685.3724291050376,-22.1624665793604,32.18621973907129,-354.5994652697664,-42.8883929164818,49.21107030193945,-1029.3214299955632
230,0.9838216595085613,0.9895679738280356,0.9904947633578374,0.16723775410037853,0.11675371316752249,0.006607765370050727,0.005415072024649815,0.0009693096667097636,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.97063346654062,52.23277707487389,-647.4714023977311,-18.309593187227208,33.60469501757364,-292.9534909956353,-36.82975347066142,48.83925410732922,-883.9140832958742
231,0.9780179315695794,0.9837055614969755,0.982810477553329,0.19509652304272226,0.13253569868273518,0.006287018207330399,0.00464671962816652,0.0009355962416437137,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.866918351600134,52.71857912626959,-609.6045303288024,-14.251009829198416,35.389902386623035,-228.01615726717466,-34.26207832325479,48.2860598453477,-822.2898797581149
232,0.9832261680235231,0.9845492190539415,0.9858056245820418,0.18998995248874068,0.12816000082605658,0.005570044676562046,0.003943045546272794,0.0008667689178075815,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.34878523957188,52.39309712330298,-636.2781343122939,-13.551627751134545,35.73919298225869,-216.82604401815271,-36.68791304596207,48.10640103103094,-880.5099131030897
233,0.9908101013228613,0.989018363387456,0.9939624043115756,0.18706001701839253,0.12652916659767233,0.0031632053709653965,0.0017583569212639317,0.00043018503255309594,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.502550015295256,51.95861137648234,-675.0459002753146,-16.08468051531442,34.59060746721941,-257.35488824503074,-40.674299513719156,49.50519178607213,-976.1831883292598
234,0.9973312068009075,0.9930479297627008,1.0013195106373864,0.1933970832230087,0.13079146715073817,0.004173625673396253,0.0029052350018288708,0.000713535579484554,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-39.28489122599928,51.65478331449785,-707.128042067987,-18.587195050598858,33.60971292517934,-297.3951208095817,-44.276270638744165,51.12207322255972,-1062.63049532986
235,0.9994411574985905,0.9933957097766347,1.0056305971427189,0.18789407544142533,0.12673436764123713,0.005816867419581017,0.004627307158278456,0.0008755507333954209,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.40844022452449,51.84734120356161,-691.3519240414408,-19.44641968975834,33.45728177056202,-311.14271503613344,-46.64062582153104,51.456642818973144,-1119.3750197167449
236,0.9916175526143031,0.9874498188257786,1.000383789419893,0.18206904671685822,0.12558571315157926,0.007952277329282055,0.006850530545331747,0.0011996937742108393,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.18807712587065,52.709027962673844,-615.3853882656717,-17.208163196883458,34.430950030117124,-275.3306111501353,-44.18471851831831,50.6225515820187,-1060.4332444396396
237,0.9774550726600899,0.9791279424413402,0.9884165274164848,0.19542172736252306,0.13453497956049185,0.009205342700817395,0.007961881966703506,0.0014060803346353165,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-29.27279324352724,53.996836183261976,-526.9102783834903,-13.982892596359894,35.87924277785846,-223.7262815417583,-37.89663193043047,50.11317837575708,-909.5191663303314
238,0.9738513608020971,0.9780940131439153,0.9859754221403118,0.19428319509264336,0.13241769973999143,0.008685664795556507,0.00732023560066167,0.001288212672816428,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-28.257132453423484,54.256424817854025,-508.6283841616227,-14.167767986384327,35.80753544778197,-226.68428778214923,-36.13619129312963,49.41324636710828,-867.2685910351111
239,0.9815425497715142,0.9838636840948826,0.9931344512041095,0.18426392481777362,0.1255832822300168,0.008572361008648641,0.007424687878734844,0.0012834535635642614,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.162902157697804,53.34409442241113,-560.9322388385605,-17.23783993379704,34.27075528716546,-275.80543894075265,-39.20655851633608,49.21617929106984,-940.957404392066
240,0.9893849766739554,0.9896920215395683,1.0005601737225358,0.1884238050333824,0.12724503072327678,0.008826290227441316,0.007512313839617922,0.0013106057004038869,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.305096202653374,52.59084625012747,-617.4917316477607,-20.261217015981934,32.89172677309371,-324.17947225571095,-42.59575526451628,50.2228056433153,-1022.2981263483906
241,0.9955712179123622,0.9942915062335909,1.0061787196496923,0.1915837304232873,0.12692783832391533,0.00918624277730213,0.008003231894220487,0.0013934289370095432,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.81389450695719,52.06783248462621,-662.6501011252294,-22.61020655760426,32.024976210644326,-361.7633049216682,-45.1226873031629,50.58559241922321,-1082.9444952759095
242,0.9940014285352757,0.9950057462655256,1.0029377855155435,0.1820856342921296,0.12084684561776537,0.009295941143308072,0.008200003858611147,0.0014377730811642748,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.094389339167535,51.80139988312505,-685.6990081050157,-22.099089446342173,32.24213698760771,-353.58543114147477,-42.9189606136076,49.96487145130973,-1030.0550547265825
243,0.9830596804543519,0.9895299832056964,0.9910932242584262,0.18783368632651093,0.1309312580494517,0.007233927018060459,0.006015410775821534,0.0010694876311191654,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.90261547120915,52.22253736061288,-646.2470784817648,-18.45848808089016,33.66230017278931,-295.33580929424255,-36.69880770965059,49.45762621074915,-880.771385031614
244,0.9769745504550481,0.9839040290839118,0.9822940548883495,0.21304968230801835,0.14306913392042916,0.00711593114806586,0.005431067755841061,0.0010495520239912877,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.09993382039274,52.617493158471035,-613.7988087670693,-14.40999801218331,35.450084747602055,-230.55996819493296,-33.38003329781285,49.090316388182316,-801.1207991475084
245,0.9818604159809048,0.9848429951127414,0.9842842708143962,0.20599320398385196,0.13710100907148937,0.006245078816223021,0.004630653540210001,0.0009602832443048825,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.86176305693034,52.224206289301264,-645.5117350247461,-13.687142294306351,35.79174244287674,-218.99427670890162,-35.17555038990644,49.027298236730935,-844.2132093577546
246,0.9897663942117395,0.9892322327984395,0.9927698518345287,0.2002739320836089,0.13444429414379996,0.003694006123604005,0.0022983364961696993,0.0006596852250755544,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.069110348129826,51.83664456118224,-685.2439862663368,-16.163557802536634,34.6253408936614,-258.61692484058614,-39.361183970871465,50.25614331712835,-944.6684153009152
247,0.9966291579917747,0.9931902695974203,1.0005247866837488,0.20338097278527642,0.13733862471549688,0.003630690713103899,0.0022403815663700984,0.0007136806061608669,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-39.91725586129001,51.570315566584014,-718.5106055032202,-18.604467385849865,33.628713281518635,-297.67147817359785,-43.25703303737968,51.94253502655702,-1038.1687928971123
248,1.0002002237270597,0.9941358988005538,1.005018725810762,0.1956367736813232,0.13225123966189342,0.005329413296383845,0.004118542695977947,0.0008175939691924371,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-40.125994647010565,51.639768415734025,-722.2679036461901,-19.16519226742733,33.56134199701792,-306.64307627883727,-45.935142890187045,52.40610152674109,-1102.443429364489
249,0.993754286104437,0.9887044764775965,0.9997643246663936,0.18960880977759678,0.13059780983829836,0.007210329829185899,0.005992472179555576,0.0010922318784684618,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.81879113186605,52.22326189120535,-662.7382403735888,-16.637573236755664,34.66980475303366,-266.2011717880906,-43.78355882657082,51.78872615047559,-1050.8054118376997
250,0.9798097367810404,0.9798718440936106,0.9876004307704815,0.2046007023483208,0.14052455156714078,0.007542266994831507,0.0062671807256991455,0.0011301505592374492,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.555290464520105,53.356427715965474,-567.9952283613619,-13.05932909344197,36.277772676652525,-208.94926549507153,-37.74344990938005,51.550524566716135,-905.8427978251211
251,0.9758763721823761,0.9782770761977034,0.9849888857185851,0.2068110404312891,0.13930956709566392,0.0069633527180519034,0.0055772698303560245,0.0010439170860014613,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.09354041550762,53.698765711258034,-541.6837274791371,-12.916085515744845,36.30953900347753,-206.65736825191752,-36.15190939597203,50.9300280001166,-867.6458255033286
252,0.9829578083486518,0.9836716100264171,0.992557858876951,0.19586632852023741,0.13194056262201595,0.007033300587036312,0.0056908632070410085,0.0010327970705497236,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.53763427399669,52.99434302994714,-585.6774169319403,-16.01512809589616,34.74500318033133,-256.24204953433855,-39.37300441332937,50.72461475346095,-944.9521059199049
253,0.9906067202001538,0.9892479339094641,1.0003160706918086,0.19970732443094855,0.13356602972195022,0.007953130257712947,0.006641587447892572,0.0011794156531849515,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.275044487880365,52.36153060039736,-634.9508007818465,-19.118058663124298,33.31707229180634,-305.88893860998877,-42.89817862498845,51.76287487133566,-1029.5562869997227
254,0.996478946625537,0.9936744606457305,1.006204612174533,0.20363227333627232,0.13415736233758804,0.00873452727737114,0.00754727521661227,0.0013224608791765008,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.46735702308738,51.924840815745505,-674.4124264155729,-21.595967633886247,32.36176075016755,-345.53548214217994,-45.51884961940419,52.10163946297089,-1092.4523908657006
255,0.9937860002156785,0.994364952577235,1.0034419039403266,0.19368856091539347,0.1274714095544676,0.009219024890269309,0.008107880884301751,0.0014257588266434554,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.924618228435925,51.95806465645694,-682.6431281118466,-21.78042026839791,32.385645494486994,-348.4867242943666,-43.357100650581906,51.45919522974903,-1040.5704156139657
256,0.9820506557809762,0.9885940636374484,0.9921244231029415,0.19846199246088517,0.135527029630148,0.00788898803831828,0.006630326409509643,0.0011706027158607218,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.0122998461063,52.62150392960487,-630.2213972299135,-18.80381415742458,33.57245086437604,-300.86102651879327,-37.11006241962725,50.89027843220111,-890.6414980710539
257,0.9752217549852352,0.9830085338866776,0.9822204907086726,0.21224117457065622,0.14709873837972384,0.008038941415435197,0.006169164388574675,0.0011676058891623151,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.31011869340367,52.93198114327409,-599.5821364812662,-14.925624339883852,35.26874393162277,-238.80998943814163,-32.81616414792409,50.8333956576839,-787.5879395501782
258,0.9793709143686696,0.9845074418727613,0.9832105230326497,0.20477517274685977,0.14095017748358588,0.007278372560530529,0.005434068144175369,0.0010450196953007437,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.297370400344455,52.448109273360814,-635.3526672062002,-14.462275918822147,35.464962119880745,-231.39641470115436,-33.725075464976065,50.92603379066796,-809.4018111594256
259,0.987572846882729,0.9892306691749093,0.9919059151459942,0.1971243971734211,0.1376563240304741,0.005030298522864566,0.0034736246024794923,0.0008044767445874231,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.718603781073824,51.98134954947015,-678.9348680593289,-17.059633908348687,34.23865944219918,-272.954142533579,-38.07593196235492,51.757944859527704,-913.8223670965182
260,0.9949783229091691,0.9934947796624143,1.0000353765578227,0.19811126229459292,0.14006420113309478,0.003948547929333858,0.00251074397579021,0.0006243300033963648,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-39.81697571528195,51.65606233766175,-716.7055628750751,-19.4567232884096,33.290912823855585,-311.3075726145536,-42.225550962299934,53.31801465386832,-1013.4132230951984
261,0.9998727830447677,0.9948435894168991,1.00471879257635,0.18964602440172132,0.1345098850469112,0.005374477878552231,0.004077554165044236,0.0008223160312987441,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-41.06931843018703,51.48181938524332,-739.2477317433666,-19.765234530127366,33.29375130163991,-316.24375248203785,-45.1782561559857,53.74295868819355,-1084.2781477436567
262,0.9949081660034802,0.9897942130887301,0.9997216029892358,0.18908685522788302,0.1327175092628923,0.006558041127381832,0.005450351953394483,0.0009975813548088427,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.64165299124886,51.75112680678163,-695.5497538424795,-16.960975590032195,34.487251350555155,-271.3756094405151,-43.40359304625565,53.19144811633803,-1041.6862331101356
263,0.9811281596103971,0.9806998235532616,0.9876774869518852,0.21294185737524968,0.14441081032313097,0.006866267546349913,0.00547757780789903,0.001027550293721133,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.22960788755544,52.77629944112822,-598.1329419759979,-13.167558768340507,36.18808577672418,-210.68094029344812,-37.65523208234525,53.074491692636485,-903.725569976286
264,0.9766989878502114,0.9784855630047257,0.9848887567279013,0.2185156265791355,0.14481194625098895,0.006214300962606086,0.00485376767516133,0.000946917697758301,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.220849952852973,53.28712202311481,-561.9752991513535,-12.82217965278364,36.31154741413418,-205.15487444453825,-36.13863852094327,52.375159550804554,-867.3273245026384
265,0.9832814878110381,0.9834951833580216,0.9922632466758498,0.20686493460488714,0.1370199306044472,0.006585612157794903,0.00520298286537902,0.0009805812350812226,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.12427796695009,52.804148623565986,-596.2370034051016,-15.86443782021899,34.80905822673931,-253.83100512350384,-39.40612326145889,51.970285047810556,-945.7469582750133
266,0.9907339024199762,0.9888502272956455,0.9999846366473837,0.20989218824565228,0.13878159000642398,0.007711381833891246,0.006356930018005465,0.0011410087727462064,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.68268520818974,52.21706142138508,-642.2883337474153,-18.973617813505346,33.41091945821104,-303.57788501608553,-42.98240108645317,52.88793244805572,-1031.5776260748762
267,0.9963470023735005,0.9931715278840539,1.0059699530442765,0.21440654010593738,0.1406233114962027,0.008614817272290956,0.007390433156893009,0.0012980142147163165,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.75594704656458,51.80787167228676,-679.6070468381624,-21.50833328002406,32.457749486539655,-344.133332480385,-45.664178248018686,53.14581201604433,-1095.9402779524485
268,0.9942681647114954,0.9943013945896053,1.003983870163136,0.20396884469290708,0.13373560891912614,0.009295168456801502,0.008148970921112574,0.0014332303812232558,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.09163284823305,51.87622273057455,-685.6493912681949,-22.19671737334107,32.33415475771949,-355.1474779734571,-43.59671662191704,52.5056008979262,-1046.321198926009
269,0.9826709928778447,0.9890656359973372,0.99297623896381,0.20664797808652066,0.13957411299936637,0.008134190254051337,0.006835809413524352,0.0012019596045163513,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.08129684316497,52.53833883387841,-631.4633431769695,-19.684956502437664,33.27891674917651,-314.95930403900263,-37.397819806414184,51.94087633505083,-897.5476753539405
270,0.9743668075120778,0.9834379642810068,0.9821240300356338,0.2152411202956943,0.1501445211824299,0.008068796086404316,0.006183208956786829,0.001163987986899348,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.22956781527202,52.88351413043178,-598.1322206748963,-15.762786510282584,34.90366475280793,-252.20458416452135,-32.47235917371152,52.110107873676164,-779.3366201690765
271,0.977450830247594,0.9847343182645625,0.9820967409476651,0.20504560460626448,0.14375965071225624,0.008018005741031264,0.006131734735134038,0.0011582781763482888,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.09695477116891,52.44103150745809,-631.7451858810404,-15.20083562007673,35.168389092987226,-243.21336992122767,-32.790962939952195,52.30413909856926,-786.9831105588527
272,0.985768811096496,0.989493953299263,0.9908390160076912,0.19960608317885847,0.1393704255852581,0.006145814598815859,0.004604115707634891,0.0010394658774477818,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.592966505320945,51.943763384499846,-676.673397095777,-17.695832237803113,34.0940036986555,-283.1333158048498,-37.24644835816577,52.844490933059916,-893.9147605959785
273,0.9935005324109034,0.9937713131775016,0.9990903513698118,0.20253016169095822,0.14086751507532372,0.004927060485026339,0.003151690408188475,0.0007000688949266599,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-39.85249645787563,51.59448566961604,-717.3449362417614,-20.009457265205242,33.28129628016221,-320.1513162432839,-41.580226223353996,54.3474936462305,-997.925429360496
274,0.9989332776718485,0.9951139277190408,1.0040022023806439,0.19393523150214775,0.1351091292129052,0.0050960329484664975,0.0037439268646514644,0.0007757539125650094,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-41.2808768412609,51.39500014795124,-743.0557831426962,-20.042448187040144,33.397328329524214,-320.6791709926423,-44.76486193484657,54.830330337318095,-1074.3566864363177
275,0.9961323129360686,0.9899544187432221,1.0002242548665945,0.19148025772715788,0.13248363663221913,0.006284839432444966,0.005034326640615269,0.0009273676831856274,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.9999491549241,51.62151259378677,-701.9990847886338,-16.989805673818065,34.667396728167255,-271.83689078108904,-44.00476979728227,54.19766234519779,-1056.1144751347745
276,0.9841784687762418,0.9809621919560363,0.98918508378234,0.21641152285081292,0.1451605953184756,0.007408816195324625,0.005752874217867077,0.0011055427129047903,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.6389440578679,52.60617986462725,-605.5009930416222,-13.172927199981528,36.39504791891723,-210.76683519970445,-39.10292093433473,53.79559399956269,-938.4701024240336
277,0.9780824207229265,0.9777473598262226,0.9861609057469659,0.225823062494391,0.14783230821765236,0.0062413719676995445,0.00482845410808374,0.0009646159681409268,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.355252333927986,53.53430174079154,-546.3945420107037,-12.812826660160058,36.57286697948291,-205.00522656256092,-37.39327784945466,52.939465116207906,-897.4386683869119
278,0.9825041252454696,0.9817722259402534,0.9930874250844164,0.2141269038377183,0.1397930205588677,0.007424480325004353,0.005927512769915489,0.0011118306941540657,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.985966518281632,53.41800738750914,-557.7473973290694,-15.869717731463341,35.128529806164316,-253.91548370341346,-40.33792928434509,52.26715316802635,-968.110302824282
279,0.9894585978542313,0.9872895765339362,1.0004909114384382,0.21597347453083054,0.1410383491328961,0.00935981229846921,0.007891391901495456,0.0013958100938610113,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.60051158774982,52.684798085210396,-604.8092085794967,-19.058527569596748,33.733878707590684,-304.93644111354797,-43.60220019202302,52.90591431277585,-1046.4528046085525
280,0.9950492365091059,0.9918692645491854,1.006214686745109,0.22073430900188476,0.14338285871767192,0.010116514099649547,0.008769019949653041,0.001535173772944813,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.87994107710543,52.12742489681634,-645.8389393878978,-21.745183456080365,32.73030198155741,-347.92293529728585,-46.05109388301295,52.97468626563554,-1105.2262531923109
281,0.9931269973236834,0.9949120238108745,1.0046696827616157,0.20985776142138668,0.13642865721088562,0.010496138046674323,0.0092285630381283,0.0016176464581367945,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.117654945611505,51.853653096899905,-668.1177890210071,-23.529704871917602,32.30103427280329,-376.47527795068163,-43.7820903092325,52.19539610130696,-1050.77016742158
282,0.9819436641359145,0.9920042586591976,0.9943069110292805,0.20661864072388592,0.13769200438981072,0.008824364124537968,0.007444974418889899,0.0013035014633823745,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.18145934555653,52.22742958079104,-633.2662682200177,-22.021540210820476,32.820174470988654,-352.3446433731276,-37.42102930844882,51.47681117198363,-898.1047034027717
283,0.9724131242551871,0.9868009495891965,0.982359686774536,0.2098914981383488,0.14516066403731315,0.01012319034227076,0.008128399733912148,0.0014753690103317273,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.780502418545886,52.48861752220219,-608.049043533826,-17.783335230094675,34.333311547192416,-284.5333636815148,-31.916797617415146,51.72895243051259,-766.0031428179635
284,0.9742362590894915,0.9856419110221175,0.9798067164739999,0.19880436038456398,0.1392345839541602,0.010664231298672123,0.008799576506321852,0.001585736760166037,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.80268374438579,52.00784496671122,-644.4483073989442,-14.661963605408923,35.80052165814715,-234.59141768654277,-31.731343207157938,52.046515097488694,-761.5522369717905
285,0.9830469645831119,0.988211192552798,0.9873781137384774,0.1925644743476826,0.13341050045498024,0.00938034297329465,0.0070020424314080325,0.0017241706421089792,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.37837990933005,51.562860242683875,-690.8108383679408,-14.906291656000233,35.791436674980176,-238.50066649600373,-36.341927887423346,52.678649822563855,-872.2062692981602
286,0.9916367143243844,0.9928050982994766,0.9964367049372047,0.19371232346143863,0.1337663504553327,0.004954580885267689,0.003450296169106447,0.0007711353050638526,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-40.7907257494998,51.275724542920976,-734.2330634909964,-17.34444963570777,34.726646925733185,-277.51119417132435,-41.0390077284259,54.738417642513674,-984.9361854822216
287,0.9980867432621277,0.9954804462884352,1.0032033477122468,0.18480732238139372,0.12863094591085836,0.00416009238722294,0.002762785134750134,0.000742076551648998,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-42.36557184507129,51.100299645620105,-762.5802932112831,-18.604284550511494,34.41070109605695,-297.6685528081839,-44.762239591801894,56.0788649253653,-1074.2937502032455
288,0.998690850802525,0.9919835660970203,1.004521497652386,0.18171701733825577,0.12566070084723976,0.005784868202727901,0.004431307702089179,0.0008933666817018523,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-40.30887297940978,51.27914753220006,-725.559713629376,-16.710658205365213,35.31048549343283,-267.3705312858434,-46.90076602600508,55.49979998804205,-1125.618384624122
289,0.9891060759262571,0.9835273591789092,0.9968501729406519,0.21015524713808137,0.13907559338311543,0.008323059189697456,0.006749468479992277,0.0012296171637749933,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.007093765893956,52.180214015272526,-630.1276877860912,-12.909710912812947,36.95801318324956,-206.55537460500716,-44.20939319986309,53.96239775588469,-1061.025436796714
290,0.9748694634461964,0.9773111498800601,0.9867509485660364,0.22855622586333915,0.14583709649784182,0.008986997093508068,0.007636326012809199,0.001366079778163543,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.018682031707993,53.47095518285335,-540.3362765707438,-11.880466422617289,37.57606751940401,-190.08746276187662,-38.07254621200892,53.43799960271254,-913.7411090882141
291,0.9720009158634081,0.9785426923333267,0.9868698868676808,0.21788342237441,0.1383390938160774,0.008994323581466046,0.00750928122860138,0.0013339711082738012,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-29.06161886429747,53.70603125430345,-523.1091395573544,-14.301223596020474,36.46292022568593,-228.81957753632759,-36.788358146873456,53.07952513487789,-882.920595524963
292,0.9801063174394741,0.9847210211208522,0.994794420925537,0.2170164253897209,0.1386293935402432,0.009938277711466492,0.008776164441102671,0.0015636354183612366,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.04836180363634,52.801563856547126,-576.8705124654541,-17.616774174359175,34.777588672019625,-281.8683867897468,-40.20666090219907,53.091081292033515,-964.9598616527776
293,0.9880117566179201,0.9907054870923757,1.002439452277396,0.22679818707537924,0.1442936195992058,0.010060549833000636,0.008654327307230258,0.0014878166325993012,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.23190238501772,52.12949361106014,-634.174242930319,-20.650594851940294,33.37528524990738,-330.4095176310447,-43.63084197079413,53.93291104506994,-1047.140207299059
294,0.9940100168339551,0.9951992929666842,1.0077139928671455,0.22332509483137983,0.14101350130452378,0.010495339084786117,0.009180616380529902,0.0015764819771312791,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.73684725994771,51.642348224764376,-679.2632506790587,-22.87581455445324,32.53089363886522,-366.0130328712518,-45.96069108490269,53.73907837780391,-1103.0565860376646
295,0.992324391030148,0.9958385286482396,1.0032651738041638,0.2099410348497009,0.13567044210425597,0.010467565823034548,0.009211476528755183,0.0015869135799150016,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-39.233962038062984,51.219877501724476,-706.2113166851337,-21.819010444290388,32.815976376619325,-349.1041671086462,-43.42338682039837,52.40684026443883,-1042.1612836895608
296,0.9822881773363624,0.9914278330611154,0.9901934477372076,0.21467020167076523,0.1481403134692116,0.0075820656017088345,0.006243788053589928,0.0011116552980821508,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.376247540211715,51.293977379271965,-690.7724557238108,-17.700938062069103,34.31573751537072,-283.21500899310564,-36.90065567195803,51.23685344006928,-885.6157361269927
297,0.9774671921624228,0.986935456984876,0.9818119895183657,0.23885199695677733,0.15632855328317838,0.007682979345308115,0.00598631561446501,0.001111234370126284,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.59806691822474,51.41536420159465,-676.7652045280453,-13.605992177168197,36.122556246096316,-217.69587483469115,-33.81317414824931,50.34126213884435,-811.5161795579834
298,0.9825385516723337,0.9860247007533164,0.9833851903059629,0.2291323903388577,0.14845285029351013,0.007942493409195103,0.005850345420600295,0.0015240261099509595,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-39.040402613594864,51.10181167275823,-702.7272470447075,-11.24638887525098,37.42267938855072,-179.9422220040157,-36.00106937587404,50.143643872694184,-864.0256650209769
299,0.9900369579654802,0.9885948869292099,0.9910638442218855,0.22262645335564413,0.14717112072427513,0.004250942099346841,0.0025118182414892594,0.0011416147129328547,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-40.747721735923946,50.86201251337716,-733.4589912466311,-12.211799159394545,36.97194044139359,-195.38878655031272,-40.26656511295612,51.615739196903945,-966.397562710947
300,0.9966084128832774,0.9925280892383103,0.9992294429485196,0.2243732735232593,0.14988643460317994,0.003431388024372444,0.0013252162189834435,0.0008523957679764211,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-42.093869138656345,50.69852251829289,-757.6896444958143,-14.91460740787791,35.541698754272225,-238.63371852604655,-44.23607298496561,53.60253556075801,-1061.6657516391747
301,0.9989836279010245,0.9933458312438673,1.0046124189530614,0.21458421127768945,0.14362683623446362,0.00557956394301508,0.0037633446809527053,0.0008852753060889256,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-40.84883433202336,50.75184450220998,-735.2790179764204,-16.385972883976386,35.07132214881377,-262.1755661436222,-47.04108425926819,54.3733207593747,-1128.9860222224365
302,0.9927766084189055,0.987889810143366,1.000804677434139,0.20343445386288836,0.14187647446860968,0.007414174160372492,0.0060849757473456865,0.0011262378792457832,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.331722814974285,51.372012098929886,-653.9710106695371,-14.777691604090693,35.929320198164845,-236.4430656654511,-45.45447152610773,53.79952664484523,-1090.9073166265855
303,0.98000264157458,0.9795120157493138,0.9899524417222957,0.22722048546461615,0.15004816239672614,0.008901077878016247,0.007500798096752699,0.0013492194250196655,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.12219871311452,52.56516107267154,-560.1995768360614,-11.774270821994305,37.31488703242384,-188.38833315190888,-39.78423264974124,53.22531553841682,-954.8215835937898
304,0.9759646613328965,0.9783799510905062,0.98758648083558,0.2268556637081912,0.14665615488249076,0.008779081427332991,0.007238630260055832,0.0013288246624918341,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-29.706608488905438,52.874965198532884,-534.7189528002979,-12.104219537250065,37.05950505028993,-193.66751259600105,-37.844466032278234,52.20763778942452,-908.2671847746776
305,0.9826832089424293,0.9839837921279561,0.9943689761469933,0.21270205040274973,0.1379297683398605,0.008900697065769507,0.0073249800668709,0.0013411684454582905,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.114097791442006,52.11829410054499,-578.0537602459561,-15.324046505472309,35.289785286349066,-245.18474408755694,-40.561256954683294,51.49166516435983,-973.4701669123991
306,0.9896488749489737,0.9895620283441589,1.0012861180022117,0.21399739313387411,0.13766136176155688,0.009279508029136768,0.007755108711890696,0.001392582136986785,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.789185952349406,51.47850035329545,-626.2053471422893,-18.475610968139197,33.72270740113133,-295.60977549022715,-43.56856972589518,51.957692205973,-1045.6456734214844
307,0.9949905920672366,0.9939381793855263,1.0063896776108585,0.21866720064366038,0.137528743039032,0.009669552337833285,0.008249976077360199,0.0014503194320587432,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.95201397741104,51.01992919783324,-665.1362515933987,-20.958945647266574,32.658828923286656,-335.3431303562652,-45.76570164529437,51.82981101647393,-1098.376839487065
308,0.9927254638104439,0.9944937015252617,1.0029014285636333,0.2083651456190818,0.13041976133052335,0.009782517743583045,0.008445358308335923,0.0014756148000330148,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.95285686221819,50.808389973210396,-683.1514235199274,-20.64193156886333,32.74477472196192,-330.2709051018133,-43.316243317845476,50.831145809808014,-1039.5898396282914
309,0.9815470569957605,0.9894073627812822,0.9909204350693633,0.20567546849435617,0.13484090635938253,0.007833494385892587,0.006381715953644218,0.001175608808841287,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.84803900120617,51.19465082336222,-645.2647020217111,-17.223767010695035,34.111160526992116,-275.58027217112055,-36.95839043100914,50.06861937744922,-887.0013703442195
310,0.9759363259384951,0.9846127650846584,0.9826138657021731,0.20852119946636055,0.1424156723792291,0.008104637127228502,0.006359958587356506,0.001187629640108381,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.36457841054116,51.479506780537484,-618.5624113897409,-13.352133348402548,35.870123306285905,-213.63413357444077,-33.828569757867896,49.441871674074335,-811.8856741888295
311,0.9813032862839169,0.9857939857289032,0.985107718777485,0.19671137662500252,0.1357132776024944,0.007331647754008925,0.00577657285396823,0.0011489127528996682,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.19246932865467,51.07659101348413,-651.464447915784,-12.706718484868862,36.16592330530362,-203.3074957579018,-35.802966421854386,49.206329304261075,-859.2711941245052
312,0.9889911122979536,0.9901770050852795,0.9932714712966316,0.1897639100292126,0.1315683189127567,0.004661914035173539,0.003284268152582246,0.000814876720391524,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.330392284131335,50.72115088798918,-689.947061114364,-15.18076984629572,34.92663376478231,-242.8923175407315,-39.86509442007665,50.38310233755161,-956.7622660818397
313,0.9957788647524536,0.9941094061682421,1.0007920418786123,0.18884998339704973,0.13212351920987564,0.003858188280183359,0.0025296805579541914,0.0006846547336595197,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-40.08628211175085,50.483786923720096,-721.5530780115153,-17.604564554794297,33.860810086805756,-281.67303287670876,-43.597089597440686,51.93102049717969,-1046.3301503385765
314,0.9999816759865602,0.9944889721482826,1.004352519443734,0.17903174953965473,0.12606318869432176,0.005415669593556733,0.003961768770485706,0.000898149661666821,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-40.71062204008067,50.45724490079981,-732.7911967214521,-17.15154293048181,34.047044109043476,-274.42468688770896,-46.11623796677022,52.24950006537449,-1106.7897112024853
315,0.9941728644746342,0.9885095512511485,0.9983110177015343,0.18251568093919726,0.12549002636824869,0.006839198938722366,0.005267189036234672,0.0010436268622724695,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.806519444935546,50.848334042785446,-680.5173500088398,-13.732630158258097,35.550594596393765,-219.72208253212955,-43.88850474277959,51.561662555336056,-1053.3241138267101
316,0.9800713643635592,0.9796783029993666,0.986185521841676,0.2051817264910734,0.1353984381647811,0.007316720453706692,0.0052568382447148445,0.0011305987593522155,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.399087825517576,51.88264125192699,-583.1835808593164,-10.303045292139837,37.27197738258881,-164.8487246742374,-37.919162592313704,51.43415807005794,-910.059902215529
317,0.9761335459196416,0.9778616494917943,0.9838931489807851,0.20548010141579537,0.13350233249275162,0.0059120304673656605,0.004386618964921655,0.0009790556064174791,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.677148790918288,52.289455761078,-552.1886782365292,-10.356446378142598,37.188581012705825,-165.70314205028157,-36.4795571556703,51.09870352962877,-875.5093717360871
318,0.983350977806275,0.9835534843288078,0.9918139249538653,0.1941852321719351,0.12657509596835767,0.00629543951305472,0.004927223481212095,0.0009467218295120631,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.83480534086888,51.71859466586258,-591.02649613564,-13.760808096175337,35.36821508763442,-220.1729295388054,-39.81968398972641,51.18587411140653,-955.6724157534337
319,0.9908308918541432,0.9892488731406389,0.9998100656827834,0.19730112157207702,0.12835909250167452,0.007309313728125838,0.005865446532704567,0.0011058891724159883,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.35885455878286,51.16027456618544,-636.4593820580915,-17.14416109954288,33.73618124186247,-274.3065775926861,-43.40793437172082,52.44478927986453,-1041.7904249212997
320,0.9966286051603279,0.9937928959957391,1.0057740211441222,0.19896116956960813,0.12865995422678347,0.008259158417924578,0.006964891771942781,0.001234457558193338,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.36381308082642,50.78060978914299,-672.5486354548756,-19.85724553053948,32.5995812439692,-317.7159284886317,-46.04926897709178,52.901201545214676,-1105.1824554502027
321,0.9938833674307008,0.9943263318112959,1.0033306222967056,0.18842029627212564,0.12233874824562606,0.008774610693525527,0.007564906826290565,0.0013271458661657891,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.34630185368766,50.87877982168076,-672.233433366378,-20.258894958356223,32.507130813730534,-324.14231933369956,-43.960916130745666,52.27465846641986,-1055.061987137896
322,0.9818557977731108,0.9884247141581178,0.9920659510763934,0.19543868157600142,0.13166179570708716,0.007774736452152128,0.00639949878918578,0.001155199432080163,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.05436663752131,51.59782883102668,-612.9785994753836,-17.460848737397246,33.68883333973889,-279.37357979835593,-37.77125289052335,51.67010923896687,-906.5100693725603
323,0.9747865139935241,0.9829113552451801,0.9823448373722453,0.20656075359936776,0.14404569229187944,0.008035719787311673,0.0062801014751280824,0.0011988952670396382,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.33565576882837,51.94007310321126,-582.0418038389106,-13.661110088755585,35.43269341538675,-218.57776142008936,-33.615689254493354,51.41361456367918,-806.7765421078404
324,0.9792324420706608,0.9845085156983303,0.9835363661474529,0.19735652335004658,0.1384794190451328,0.00755872889265349,0.005807069494354964,0.0011217671188359472,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.299673126604766,51.460153426230406,-617.3941162788858,-13.273372612409602,35.57610428631786,-212.37396179855364,-34.58265776336987,51.28898610792393,-829.9837863208769
325,0.9873049412065604,0.9894069361143701,0.9920894604519968,0.19479460501646034,0.13607702418148288,0.005207507126770406,0.0036948882680943236,0.0008572180619233924,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.727513747449166,50.977088944355266,-661.095247454085,-15.983781076741671,34.2336328743277,-255.74049722786674,-38.73560540729746,52.04566870888127,-929.654529775139
326,0.9944107943577797,0.9937385441708684,1.0000064965585749,0.1996532797464028,0.1391732010527686,0.004216017059105708,0.0028096080774744608,0.0005880906101425732,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.834274630148265,50.64036290442407,-699.0169433426688,-18.467468280700558,33.19720922734039,-295.47949249120893,-42.68554696252252,53.471444597451736,-1024.4531271005405
327,0.9993332806315683,0.9951007503715782,1.004541807879478,0.19159456099732372,0.13389369540736365,0.005452852934971388,0.0040452490317208056,0.00086688640019861,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-40.11232631918162,50.45794769048382,-722.0218737452692,-18.624438131945276,33.208037505775984,-297.9910101111244,-45.46350268458963,53.763376236624616,-1091.124064430151
328,0.9946666791615995,0.9899527084363275,0.9993199534137011,0.19043664516806805,0.13231367291572574,0.006523242547131177,0.005217554467950421,0.0009823613074276042,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.7650556802095,50.7329406769247,-679.771002243771,-15.683952706331201,34.491134816515874,-250.94324330129922,-43.57691609101612,53.11719942002557,-1045.845986184387
329,0.9811824230873983,0.9809530847067205,0.9872050537236307,0.21294407767146026,0.14417100211755926,0.006628025925910727,0.005108374104702653,0.0010157169787296603,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.46305809461811,51.77659612106043,-584.3350457031261,-11.969626673709564,36.249362963238255,-191.51402677935303,-37.78774725024689,52.956260828079394,-906.9059340059252
330,0.9766341131811263,0.9787751319107733,0.9843828148811935,0.2174618585277644,0.14448341716745366,0.005766155458279323,0.00430557676468,0.0009262015207691447,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.55132271622936,52.2666723647361,-549.9238088921285,-11.682387652108474,36.348001860314476,-186.9182024337356,-36.24655981557382,52.28885526662954,-869.9174355737716
331,0.9832410298867924,0.9837858222926822,0.9918237343728741,0.20558745359944725,0.13665248805500643,0.0061421413643416144,0.004882054565520314,0.0008942160097312548,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.47433357377437,51.76689838409486,-584.5380043279388,-14.774624697827818,34.77923913507766,-236.3939951652451,-39.47382754674056,51.933271514643565,-947.3718611217735
332,0.9905825711584249,0.9892411888722631,0.9996421906539392,0.20808190082588102,0.1381389477086749,0.007315039207212119,0.005874525895291411,0.0010949215935072995,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.980116511844216,51.19290216581567,-629.6420972131958,-17.917844221397065,33.337136402675554,-286.68550754235304,-43.00927768607783,52.87906015573924,-1032.2226644658679
333,0.9964613260506598,0.9935677269780159,1.0056089939853563,0.21173422971808095,0.13955528452768026,0.008298587255524952,0.006975368932900811,0.0012363705427784213,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.01586543938259,50.78691085622387,-666.2855779088866,-20.478011310304684,32.34279862011816,-327.64818096487494,-45.65866144179921,53.15581505132126,-1095.807874603181
334,0.9942599644167799,0.994288784780926,1.0031654227561564,0.20125542837676336,0.13263915562617296,0.008876325801699815,0.0076387339921099515,0.0013425526754489896,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.339714047411846,50.838705731070114,-672.1148528534133,-20.74503439555916,32.306404043428635,-331.92055032894655,-43.62777790468137,52.53060800564622,-1047.066669712353
335,0.9826875563071805,0.9885976874063623,0.9919222327597765,0.20493928866828473,0.13841770831600356,0.007592817461864264,0.006209923286082999,0.0011270558829262335,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.35109943078092,51.49861336312608,-618.3197897540565,-17.849419720309392,33.46316482510146,-285.59071552495027,-37.510263941663034,52.02977166438041,-900.2463345999129
336,0.9757785319373781,0.9830041878417317,0.9825307345877408,0.2144938944959549,0.1489332194825041,0.007435649182619578,0.005682354841961683,0.001096234836098254,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.46127946341609,51.88146888731713,-584.3030303414896,-14.013338046213187,35.17258945200163,-224.213408739411,-33.611190548063284,51.697556501502035,-806.6685731535189
337,0.9799251129088693,0.9843662336089614,0.9837681326425879,0.2041412947147868,0.14271358061667427,0.0069540603828776625,0.0051924056359000095,0.0010288174133181577,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.222439006873316,51.470063696691,-616.0039021237197,-13.592127988862686,35.349912061747794,-217.47404782180297,-34.78686789598323,51.42305835839204,-834.8848295035975
338,0.9880274556089623,0.9891680598993001,0.9922524786059113,0.19938063049690616,0.13852905887351732,0.004769207206393987,0.003205014474949171,0.0007904969724299285,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.5674556364159,50.98647969992571,-658.2142014554862,-16.282875429730264,34.076354961783764,-260.52600687568423,-38.899321228116804,52.13963654940298,-933.5837094748033
339,0.9951659898299269,0.9934119350851229,1.000060727537014,0.20255200582446076,0.14034789241796033,0.003837187206911755,0.002532737821111535,0.000645037023586155,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.604779135971484,50.643563156736356,-694.8860244474866,-18.770324986550705,33.08837004508563,-300.3251997848113,-42.79912053230864,53.498261278095484,-1027.1788927754073
340,1.0000159959306432,0.9950277638388237,1.0046971411588774,0.1939341752185655,0.13469662747422553,0.005364834967885846,0.004002086509386206,0.0008345631354510414,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-39.77944031001718,50.479183507216334,-716.0299255803093,-19.200426646744216,33.03847168776269,-307.20682634790745,-45.530069399018856,53.72906968594888,-1092.7216655764526
341,0.9948843601367994,0.9900926557351695,0.9994175972288516,0.19237226631032706,0.13247344939015746,0.006424324528939323,0.005227167994472137,0.0009789583771902504,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.34299311421586,50.762955068764015,-672.1738760558854,-16.496775280099904,34.19914813446606,-263.94840448159846,-43.55030020026714,53.06485494826711,-1045.2072048064113
342,0.9810374540593146,0.9810756821464063,0.987143940743486,0.21314066837365772,0.14300147413467262,0.0065481481010499125,0.005060398572261287,0.0009960351355824135,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.025366481486245,51.78223929002061,-576.4565966667524,-12.715574441797711,35.921884571718195,-203.44919106876338,-37.68104684830688,52.90520743693861,-904.3451243593651
343,0.9767636570704673,0.9789972490651123,0.9843485036003802,0.216092474734249,0.14266909413095372,0.005683701062171881,0.004252699038358455,0.0008931715908187994,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.081830907071833,52.288468373024784,-541.472956327293,-12.359608431943933,36.06680026340356,-197.75373491110292,-36.13575034723553,52.217331993034406,-867.2580083336527
344,0.9835588796703693,0.9840561614168174,0.9918979763429744,0.2041021376984241,0.13483977850165899,0.005923081510927903,0.004790888729806632,0.0008514196929354422,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.00506135753643,51.79790020111902,-576.0911044356557,-15.392375352376176,34.58491837803559,-246.2780056380188,-39.38020805817526,51.85087909826032,-945.1249933962064
345,0.9910094648807788,0.9895227863372578,0.9997312879700144,0.20630694504382396,0.13617037519823752,0.00706812378770888,0.005661288366723313,0.0010543419157982147,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.563637705301595,51.2016886925873,-622.1454786954287,-18.475090555861144,33.21278740471804,-295.6014488937783,-42.936685976035335,52.78655327880824,-1030.480463424848
346,0.9966375963857269,0.9937924487179288,1.0055126029599015,0.20976786164547914,0.13759049985287747,0.008015672742443065,0.006731756726549833,0.001189790639046165,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.63116466082354,50.788591402425304,-659.3609638948237,-20.97079840374227,32.29041010114179,-335.5327744598763,-45.597693210781756,53.04332729120466,-1094.3446370587621
347,0.9942111181469372,0.9939668244677201,1.0029118299242972,0.19954564311229772,0.13090822396062582,0.008568027920287423,0.007370494304330249,0.0012915408517260552,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.72102705327214,50.90537710844501,-660.9784869588985,-20.893097335703384,32.36469146812768,-334.28955737125415,-43.597607802924465,52.408795762948564,-1046.342587270187
348,0.9823892425966323,0.9878080309187667,0.9914981946174486,0.20422945107055365,0.1376091116742276,0.00748794743243659,0.006129520577569761,0.001109231611752812,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.53239477589182,51.65080584933539,-603.5831059660527,-17.69500299598825,33.620699187494665,-283.120047935812,-37.528292837416075,51.95036841295168,-900.6790280979858
349,0.9763042537612933,0.9824689521630551,0.9830972991625506,0.21476357884453723,0.14887326861971192,0.007257886340011852,0.005538921676299896,0.0010606629943892784,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.799184743777044,51.99691893395325,-572.3853253879868,-13.98248386818306,35.301563074942784,-223.71974189092896,-34.16479982004159,51.40138167308299,-819.9551956809981
350,0.9812228799585786,0.9841860370211968,0.9853302228313642,0.20468158081717028,0.14272345974063944,0.006641652773228097,0.004918984365694922,0.0010190271491238281,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.71006406251789,51.52484408213243,-606.781153125322,-13.716913084199737,35.41478059794467,-219.4706093471958,-35.80558946105101,50.927768798612775,-859.3341470652241
351,0.9888666009173881,0.9891286735246716,0.9935068114520119,0.20026879881115786,0.13886304347993705,0.004402325293251106,0.002799121794517875,0.0006166637089664687,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.093690976291604,51.027920754383835,-649.6864375732489,-16.472107752049098,34.08535753888201,-263.55372403278557,-39.76597293206155,51.66606337586763,-954.3833503694772
352,0.9957124898714611,0.9934264508039521,1.0009723395316668,0.20334396531577123,0.1406377182731292,0.004452930974724935,0.0029919588777684255,0.0007902505597938019,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.118507806008985,50.68088795669944,-686.1331405081618,-18.985531429458618,33.05959259939431,-303.7685028713379,-43.42868788356541,52.84604850669713,-1042.2885092055699
353,0.9999494880769114,0.9948982589676331,1.005220409892577,0.19437610692209187,0.13462589386717044,0.005806478854483089,0.004465895583274251,0.000882306020953962,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-39.07444423105266,50.5876967332737,-703.3399961589479,-19.499803373104736,32.9806978340368,-311.9968539696758,-45.895819280147634,52.858149953128496,-1101.4996627235432
354,0.9941686256994418,0.9898153918751411,0.9997829146509091,0.1934711849854768,0.13302095837033845,0.006843955230647928,0.005604863912982424,0.001023537340219135,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.4692384746867,50.958290461822095,-656.4462925443605,-16.858362092327752,34.11293952053559,-269.73379347724403,-43.57280135884227,52.022986377938224,-1045.7472326122145
355,0.9799248795599267,0.980787840613864,0.9872586526502523,0.2117727649105279,0.14273651033492327,0.006881926627975411,0.005555683131551754,0.0010310746647433794,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.255492082393758,51.99188626616923,-562.5988574830876,-13.045489203470112,35.81862280208404,-208.7278272555218,-37.43586883706365,51.74413806235167,-898.4608520895276
356,0.975979249369889,0.9788616951726937,0.9842454966652939,0.21102035704788144,0.14072453677453592,0.006210244551809057,0.004788717266290949,0.0009433546447889216,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-29.73326314278923,52.33984278080931,-535.1987365702062,-12.663661985299209,35.9512165138518,-202.61859176478734,-35.82574105312373,51.05148646419859,-859.8177852749695
357,0.9831201313517374,0.9841870042575523,0.9916463393066551,0.19906591861803902,0.13299310927438882,0.006136694818182078,0.005137996727365358,0.0009005112560574938,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.07060995155243,51.69628508169668,-577.2709791279437,-15.666260453532143,34.46154833037924,-250.66016725651428,-39.07012221987886,50.77367199752996,-937.6829332770926
358,0.9907568097280636,0.9896423719953349,0.9994337905453348,0.20121823430719643,0.13422299275283475,0.006927002954443468,0.005566428818667296,0.00102545734606671,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.7318060070774,51.107442798625804,-625.1725081273933,-18.70663899765832,33.08920808098407,-299.3062239625331,-42.66222115868271,51.82305982992638,-1023.8933078083851
359,0.9966500765105981,0.9939605733000859,1.005343289759971,0.2032273842355299,0.13470237696376056,0.007779406522943734,0.0065525040663354005,0.0011519012043772938,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.865224214747776,50.707403301736825,-663.57403586546,-21.146761033427754,32.17581050471786,-338.3481765348441,-45.38116897053698,52.235843171970586,-1089.1480552928876
360,0.994803700946901,0.9941576688955766,1.0027938505826632,0.19276628129857387,0.12785202471443627,0.008323238369878007,0.0071808543108640415,0.00125629950148897,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.20669081922644,50.77423471096839,-669.7204347460759,-20.89536924574724,32.28700632465377,-334.32590793195584,-43.57118528085602,51.68720148629696,-1045.7084467405446
361,0.9835813349945355,0.9880391251925867,0.9914623793538905,0.1996202635994825,0.13624687993651985,0.007080843360888919,0.005783784202623282,0.0010486328674839478,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.20254902580557,51.446386429090126,-615.6458824645002,-17.542930142542097,33.592685769485286,-280.68688228067356,-37.66952609701554,51.27539363504431,-904.068626328373
362,0.9768408404512839,0.9822580386388157,0.9831108848371702,0.21256117514229245,0.14891440851913956,0.006422543829116357,0.004795510402356613,0.0009172885593002096,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.03688218143329,51.95790146856154,-576.6638792657992,-13.761986755861258,35.29898566339042,-220.19178809378013,-34.41965937557725,50.771069748637956,-826.071825013854
363,0.9812196341836149,0.9835571682395035,0.9853527262032267,0.20427581849604864,0.14293923302187228,0.0061698864016151225,0.004468128643112145,0.0009566568782856149,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.52974445596149,51.65551489552896,-603.5354002073069,-13.438226522879829,35.41704111511451,-215.01162436607726,-36.138343364296645,50.34578079221841,-867.3202407431195
364,0.9890858741452371,0.9884907955728055,0.9935864329129422,0.19814167758242865,0.1391679118906068,0.004222156837326239,0.002679464033757304,0.0005474775160511056,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.883534893806434,51.14460173670344,-645.9036280885158,-16.21493172455048,34.05577041735778,-259.43890759280765,-40.05068937302271,51.18529260798285,-961.2165449525452
365,0.9960406067552937,0.9927860898359686,1.0011319317690408,0.20129872016230646,0.14129865092028543,0.00463516983248178,0.0031871487110393007,0.0008249234588241614,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.91850817209443,50.78161989137206,-682.5331470976997,-18.78474224259865,32.98031081859029,-300.5558758815784,-43.66816623844003,52.44321912371679,-1048.0359897225608
366,1.0001026392343344,0.9947031236550425,1.0057615509115756,0.19272796982533663,0.13559150142009688,0.006004930296277527,0.004712549063453857,0.0009094153737824943,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.77765218965217,50.71798222530986,-697.9977394137392,-19.978939729468582,32.66751875182439,-319.6630356714973,-46.09163119955025,52.521428105185606,-1106.199148789206
367,0.9939319888666387,0.9901231417034574,1.0006419178319632,0.19137139631962555,0.1331335035498947,0.007198782018518953,0.0060044396484393485,0.001070969754490556,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.07602426509873,51.130451877838745,-649.3684367717772,-17.94197342982502,33.50724882404495,-287.0715748772003,-43.70134132863699,51.66388703940899,-1048.8321918872878
368,0.9794085490458967,0.9810781053518626,0.98787639801966,0.20892987441016098,0.14230756900344754,0.007405106366805298,0.006100345698831176,0.001106721792432127,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.897069613895003,52.161908234642425,-556.1472530501101,-14.024279803682067,35.12954907792091,-224.38847685891307,-37.45132895864978,51.245413958900265,-898.8318950075948
369,0.9753755423408108,0.9789692023974654,0.9846381469398,0.20812888767338017,0.14059966443264094,0.006677045569621399,0.0053027732772679805,0.000988556920339088,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-29.466143398081996,52.47075967886699,-530.390581165476,-13.495176670586979,35.32877549139463,-215.92282672939166,-35.70890252786153,50.420554508103905,-857.0136606686767
370,0.982304648572901,0.9842815507596254,0.9918195113278329,0.1964905572867526,0.13282617313226694,0.006796506544108554,0.005661401540588193,0.0009977212459937627,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.926890622236662,51.78744630474049,-574.6840312002599,-16.340722242122503,33.986963126721186,-261.45155587396005,-38.851057608884005,50.075423890828354,-932.4253826132161
371,0.989870106223703,0.9897499427539777,0.9995005381952417,0.19909715374129713,0.13414892586520183,0.007259922359512918,0.005912100666541559,0.001068147656992751,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.70101217860478,51.196598838547985,-624.618219214886,-19.249546113991627,32.733006735442515,-307.99273782386604,-42.39006955706437,51.10731637970453,-1017.3616693695449
372,0.9959209774876661,0.9940143929867077,1.0053608867643355,0.20211125219215845,0.1350040524678769,0.008059392382041439,0.006828511180442726,0.0011933227808916733,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.94473233968173,50.79885881210167,-665.0051821142711,-21.58387561444639,31.92016284813518,-345.34200983114226,-45.09442191223628,51.56226905261939,-1082.2661258936707
373,0.9946953856002911,0.9944791452787701,1.0027105968555414,0.192162748391747,0.12826203810405834,0.00853509000711665,0.0073864123253361575,0.0012863868213342919,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.78047074595818,50.722130768630024,-680.0484734272474,-21.134085893356495,32.064229015713906,-338.1453742937039,-43.266519051284625,51.07587845459008,-1038.396457230831
374,0.9841808445876532,0.9884848324653284,0.9913773886343517,0.1992211432196166,0.13690741079826632,0.006913473535713101,0.005617044052179394,0.001027027144378549,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.19482407070693,51.20583968988712,-633.5068332727247,-17.61088761792264,33.36458671717502,-281.7742018867622,-37.372230736243516,50.735410517095595,-896.9335376698444
375,0.9778901816052,0.9824738573228909,0.9832054289350717,0.21456309025203882,0.15024125255481607,0.00604768104681546,0.0044425287846144215,0.0008657599723426754,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.914190883483215,51.745648757036356,-592.4554359026979,-13.739001475572758,35.074142271718415,-219.82402360916413,-34.31474588564911,50.22892814870566,-823.5539012555787
376,0.9823401756640114,0.9835208759622802,0.9856760457657011,0.20716095172989607,0.14424504990562806,0.005475195732282335,0.0038089303349447654,0.0008475736248928407,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.24537440635004,51.526787600765914,-616.4167393143007,-13.318985118921763,35.243129231014755,-213.1037619027482,-36.19215482086238,49.80847685015549,-868.6117157006971
377,0.9899760190288245,0.9883794678272424,0.9938682570577732,0.1989017765643173,0.13989182041774154,0.003500233131906974,0.00216440124010934,0.0004909749503501279,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.448504091683205,51.09848360561638,-656.0730736502977,-16.058369906757473,33.941789513769784,-256.9339185081196,-40.07475419237963,50.71121675905865,-961.7941006171111
378,0.996751856461843,0.9926539603162753,1.0012622329244596,0.20005405670598975,0.14163946961561338,0.004579953733066639,0.0031466181547919517,0.0008157301620241411,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.32629968995092,50.801271838483885,-689.8733944191166,-18.617409595450393,32.901364916945994,-297.8785535272063,-43.63589721239594,51.978925604626696,-1047.2615330975025
379,0.999851589304895,0.9942449402473151,1.005804210261169,0.19133611656028635,0.1359321213067277,0.005916758642384266,0.004672452234516862,0.0009121071613474487,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.35228674877945,50.90961035265962,-690.3411614780301,-19.897192403966578,32.56693166432671,-318.35507846346525,-45.99701261974162,52.061237930558995,-1103.9283028737989
380,0.9927432379730183,0.9893235720741619,1.0006482381107262,0.19013309529211897,0.1329184937300336,0.0075080134772222635,0.0062778190049170126,0.0011165471809765767,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.93649748293101,51.531557201843725,-628.8569546927582,-17.962836199551205,33.337822856480436,-287.4053791928193,-43.564176710772415,51.20058560801058,-1045.540241058538
381,0.9784404076456267,0.9803912821572563,0.987900754377904,0.20715848516202218,0.1409108089244415,0.0081434174886839,0.006800566512781219,0.0012190282304410925,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-29.892331630844907,52.63314418683629,-538.0619693552084,-14.113331249746219,34.89320485189418,-225.8132999959395,-37.297919808423536,50.777913220396705,-895.1500754021648
382,0.9743533944704774,0.9785260832221987,0.9846682364679322,0.20569816552414213,0.13875757789429335,0.007301833882466704,0.005886101557792302,0.001084174671171165,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-28.65865766301919,52.91094068093649,-515.8558379343455,-13.661157107246014,35.057513459525175,-218.57851371593623,-35.54727250138341,49.98817903758213,-853.1345400332019
383,0.982018925482773,0.9838630503605055,0.9919915343268807,0.19432985659063012,0.13111612523582677,0.007485195862761729,0.006259496350759969,0.0011071211632238242,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.319307708406328,52.14934739979911,-563.7475387513139,-16.5503700824906,33.70970475564587,-264.8059213198496,-38.67591476064937,49.68477069618818,-928.2219542555848
384,0.9899445588552225,0.9893892228934377,0.9995464818188761,0.19702926613353838,0.13229995506617492,0.007659119129720022,0.006290449788166025,0.0011291311177822215,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.257349099321225,51.51924740955619,-616.6322837877821,-19.482946329926126,32.45872344902509,-311.727141278818,-42.194539375877675,50.73571162712605,-1012.6689450210641
385,0.9962118141812184,0.9938306966405888,1.0054621622368993,0.19966347764308734,0.13246282006456703,0.008217230739169952,0.006979525628907494,0.001218272810296773,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.60804709216475,51.09086525596919,-658.9448476589656,-21.827163772859148,31.645511582459743,-349.23462036574637,-44.872977269340446,51.20216597574617,-1076.9514544641706
386,0.9950297440929452,0.9945830721705615,1.002977072778214,0.18971372623092383,0.12582416615797512,0.008587402070161723,0.007437612651116053,0.0012958848100351292,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.490177125311625,50.98949329975971,-674.8231882556092,-21.601741397287014,31.7275370029634,-345.62786235659223,-42.998744348470616,50.71809962293433,-1031.9698643632948
387,0.9843970043444021,0.9888842965250372,0.9917961392607283,0.1971734296445342,0.13544053415329363,0.006930005946656356,0.005652867810939199,0.0010263707138705555,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.92004999510888,51.49785177142945,-628.56089991196,-18.26608395310777,32.93242783506601,-292.25734324972433,-37.060376697204156,50.35582076418887,-889.4490407328997
388,0.9774510681755442,0.9827455462267337,0.9828670109370303,0.21353164010964357,0.14916220563859717,0.006245203951327419,0.004595449633389019,0.0009061176595183759,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.541695610304394,52.10971403541912,-585.750520985479,-14.294793326082281,34.64024207053738,-228.7166932173165,-33.562415701738665,50.04480372526269,-805.4979768417279
389,0.981188820941428,0.9835190728466762,0.9844282551151242,0.2071101186835586,0.14352182935020394,0.005817769414566208,0.004083926921907423,0.0008812923612275569,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.800529706947565,51.91986789898789,-608.4095347250561,-13.757199949835362,34.866614173284226,-220.1151991973658,-35.04947723151289,49.77368620277446,-841.1874535563094
390,0.9888774091084582,0.988273299338798,0.9927601454880164,0.20064978069741313,0.13977525614125494,0.003909021573539445,0.00226385802491379,0.0005370463806369861,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.093545732427245,51.453381449945304,-649.6838231836904,-16.40664978254448,33.64536974980127,-262.5063965207117,-39.052365409177625,50.624075688936344,-937.256769820263
391,0.9958771692115975,0.9926221647198401,1.0004138031168988,0.2033639431448,0.14215479211453233,0.004176594988206024,0.0027180255348161074,0.0007991013903599015,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.103416516715285,51.12262141639076,-685.8614973008752,-18.906663052323264,32.662533505438596,-302.5066088371722,-42.81380901932133,52.02097113539454,-1027.531416463712
392,1.0002213182323894,0.9948068208935017,1.0053510364088514,0.1957387230524437,0.13683281491220792,0.005602015300035641,0.0042961460001450505,0.0008586935148421276,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-39.03431092482225,51.04523453587061,-702.6175966468005,-20.168235801746036,32.35068183142712,-322.6917728279366,-45.409883903674135,52.29760081512205,-1089.8372136881792
393,0.9944970218802862,0.990348140775912,1.0005488650380523,0.1892404609300637,0.13357517530995192,0.0068110424725921995,0.005650430815735355,0.00101937853259415,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.39469879610803,51.43587194605321,-655.1045783299445,-18.20691112293765,33.11581098513413,-291.3105779670024,-43.22862011686067,51.64859140496778,-1037.486882804656
394,0.980472705489667,0.9812931586226327,0.9879012292073073,0.20781507416827322,0.14240138920583156,0.007046079435636448,0.005767046127086033,0.0010519073849768203,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.175680333392833,52.47419108322799,-561.162246001071,-14.254853908252299,34.69527509543472,-228.07766253203678,-37.14928397345427,51.40211914038731,-891.5828153629025
395,0.976330915098714,0.9792046996683532,0.9846956732008482,0.20904662526778173,0.14141840950521037,0.006235807369426259,0.004853244913347832,0.0009389056273980604,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-29.56338820768755,52.86071774330508,-532.1409877383759,-13.674179066044296,34.93819053087577,-218.78686505670873,-35.4516955597223,50.60596463114787,-850.8406934333352
396,0.9830893570171328,0.9843069182629092,0.9917431512533963,0.1973852066277484,0.13334146156130622,0.006236147543162345,0.005137433177838667,0.0008951238461612552,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.81792447523949,52.25039236924984,-572.7226405543108,-16.464597293875727,33.689413794161126,-263.43355670201163,-38.57233729474637,50.19469318694937,-925.7360950739128
397,0.9903448862804132,0.9895914334354868,0.9991976308766466,0.19983594303767047,0.13421941534871248,0.006935933931808706,0.0055864481362889965,0.0010240956463323525,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.49001501242123,51.64970559052356,-620.8202702235822,-19.326742137198913,32.50889726935586,-309.2278741951826,-42.07916906004745,51.163742092831306,-1009.9000574411388
398,0.9963145157331692,0.9938482691758825,1.0050423572050713,0.20381348121487652,0.13551131396445468,0.007754438627693781,0.006520599950705854,0.0011453874522836794,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.65275568732873,51.22829375175106,-659.7496023719171,-21.632131979069246,31.747426463886473,-346.11411166510794,-44.77086427192943,51.58615611844518,-1074.5007425263063
399,0.995244068204799,0.9943292064334949,1.002796418315417,0.19420413397232147,0.12891357344574247,0.00824645686863998,0.0070943766299514125,0.0012397432571548965,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.18701060136116,51.23809854584152,-669.3661908245009,-21.257421465271072,31.864951605808923,-340.11874344433716,-43.10572510801945,51.08436778054163,-1034.5374025924668
400,0.9846934882209485,0.9884330150403079,0.9917130692881251,0.19972915810746272,0.1362127910865559,0.0068524493104277495,0.0055428347091029066,0.0010179290328390053,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.34853332456992,51.838460125698234,-618.2735998422586,-17.814682854297946,33.09053568508289,-285.03492566876713,-37.37499060112277,50.71179017562659,-896.9997744269465
401,0.9777256792200224,0.9822718043590579,0.9832725960364262,0.2121379249387842,0.14841320227744792,0.005864064049236061,0.004195049758701543,0.0007938685803054296,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.74632742723399,52.51592054966589,-571.4338936902118,-13.953472843875113,34.75971619478841,-223.25556550200182,-34.074272062244425,50.29371892445846,-817.7825294938662
402,0.9816633865256236,0.983231162256329,0.9853361955336786,0.2025148584426745,0.1423348002556315,0.0056410382551399406,0.0038441381061042963,0.0008323709527586259,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.787274709739215,52.366883243514295,-590.1709447753059,-13.53739993156419,34.94003606727103,-216.59839890502704,-35.686375397520784,49.89699042383382,-856.4730095404988
403,0.9891269850751934,0.98812943935145,0.9934238485367641,0.19605741406192917,0.13759203911747075,0.003858800297062362,0.002302206588827375,0.0005225358069747544,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.10132098736594,51.79000059824012,-631.8237777725869,-16.263659664996922,33.677216509350785,-260.21855463995075,-39.55434700144816,50.71125700598766,-949.3043280347558
404,0.9956974645812906,0.992487850660079,1.0008029916641696,0.1978927233449497,0.13887182858337552,0.004651927279115246,0.003159957775594782,0.0008514965061991784,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.11990319311582,51.35386047616385,-668.1582574760847,-18.81842153459127,32.65832689262694,-301.0947445534603,-43.14985901467542,51.97629748454493,-1035.59661635221
405,0.9996920327105688,0.994840406319536,1.0055699686316724,0.18919288700820308,0.13324677320067305,0.006009298145765678,0.004658637104622695,0.0009235304228577892,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.01443610068277,51.23912289120872,-684.2598498122899,-20.22551292361211,32.293012808148696,-323.6082067777938,-45.58379652155896,52.10687882924477,-1094.011116517415
406,0.9936122126486618,0.9906599568667611,1.0005664991388088,0.18721375083212047,0.1300998406716451,0.007163098107570711,0.005871974168279418,0.0010668548625624842,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.39378680362136,51.631789111854765,-637.0881624651845,-18.383474220505303,33.005465548717076,-294.13558752808484,-43.249887992956985,51.328627733606055,-1037.9973118309676
407,0.9795436302233108,0.9817619848684117,0.987895695427297,0.20395404221320124,0.1385230355595087,0.007270345341411035,0.005912298847274963,0.001087881106049368,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.306599699366334,52.64606781910049,-545.518794588594,-14.406086706873769,34.57646124490133,-230.4973873099803,-37.069573308956315,50.97956997517123,-889.6697594149516
408,0.9754447924150166,0.9797559977641965,0.9845414893774613,0.2034544208790717,0.1372122245939094,0.006395120876435408,0.005056809608969161,0.0009349488371607873,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-28.924279682972845,52.911845515732686,-520.6370342935112,-13.758020327980585,34.86109933736076,-220.12832524768936,-35.350645377016406,50.18186314781417,-848.4154890483937
409,0.9825966723468897,0.9848439659295414,0.991585385210018,0.19195016518556096,0.1293652019918111,0.007016573722208181,0.00552874623754643,0.001016621648605118,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.368072634239304,52.156494906762205,-564.6253074163075,-16.461008615363873,33.6733900059664,-263.376137845822,-38.481408666009024,49.83891191619727,-923.5538079842166
410,0.9900224159534242,0.9901950688219884,0.9992327165037889,0.1940097952679744,0.13006341325513898,0.0067878814182732155,0.005420954033598243,0.0010002491509282217,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.09404862558517,51.47710481043491,-613.692875260533,-19.246593862525053,32.53920676278583,-307.94550180040085,-42.01742202221245,50.89049021827256,-1008.4181285330989
411,0.9958571713200535,0.9944279976242729,1.0050209791714035,0.196994236494245,0.1308324510286644,0.007665505956110472,0.006376530344430232,0.0011294465776862017,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.289334835584945,50.99807479342437,-653.208027040529,-21.48271972861742,31.82291517817298,-343.7235156578787,-44.73875459831033,51.38798507562336,-1073.730110359448
412,0.994918053144306,0.9945371644206726,1.002121574831624,0.18753013185333942,0.12440772048651172,0.00817697764369742,0.006968918164079425,0.0012187162621233583,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.0623500476183,50.90194131607638,-667.1223008571294,-20.677997789528654,32.05551173194079,-330.84796463245846,-43.092822852477845,50.910028155592514,-1034.2277484594683
413,0.9847122378194514,0.9884356149370931,0.9906113101756987,0.19444579430160933,0.13248487648233753,0.006402142852827194,0.005079265932998322,0.0009572080741695046,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.454016981957174,51.40201112108687,-620.1723056752292,-16.867614877655043,33.425431688811216,-269.8818380424807,-37.40052617187592,50.57031839137286,-897.612628125022
414,0.978671418732203,0.982306159475509,0.983580764304045,0.20841741661212676,0.14539285077523872,0.005337967165514548,0.003671868743634704,0.0007406631391539793,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.937870674739074,52.02205341909328,-574.8816721453034,-13.055301963611948,35.13299605058181,-208.88483141779116,-35.08129293923452,49.77888129981056,-841.9510305416286
415,0.9833632195396192,0.9833894669988055,0.9869022034291668,0.1994311246875089,0.13979393382286381,0.004978771659492623,0.003306199435537652,0.0007180248411569381,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.00236605420984,51.82937393500019,-594.0425889757771,-12.715436378943446,35.29292740015864,-203.44698206309513,-37.5762307928924,49.22148997141889,-901.8295390294177
416,0.9903762308626115,0.9881875521424827,0.9947330103822563,0.19375719033197608,0.13568950234534177,0.0037369875532385563,0.002272617944785797,0.0007748645724430097,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.16534539227177,51.284134052834375,-632.9762170608918,-15.549992584233713,33.974748497805834,-248.79988134773942,-41.23479171527632,50.31282033821104,-989.6350011666317
417,0.996490474168902,0.9924543094260412,1.001691965175138,0.19631643485567363,0.1374702920225209,0.005117282325930964,0.0037097019383370705,0.0008505947338590988,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.000347654152336,50.88184751807499,-666.006257774742,-18.201288225389458,32.91044836715748,-291.22061160623133,-44.49039825683962,51.54324874360477,-1067.7695581641508
418,0.9987641841132132,0.9939147991938199,1.0060730959849946,0.18780008305734672,0.13190060025033298,0.006367704032902684,0.005099267263306076,0.0009622913027818652,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.50005452764142,50.96498390889982,-657.0009814975455,-19.73332142073423,32.493315862409034,-315.7331427317477,-46.54419161417038,51.52859728903386,-1117.060598740089
419,0.9911678408475827,0.9889955103704352,1.0007457641968982,0.18753694071111304,0.1293483944985932,0.0081818799106803,0.006924096471355827,0.0012314801489191128,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.71296485677316,51.70420892225854,-588.8333674219169,-18.03491083889124,33.17347038190722,-288.5585734222598,-43.88174475641309,50.44685447071867,-1053.1618741539141
420,0.9770447739011069,0.9803588597218201,0.9879958405637531,0.20213459639458317,0.1365920390347031,0.008875770715018046,0.007547919621719444,0.0013258837243775158,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-27.975874316587365,52.92611346837048,-503.5657376985726,-14.264151450021656,34.68982705040807,-228.2264232003465,-37.46981564362219,49.748162173220145,-899.2755754469325
421,0.9733467110204208,0.9788543131250715,0.9848695949681741,0.19772131325242676,0.13360791947249764,0.007863540072673788,0.0066205804454321565,0.0011453390706922587,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-27.040775921166595,53.13842625013823,-486.7339665809987,-13.873910176895116,34.8514848391643,-221.98256283032185,-35.62297968361306,48.94965763429596,-854.9515124067134
422,0.9810069615322811,0.9844924439565025,0.9920608673634485,0.18699082404884973,0.1261863406851642,0.008406294714245833,0.006991222184377334,0.001319519191971313,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-29.931159063888988,52.18587591507204,-538.7608631500018,-16.76740969503171,33.53894470553066,-268.27855512050735,-38.67656697413433,48.78755365299389,-928.237607379224
423,0.9890104541389995,0.9901681308555026,0.9996509510303165,0.18926549614160681,0.12677155120660205,0.00779346136422049,0.006567986255711911,0.0011326506923867326,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.04300753058445,51.39187942944444,-594.77413555052,-19.664322051412274,32.33864604115258,-314.6291528225964,-42.13756348747536,49.946683089388095,-1011.3015236994087
424,0.9953321066757965,0.9947397200825387,1.0054252321024868,0.19071458431354973,0.125961841493721,0.008302159740392034,0.00706578996100546,0.0012256170543916776,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.53790538023719,50.83385433036749,-639.6822968442694,-21.939709227198687,31.585992607807334,-351.035347635179,-44.77388559896303,50.504820650317996,-1074.5732543751126
425,0.9946786405833917,0.99531735821603,1.0022482528114474,0.18109446117985772,0.11969180701952044,0.00850436082740489,0.007335687357365277,0.0012718257556949125,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.9475340328845,50.50211758907494,-665.055612591921,-21.059461799612922,31.859129654915524,-336.95138879380676,-42.864471227938246,50.014299537234436,-1028.7473094705178
426,0.9843088421062726,0.9895121285179893,0.9903273490463397,0.1899253643977831,0.13038113038795063,0.0062305682767526925,0.0049641097490253,0.0009252547143970122,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.859860243810516,50.85652620876892,-627.4774843885893,-17.129655441352398,33.327246242246616,-274.07448706163837,-36.943286992646414,49.642707038478,-886.6388878235139
427,0.9785424881195913,0.983410534428008,0.9830740660576072,0.20621364230528852,0.1442888753996721,0.005776311353628335,0.004219738317843338,0.0008815530983356067,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.60575554690557,51.399483469322554,-586.9035998443003,-13.186436744269365,35.13625169937932,-210.98298790830984,-34.62502929330215,48.900141173464036,-831.0007030392516
428,0.9835563869550723,0.984273645324836,0.9863060632460673,0.199924346494609,0.13883170194182934,0.005132684614043848,0.003605753918781175,0.0008574717037655127,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.88212557462449,51.12803342766067,-609.8782603432408,-12.61567251589932,35.429506808858854,-201.85076025438912,-37.18727243498361,48.505287090181426,-892.4945384396067
429,0.9905199278884279,0.9889086618785909,0.9942462741258005,0.1948037973997932,0.13584628554933606,0.0029874711785389204,0.0018264537767416393,0.00045810895037962394,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.95889406068051,50.67038761710944,-647.2600930922491,-15.255964470469548,34.19985772899803,-244.09543152751277,-40.95826844589727,49.788918671354125,-982.9984427015344
430,0.9967807427165362,0.9929587323735153,1.0014278308804825,0.1989182497167701,0.13888575491393987,0.004407369253214502,0.0030705725324293716,0.0007685066050165675,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.69728894621628,50.34152423505967,-678.5512010318931,-17.815324190669354,33.16377971023314,-285.04518705070967,-44.33247782569425,51.22220393310416,-1063.979467816662
431,0.999038962728147,0.9935648671469036,1.0056028010178548,0.19247605040193477,0.13398553059883278,0.005855472601809285,0.004678324387475398,0.0008918959215978092,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.024915944822254,50.487211925758295,-666.4484870068005,-18.740081339198795,32.94172654558421,-299.8413014271807,-46.5001043300195,51.39131964659303,-1116.002503920468
432,0.9913258356215727,0.9878773181933616,1.0001560672334313,0.18665915945923803,0.13177762629310127,0.00788063116508723,0.006692904504374817,0.0011797652829100191,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.076232253187115,51.28862731638863,-595.3721805573681,-16.540470378636005,33.88763368751923,-264.6475260581761,-43.931540685857705,50.43477862400195,-1054.356976460585
433,0.9770853285224826,0.9793523874773958,0.9877596374827939,0.20414490092249998,0.1393214850906709,0.008840272855271088,0.007539276553346922,0.0013301386585114108,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-28.269496890911398,52.55181124187189,-508.85094403640517,-13.076300919918173,35.42795050394966,-209.22081471869078,-37.61102932280086,49.84951928524916,-902.6647037472206
434,0.9737367473716113,0.9780395662767988,0.9852185753159075,0.20075187443039003,0.13630969594447045,0.00809763351034792,0.006705184628147977,0.0011975297928942584,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-27.283481075814585,52.79517680204927,-491.10265936466254,-13.031604905759844,35.427198480725814,-208.5056784921575,-35.84540293703782,49.17626175771542,-860.2896704889076
435,0.9814202880899496,0.9837970351878207,0.9924932962204726,0.1898584442725518,0.1287313105421442,0.007967162792541473,0.007013091798591722,0.0012369787168385199,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.134159885427298,51.874308762550484,-542.4148779376914,-16.120214523943684,33.89717993593735,-257.92343238309894,-38.92337828336714,49.07304176074949,-934.1610788008114
436,0.9894593546441108,0.9897288337259101,1.0001398119318603,0.19266455792201365,0.12932277228224145,0.008265024227820342,0.006927453586242454,0.0012183276900686892,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.20178491512819,51.11649306385706,-597.6321284723074,-19.176138027682363,32.52106257826071,-306.8182084429178,-42.338695154212495,50.18364623038549,-1016.1286837010998
437,0.9955915229895027,0.9942681262332297,1.0058759640596389,0.19440908939153723,0.1282840510152826,0.008693846215871489,0.007470798891668316,0.001295574974164834,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.64842409494574,50.58297259229084,-641.6716337090232,-21.57593490926054,31.621056446638825,-345.2149585481686,-44.89233485033376,50.63044293415457,-1077.4160364080103
438,0.9941208042392082,0.9948433800566221,1.0027428074845475,0.18446904725875152,0.12192651782330047,0.008940853237112727,0.007798017696044857,0.001352859472519536,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.8569701237193,50.31375938676184,-663.4254622269474,-21.05429493730466,31.81945668831607,-336.8687189968746,-42.76687494308637,50.05507688116083,-1026.4049986340729
439,0.9833049811323447,0.9894165971180683,0.9909316619616108,0.1921067676889459,0.1326523870004869,0.0069811092579539205,0.005716090895614302,0.0010320710880636656,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.634056052634534,50.73919072632196,-623.4130089474216,-17.444082399636486,33.27130340488773,-279.10531839418377,-36.63290298650879,49.57832704183793,-879.1896716762109
440,0.9774381065533373,0.9838472982360933,0.9827547877702427,0.21076515581331312,0.14559858378022372,0.0067745528683031625,0.005183844266066791,0.0010290764178453587,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.74082027766333,51.163412815396946,-589.3347649979399,-13.518766529489874,35.10189098060042,-216.30026447183798,-33.636678649808616,49.02362757435751,-807.2802875954068
441,0.9822507882466696,0.9849393243934708,0.9851050029654058,0.20359596375776082,0.13954668237367276,0.006017745930392661,0.0045151566036390565,0.0009941859764351054,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.36502246721774,50.77439587168371,-618.5704044099193,-12.907971382299888,35.40088869871848,-206.5275421167982,-35.63602387702438,48.74860983171384,-855.2645730485851
442,0.9898523105257973,0.9894728641486721,0.993288737317119,0.19844067703868237,0.13697646826907747,0.0037221308887047137,0.002370159114923188,0.0006489184281670854,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.505155739836056,50.34893220606478,-657.092803317049,-15.453990776125625,34.1660571630811,-247.26385241801,-39.59937349756924,49.888832863781154,-950.3849639416618
443,0.9965674409666844,0.9935364252117835,1.0007576245171825,0.20210520888192288,0.1401489750821113,0.0037486112773707433,0.0023271812043635367,0.0007717184003113826,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.30049238794932,50.0480837262979,-689.4088629830877,-17.909028126046593,33.141793973986545,-286.5444500167455,-43.25143430356659,51.385449174779225,-1038.0344232855982
444,0.9998520487484375,0.993974848651196,1.004757250158138,0.19451691968065338,0.13495716547690698,0.005243863527795654,0.003944638646920265,0.0008358339190657232,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-38.31424247118333,50.114557251781484,-689.6563644812999,-18.064110228344454,33.17053480965641,-289.02576365351126,-45.71695947713879,51.68296872774562,-1097.207027451331
445,0.9930190535146871,0.9880741903935777,0.999125783499391,0.1881100833720803,0.1327605002151933,0.007158365334550546,0.005722587915805065,0.0010679130165807428,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.915903258336144,50.73955154102593,-628.4862586500506,-15.18826932493382,34.45220231115083,-243.01230919894113,-43.442122925149846,50.972510489528574,-1042.6109502035963
446,0.9791546625356485,0.9794394322790035,0.9870753226181511,0.2068351087352131,0.1412888380160559,0.0074745770191495834,0.006142093131185728,0.0011307603422396587,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-29.837143222155987,51.916738385206635,-537.0685779988078,-11.710215176898233,36.13826895884064,-187.36344283037172,-37.40132686321379,50.75466847893156,-897.631844717131
447,0.9756357266308148,0.9780140990194639,0.9846499524639898,0.2064504833302059,0.13897203446246423,0.00687263642821999,0.005431166437448571,0.0010562326757505216,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-28.513710372988953,52.22884591609674,-513.2467867138012,-11.68027684824507,36.12112181807191,-186.88442957192112,-35.85065392962064,50.26905303507824,-860.4156943108954
448,0.9829380891281148,0.9836967522427461,0.9921809025806907,0.1949806849430908,0.1313384450523801,0.006866263706817003,0.00568100841046062,0.0010032223515327684,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.009690479753537,51.45866875405131,-558.1744286355637,-14.907573725815288,34.44459312030558,-238.5211796130446,-39.06864663997705,50.181658386015215,-937.6475193594491
449,0.9903536465335734,0.9893688425111031,0.9999199566234337,0.19763959160757075,0.13243884896466937,0.007573560119895476,0.006208140371535713,0.0011282927312347957,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.7503334278113,50.791529129453835,-607.5060017006034,-18.100363568281843,32.944251699242,-289.6058170925095,-42.56160017635805,51.27665291228497,-1021.4784042325931
450,0.9950485418868564,0.9927113620510908,1.00436773866769,0.19966633615779286,0.13211770465149586,0.008381358863412708,0.007147868940103966,0.0012501702278535716,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.44366456165441,50.458193582178474,-637.9859621097794,-19.950075240253177,32.163412579628734,-319.20120384405084,-44.62194593737102,51.7435253983411,-1070.9267024969045
451,0.9957888198317132,0.9933044859288994,1.004446320389412,0.1893428042799057,0.12545964192703002,0.008686379090562173,0.007477072676583571,0.0013071305962553466,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.69101717519818,50.45098424776368,-642.4383091535673,-20.2042293793553,32.138017746478205,-323.2676700696848,-44.49179998476876,50.70820396933412,-1067.8031996344503
452,0.9940439581499275,0.9925546488545102,1.0019646035017256,0.19512905683505266,0.1343619335186848,0.008315263257305503,0.006987105282146168,0.0012453675597673324,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.13300536451049,50.64064421753256,-632.3940965611888,-19.763937894407444,32.51946674366511,-316.2230063105191,-42.91141787477218,48.54527600569273,-1029.8740289945322
453,0.9913785113851524,0.9912492352767814,0.9985949018558605,0.20886894130552286,0.14585609450320972,0.007456000175403873,0.00595135522270554,0.00114534814488451,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.2761480925846,50.98183046453228,-616.9706656665228,-19.06674086560135,33.11149877733958,-305.0678538496216,-40.97853424928235,46.2381986660376,-983.4848219827763
454,0.9896474650974662,0.9900605492893202,0.9962504763948574,0.20127884753645395,0.1396621716111118,0.006476030269662688,0.004788348106997038,0.0011120523869899454,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.58175513016983,51.362557383571364,-604.471592343057,-18.439546487591773,33.71698088761748,-295.03274380146837,-39.6451589171058,44.5621418896985,-951.4838140105393
455,0.989140213008159,0.9894776779145614,0.9954747316938357,0.19436762838201588,0.1367664747290214,0.0058647297981934,0.004073429311055095,0.001126372881203164,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.25057996903925,51.6810027155607,-598.5104394427066,-18.031279972967383,34.21035000228176,-288.5004795674781,-39.282348931491406,43.77715706722326,-942.7763743557937
456,0.9897538060076452,0.9893033030748303,0.9959869755523364,0.1932014407676131,0.1373023974922017,0.0057369319680620375,0.0038807190530580423,0.0011684010211816549,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.21968322934733,51.909165918429146,-597.9542981282519,-17.848427590285233,34.55742387443332,-285.57484144456373,-39.70924017810583,43.70727844500893,-953.0217642745399
457,0.9907763051205818,0.9893305241807793,0.9970629519361236,0.18391466326442038,0.13062575896463754,0.005996723653537645,0.004062421249029513,0.001245302680318904,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.31035707337482,52.08659554805697,-599.5864273207467,-17.81508530287119,34.792978730508636,-285.04136484593903,-40.464926626457014,43.969414349471236,-971.1582390349683
458,0.9916062071243505,0.9895163703749004,0.9980898705798839,0.1680070217685445,0.11920319330414476,0.0064481126853475935,0.0044749860751552364,0.0012976286745511184,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.363053301083895,52.26798862844793,-600.5349594195101,-17.847586254714994,34.969017848542244,-285.5613800754399,-41.14195730170409,44.22379745925205,-987.4069752408982
459,0.9920086141774445,0.9895341926993245,0.9986625670630584,0.15340231293762852,0.10891865009452113,0.0068560996043087975,0.004862706175925242,0.001339238207868272,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.295320372098196,52.485156988186255,-599.3157666977676,-17.888542845099636,35.125141206308854,-286.2166855215942,-41.519100674093245,44.27940346742949,-996.4584161782379
460,0.9918323592814953,0.9893492268683125,0.9986945996056595,0.14270445914343913,0.10034379130015872,0.007139294872853213,0.0051202443557195445,0.0013763260446272583,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.110698868089884,52.7408272008892,-595.9925796256179,-17.91099132215121,35.28100336100671,-286.5758611544194,-41.55666089061063,44.099920309792864,-997.3598613746551
461,0.9915732686200617,0.9891614245293655,0.9984473786582252,0.13142248286446145,0.09188677748250712,0.007313724754989947,0.0052437571708239365,0.0014159443770796697,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.866916903151186,53.01326075627857,-591.6045042567214,-17.92349040138734,35.430813784695,-286.77584642219745,-41.36765007418918,43.77391964629287,-992.8236017805403
462,0.9912033951347152,0.9890345310128195,0.9981170997260103,0.11941313363343888,0.08338805546152527,0.007315805485039022,0.0051945431571192805,0.0014460018793053956,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.632739578030524,53.27129954283596,-587.3893124045494,-17.947880589052033,35.55699966260714,-287.16608942483253,-41.116018140527636,43.42547559450639,-986.7844353726633
463,0.9911118454139138,0.9889310893277885,0.997940370245083,0.10820544683643123,0.07555048244297861,0.007269398937697739,0.005107792377509018,0.0014699177963727547,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.450242980213744,53.49435449821593,-584.1043736438475,-17.991484635283932,35.65182963530704,-287.8637541645429,-40.91860850274405,43.142927171030415,-982.0466040658572
464,0.9909260052548039,0.9889391379740546,0.9978078602085504,0.09834726871281657,0.06859708067771284,0.0072110352312053224,0.005032029296091954,0.0014827766053694894,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.325397134444444,53.67978987563703,-581.8571484199999,-18.04922521247975,35.719978127869325,-288.787603399676,-40.81529963282539,42.95385773530734,-979.5671911878094
465,0.9907992495735662,0.9889435780424608,0.9977817962815216,0.0894217143041754,0.062287088200667154,0.007184088201943174,0.004989182544179789,0.001491871353197527,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.24341616048635,53.8340713715104,-580.3814908887542,-18.11155076862644,35.770114837976436,-289.78481229802304,-40.79032798947187,42.84180690740777,-978.9678717473249
466,0.9907462142249168,0.9889674211336089,0.997810104773743,0.08108073846476854,0.0564398481704627,0.007213198994486369,0.005000598562800748,0.0015072176502415574,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.19357200776354,53.96288222746459,-579.4842961397437,-18.168777430177773,35.81127453957093,-290.70043888284437,-40.81152844252017,42.77818048298377,-979.4766826204841
467,0.9907606651887808,0.9890730763858574,0.9978563327334371,0.07337848484257602,0.05107476839941326,0.007246812596215657,0.005020531607525995,0.001519975368316772,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.16939898086668,54.070513303017506,-579.0491816556003,-18.21603278770609,35.84943553109805,-291.45652460329745,-40.8493072405224,42.7367146774464,-980.3833737725377
468,0.9909057326369329,0.9891462269550005,0.9978928499891075,0.0664128819456959,0.04622429670521869,0.007239901257466933,0.005004098916684842,0.0015272456355199559,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.15724196096558,54.16086260766972,-578.8303552973804,-18.248967927458523,35.888288836622046,-291.98348683933636,-40.88100172601031,42.69858353427948,-981.1440414242475
469,0.9909501398579293,0.9890951672387053,0.9979211274696205,0.06012172597670193,0.0418386407673738,0.0071921088795124785,0.004950245711982341,0.0015294626110355395,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.140812805973695,54.24099937247712,-578.5346305075266,-18.26355866957157,35.93159933765242,-292.2169387131451,-40.894146649332264,42.65556900523163,-981.4595195839744
470,0.9909368355560736,0.9889923814412521,0.997893082949764,0.054415907263385334,0.03786308208520805,0.00721329857395952,0.004981574010982528,0.001527013850885567,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.11171923533602,54.31849434883746,-578.0109462360483,-18.26485256653597,35.976348507532165,-292.23764106457554,-40.888219192023705,42.60771823122728,-981.317260608569
471,0.9909019396204589,0.9890064343773992,0.9978589381495843,0.04924216305598043,0.03426252920649453,0.0072362505737794776,0.005000361557154,0.0015335919178136564,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.07533091581101,54.393370407809485,-577.3559564845981,-18.26549812710462,36.012929162273146,-292.24797003367394,-40.87097283630561,42.5584772420212,-980.9033480713347
472,0.9909393612732197,0.9891137791603437,0.9978915518066436,0.04455451119634597,0.031001650195809086,0.007218346140007849,0.004969501112157981,0.0015458552601551627,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.04090805794688,54.46354710076085,-576.7363450430438,-18.271771703760752,36.03816747956725,-292.34834726017203,-40.8525738887819,42.51309993586966,-980.4617733307656
473,0.9910629583806033,0.9890602192043205,0.9979741476821291,0.04031191447302807,0.028050410512704037,0.007191477473682424,0.004925338122365463,0.0015589231830322196,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.01024198059177,54.52997096715372,-576.1843556506519,-18.27544512096347,36.060902814279316,-292.40712193541555,-40.8376203245598,42.47366650567385,-980.1028877894352
474,0.9910807504443017,0.9890839260115136,0.9979686422484474,0.036474292906818764,0.02538151054491632,0.007231234348154436,0.004957461844560768,0.0015653106540851817,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.97629620344584,54.59355338021422,-575.5733316620251,-18.268483773595477,36.084570507429696,-292.29574037752764,-40.816787871778594,42.432245223876855,-979.6029089226862
475,0.9910513180053825,0.9891487502601953,0.9979028936898878,0.03300221938770452,0.022966533646992755,0.007208997629710915,0.004929718939551673,0.0015694726229740037,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.933138908435712,54.654170640321794,-574.7965003518428,-18.255342646656008,36.10332080300343,-292.0854823464961,-40.78321634310408,42.38397578250211,-978.797192234498
476,0.9909886233416044,0.9890597493228904,0.9977204259855199,0.029859807109318716,0.020779988506783538,0.007145119320579497,0.004854175435574024,0.0015779084339269621,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.8856618132933,54.71184647999365,-573.9419126392794,-18.23868421286825,36.11818153661084,-291.818947405892,-40.74836036608491,42.33806986657228,-977.9606487860378
477,0.9909818471694812,0.9890280925879902,0.99774177647368,0.027016205548649048,0.018801227726887356,0.0070615676046648385,0.004769781704691713,0.001577214685942839,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.842443054987662,54.76536734241623,-573.1639749897779,-18.22077341788502,36.13173696222464,-291.5323746861603,-40.73552799043411,42.31203652094611,-977.6526717704186
478,0.991089605908004,0.9890470801240995,0.9978531945087439,0.024443401635252604,0.017011327082456337,0.007090218232056875,0.004796026923370222,0.001580960550041199,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.808013608356774,54.81401691174125,-572.5442449504219,-18.209987625873218,36.139825311385096,-291.3598020139715,-40.75379676131397,42.312265659447085,-978.0911222715353
479,0.9912298222409089,0.9890128672087055,0.9978699350775463,0.022116471727915005,0.015392929654887621,0.007131029286470338,0.004839100376998767,0.0015814608750578409,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.778587299021915,54.86080141642943,-572.0145713823945,-18.206819534278825,36.14291104526,-291.3091125484612,-40.77727036895977,42.31866660368742,-978.6544888550344
480,0.9911913965239271,0.9889972352947786,0.9979406425418211,0.02001124074918555,0.01392831451373456,0.007117220185955753,0.004818917013047365,0.0015850484260601587,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.74269139497053,54.90839682293233,-571.3684451094696,-18.20493708574418,36.14271499162053,-291.2789933719069,-40.78155775291471,42.311908866763616,-978.757386069953
481,0.9911527496737034,0.9889401400552134,0.9979512142934078,0.018105719773849577,0.012602474011268412,0.007190853815618344,0.004889314420803464,0.0015919790379350237,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.697842900624114,54.95504406283906,-570.5611722112341,-18.203152149177157,36.13699264361088,-291.2504343868345,-40.76760794014064,42.291784119145206,-978.4225905633754
482,0.9913406337738733,0.9888736003309299,0.9980214882627092,0.016385821838352917,0.01140452142089848,0.007228889922068294,0.004934953429537187,0.0015888048017648991,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.65498102759129,54.99837499595649,-569.7896584966433,-18.20392707028776,36.12490628229953,-291.2628331246042,-40.740978806854834,42.26329810349609,-977.783491364516
483,0.9914407266038333,0.9888549233187593,0.9980082308740817,0.014829592450958716,0.010320412687213785,0.007242009740490435,0.0049440282897308015,0.0015907262337383125,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.61577507177025,55.04140315351071,-569.0839512918645,-18.21065476251451,36.107034440700716,-291.37047620023213,-40.70238238735173,42.22591583353078,-976.8571772964416
484,0.9913934410674737,0.9888246294115103,0.9980201886513215,0.013418910355203862,0.009338531015261466,0.007207459597549238,0.004905574979455738,0.0015916080723461102,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.5692236455104,55.089869121740264,-568.2460256191872,-18.22430151114243,36.08428712880547,-291.58882417827886,-40.65365568401355,42.178747986147265,-975.6877364163253
485,0.9913080539545714,0.9887406824790085,0.9981145048825192,0.012142685405897283,0.008450932456241627,0.0072587419602987546,0.004937333716996186,0.0016055639384952608,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.51586530457695,55.14282348589109,-567.2855754823851,-18.242228115041776,36.05960382560063,-291.8756498406684,-40.60300963898546,42.12904521358022,-974.472231335651
486,0.9913212459513173,0.9886511283279634,0.9981014746453969,0.010987116076388111,0.007647352148801504,0.0073937916442039136,0.005062864742895026,0.001617927500424862,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.468222802172377,55.192004307591056,-566.4280104391028,-18.262830755921435,36.03321198676867,-292.20529209474296,-40.550354736176395,42.07923434195427,-973.2085136682335
487,0.9913507873672887,0.9885824003386622,0.9980556015372435,0.009942144944906233,0.006919646784599315,0.007412044856094032,0.005082746676889055,0.0016185393030594033,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.43275349731777,55.23317715230334,-565.7895629517199,-18.28879201080089,36.001343307410956,-292.62067217281424,-40.49097267217544,42.02604444167397,-971.7833441322106
488,0.9913621494816282,0.988609809588478,0.9980567339266817,0.008997281427705468,0.006262320411496465,0.007390056110836654,0.005068051378153756,0.0016136308986418164,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.405896827466442,55.26822391372025,-565.306142894396,-18.323919196833984,35.96289030439199,-293.18270714934374,-40.43601509436283,41.97668888194777,-970.4643622647079
489,0.9911482001045164,0.9884308895744293,0.9979030521996347,0.008141695114187133,0.0056680225503678815,0.007369190965748383,0.005045380833837211,0.001615056447375021,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.38284801178295,55.29961930298343,-564.8912642120931,-18.364542129226823,35.92021941078855,-293.83267406762917,-40.39516037685366,41.935615384413396,-969.4838490444878
490,0.9909799249057551,0.988537186915936,0.9978826463316253,0.00736638641334659,0.005128958640877233,0.007395179080158215,0.005080503284322669,0.0016078876128203716,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.372092464057054,55.32767803927752,-564.697664353027,-18.410149279682752,35.87415371859901,-294.56238847492403,-40.374291258963915,41.90535720010959,-968.9829902151339
491,0.9908141691315242,0.9885158121698503,0.9978396395211275,0.006666169765299226,0.0046413941897644395,0.007394377194915728,0.005088582975374683,0.001604546719624651,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.389043466229996,55.347673765233694,-565.0027823921399,-18.461820128751505,35.825938499919715,-295.3891220600241,-40.38096191932687,41.893240875279936,-969.143086063845
492,0.990925634685627,0.9885759575052332,0.9980001028497348,0.006032583676389979,0.004200556778903169,0.007431657794415414,0.005131872487848361,0.0016033581573669663,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.4349287602811,55.354389674854666,-565.8287176850598,-18.50880642440562,35.78249095993141,-296.1409027904899,-40.40761315270634,41.897213346215004,-969.7827156649521
493,0.9909841317260549,0.9885845173300565,0.9981483760725034,0.005458372551600532,0.0038012802043679125,0.007483627251789274,0.005181007968047188,0.00161076502508806,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.495799108898666,55.35193733845452,-566.924383960176,-18.54379487514471,35.74741560422898,-296.70071800231534,-40.432514994278854,41.90160452339588,-970.3803598626926
494,0.9911160614962149,0.9885715058705898,0.9982088839492519,0.004939031348230004,0.0034397250265332355,0.007559554826869011,0.005255270797308585,0.0016174416716759515,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.55391115882344,55.35096887019058,-567.9704008588219,-18.567383763001402,35.7194615387756,-297.07814020802243,-40.43104971257366,41.884377432743904,-970.3451931017679
495,0.9912349659297187,0.9886861071617807,0.9981960583607172,0.00447261779735949,0.0031164869623476945,0.007561752241984191,0.005261942660093714,0.0016127875846584556,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.599073774513766,55.358842586855246,-568.7833279412478,-18.583290257996122,35.696585753863474,-297.33264412793795,-40.39463250908923,41.83724197742199,-969.4711802181414
496,0.9911414163997427,0.9885981587453995,0.998039437945042,0.004051163109843153,0.0028260017855867635,0.007460965255460231,0.005167584872875185,0.0016048289265172308,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.62759112542288,55.381142077659995,-569.2966402576119,-18.592906844190296,35.67939033962901,-297.48650950704473,-40.33680125692392,41.77359290163862,-968.0832301661741
497,0.9910783776017998,0.9886048147249971,0.9979346296876869,0.0036663376577684282,0.002560825371270015,0.00740749098032246,0.005131973629432415,0.0015917452787225501,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.64422308222319,55.415510191302864,-569.5960154800174,-18.596133305123672,35.668128888058405,-297.53813288197875,-40.285079254329354,41.718288822084155,-966.8419021039045
498,0.9910723082264536,0.9885566159863227,0.9979251087064688,0.003318609202470134,0.002319688687744009,0.007348671037568337,0.0050831659301790256,0.0015833606657196767,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.663965684005987,55.450446794590476,-569.9513823121077,-18.599787537703033,35.65848913652648,-297.59660060324853,-40.264806693316814,41.6902042430365,-966.3553606396035
499,0.9911363545320073,0.9885229254983315,0.9979098453200083,0.003006083555697897,0.002100823275758311,0.0073653411325865946,0.0051051175662313875,0.0015801443441408357,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.69245572587152,55.47941816839839,-570.4642030656873,-18.60703998304721,35.64616865498382,-297.71263972875533,-40.27589806976349,41.6887694555984,-966.6215536743238
500,0.9912521820934457,0.9886045657898703,0.9979570100876853,0.0027241172264386338,0.0019032740106918586,0.007338809734675089,0.005091118607546564,0.0015699518222870336,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.72302419970766,55.505014909636124,-571.0144355947378,-18.618324474471404,35.62945192300016,-297.89319159154246,-40.30216668606468,41.702124013761335,-967.2520004655523
501,0.9913084091323205,0.9886910647748858,0.9978991586073108,0.002466904616178641,0.0017247011474772974,0.007299684226417539,0.005060881735445549,0.0015630151356929155,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.747239105016327,55.53423204265294,-571.4503038902939,-18.631647465928534,35.612425160490524,-298.10635945485654,-40.32899188703679,41.71776497948835,-967.895805288883
502,0.9912835847163567,0.9887292739114181,0.9980016282085673,0.0022342578362212545,0.0015629125568464386,0.007212640073408512,0.0049778878712090895,0.0015544226249505446,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.759353374982172,55.572571299975564,-571.6683607496791,-18.63832537891269,35.60280338142655,-298.21320606260304,-40.34987417064743,41.73117079285451,-968.3969800955383
503,0.9913872929754135,0.9886737956569382,0.9981039137928117,0.0020268178728267924,0.0014165295092299823,0.007283468505824838,0.005047966415090247,0.0015581810236195033,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.762849536711858,55.61862646620776,-571.7312916608134,-18.633885211791373,35.60356192797154,-298.14216338866197,-40.362204932471,41.74074105585112,-968.692918379304
504,0.9915940941599275,0.9886378188702407,0.9981465265334072,0.001837386219115624,0.0012832676292594835,0.007346808382700856,0.0051134943330562715,0.0015583554879589653,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.762155102347137,55.66626517796758,-571.7187918422485,-18.62319189306268,35.60962318465496,-297.97107028900285,-40.35458754866586,41.73625189946085,-968.5101011679807
505,0.9915367187894486,0.9887065355681429,0.9980825701762491,0.0016629626729907038,0.0011615530623833243,0.00731795852718681,0.005083700043372941,0.0015550392257560274,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.749836528146716,55.71557591968351,-571.4970575066409,-18.6145321568611,35.6120051461949,-297.8325145097776,-40.32166449859612,41.71278555041298,-967.7199479663069
506,0.991495315410404,0.988804805538963,0.998089045214558,0.0015054763928152332,0.0010520413708462433,0.007268446732809959,0.005019973574184666,0.001563652865683351,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.722614232813264,55.76973015745662,-571.0070561906388,-18.608944153310084,35.6101852090492,-297.74310645296134,-40.2792235868581,41.68122879339979,-966.7013660845944
507,0.991487435840521,0.9887367866662734,0.9980849230576588,0.001362710486850119,0.0009533799514118579,0.0072417093448487665,0.004999258818324964,0.0015643720812729231,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.693802804408953,55.82475415284119,-570.4884504793612,-18.597881476149716,35.613516108069824,-297.56610361839546,-40.24586095065228,41.654446326266964,-965.9006628156548
508,0.9915660036026827,0.9885555241083281,0.9980419446165122,0.0012343154404560572,0.0008638548217532765,0.007264784409470964,0.005034588582713724,0.0015579059796816835,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.673421261125586,55.87595206902049,-570.1215827002605,-18.578922057568345,35.624448051349844,-297.2627529210935,-40.22198529907255,41.631376524241695,-965.3276471777411
509,0.9916064383216286,0.9885013138697736,0.9979400101519846,0.0011201995875521128,0.0007831772688228488,0.007266993244953247,0.00505460600234948,0.001547339995444153,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.657769542657597,55.92418766967763,-569.8398517678368,-18.56606293530728,35.63166067720016,-297.05700696491647,-40.20357091520753,41.611202301121985,-964.8857019649806
510,0.991412902403251,0.988485401429059,0.9978285829313942,0.001016581155275482,0.0007116384906029562,0.007191773371613009,0.00499096973305012,0.0015381181227372062,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.63950337373125,55.97180936681481,-569.5110607271625,-18.571168603929603,35.62504883456468,-297.13869766287365,-40.19870478045676,41.603921812229686,-964.7689147309623
511,0.9914729572714768,0.9884328139436759,0.9979219674397158,0.0009212391046884437,0.0006461285049650255,0.007181471763361262,0.004989867017821659,0.0015324063329696502,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.62360692633106,56.01587210682807,-569.2249246739591,-18.589955779546365,35.60707882590864,-297.43929247274184,-40.219372090068404,41.61897262892707,-965.2649301616417
512,0.991475830854449,0.988408722528895,0.9979911063401642,0.0008342946848761273,0.0005852950878865342,0.007248037104687801,0.005058747297259222,0.0015332297871499994,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.619031765205982,56.05209688714181,-569.1425717737077,-18.615078204751505,35.58387246575309,-297.8412512760241,-40.2593282900118,41.65025805428765,-966.2238789602832
513,0.991404436489464,0.9883863063525207,0.998011040186324,0.0007552119485330763,0.0005301032092885536,0.0073149845612373934,0.005124422771939628,0.0015325917273308948,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.620438969608333,56.08414527160957,-569.16790145295,-18.643985346795866,35.55735560348641,-298.30376554873385,-40.29192981471605,41.676542096944836,-967.0063155531852
514,0.9914055244810299,0.9884421446189772,0.9980289908736081,0.0006833628603008433,0.0004808288391894209,0.007358401028013063,0.00517139222019897,0.0015320538815713502,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.624859071502744,56.11411758914862,-569.2474632870494,-18.675431323289168,35.528317454355935,-298.8069011726267,-40.3044199639945,41.68632876170822,-967.3060791358679
515,0.9914791944968193,0.9884762859207779,0.998119234105195,0.0006194363367829358,0.0004372452175549737,0.007351450693194182,0.005166037861575159,0.001529924932892374,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.637027943755655,56.13978759393229,-569.4665029876018,-18.705229921070433,35.49988976796597,-299.28367873712693,-40.3049811850827,41.68455006675244,-967.3195484419849
516,0.9916692369317139,0.9885713482730007,0.9982883248798077,0.0005635329273847387,0.00039850529249753727,0.007378224406543222,0.005197834230073225,0.0015308060198259616,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.650862105054866,56.16058184724827,-569.7155178909876,-18.726720650731885,35.47656025797086,-299.62753041171015,-40.29632071632671,41.67401430920799,-967.111697191841
517,0.991597256170792,0.9886094507869287,0.9981959824691866,0.000512107371521024,0.0003626116673745927,0.007405503992522396,0.0052226296833773125,0.0015346756876274074,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.651092877769454,56.17965945425803,-569.7196717998502,-18.734194592144775,35.461797403575716,-299.7471134743164,-40.265044976044905,41.64592065926218,-966.3610794250777
518,0.9914486005894816,0.9885614588437253,0.9980712936010805,0.00046553660655577437,0.0003288821952312457,0.007344413760092023,0.005152891946225382,0.001539447226172819,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.63493061653831,56.201372739495284,-569.4287510976895,-18.72655242578108,35.457301642268234,-299.6248388124973,-40.212775105681,41.601318841061975,-965.1066025363439
519,0.991259024972027,0.9885772741923526,0.9979463470306665,0.00042331925067825,0.0002985193352599155,0.007319499870221781,0.005134841343978436,0.0015351393478105961,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.620599318005873,56.219273500279165,-569.1707877241057,-18.711820611187072,35.45898242429803,-299.38912977899315,-40.17322998478803,41.56315119406338,-964.1575196349127
520,0.9912520879129659,0.9885461444578422,0.9979205468459934,0.0003832352191606645,0.00027059067211339263,0.007292435779094321,0.00510260736294364,0.0015369880714313099,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.627585502266015,56.22535000183158,-569.2965390407883,-18.69866433931462,35.46020240597868,-299.17862942903395,-40.17226146121137,41.55081766424143,-964.1342750690728
521,0.991339304368974,0.988513648093083,0.997966300117521,0.0003478252386227726,0.00024559000562267714,0.007297265172097893,0.005094722959484343,0.0015413660473917851,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.657305952080428,56.220900433195865,-569.8315071374477,-18.689174887264258,35.458895181051176,-299.0267981962281,-40.207188665244736,41.56428559246727,-964.9725279658736
522,0.9913695949505704,0.9885338706300913,0.9980608284541765,0.00032092710926100344,0.00022671693701093422,0.00731604277884916,0.005119251946288837,0.0015366477221180337,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.694361621525175,56.21067643373156,-570.4985091874531,-18.684663566053416,35.453321920972904,-298.95461705685466,-40.25817987490655,41.58855288866205,-966.1963169977572
523,0.9911912760746105,0.9885317388411529,0.9980782958379707,0.00029610120477825555,0.00020931723345812118,0.0073700465948909315,0.005170915340370223,0.0015410352648363409,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.724299753987257,56.19896508630469,-571.0373955717706,-18.684392413506632,35.44338640121777,-298.9502786161061,-40.301326376625816,41.604998453137384,-967.2318330390196
524,0.991216083130445,0.9885841389256828,0.9981736779635882,0.0002721852360318103,0.00019171597088215423,0.007441100384302025,0.0052426465305398205,0.00154912042123363,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.750920174871485,56.186081769305225,-571.5165631476867,-18.684480919527648,35.43427434136098,-298.95169471244236,-40.32548820607336,41.605651468588164,-967.8117169457606
525,0.9912875708085229,0.9887079445963526,0.9981582290120926,0.000254698838153839,0.00017854071324059176,0.007487995142809483,0.005288614402413991,0.001551437007255834,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.782512926955047,56.17043837092048,-572.0852326851908,-18.681746629022044,35.42976364360554,-298.9079460643527,-40.329806979502656,41.59101554143286,-967.9153675080637
526,0.9913409494977266,0.988816213742083,0.9981293973191909,0.00023695135318112186,0.00016539659015435098,0.007403109528012002,0.005201421382535315,0.0015502119572561438,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.811651703641544,56.15607913940174,-572.6097306655478,-18.67068196730121,35.433702968284706,-298.73091147681936,-40.31578317387893,41.56389344222089,-967.5787961730942
527,0.9912958582481809,0.9888137736382393,0.9980846110668057,0.00021620337456729232,0.00015061209066304272,0.007329873833794885,0.005122897565253328,0.0015499183581294104,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.828704133763544,56.14902288475773,-572.9166744077438,-18.644604391113532,35.45079351825474,-298.3136702578165,-40.29552677694108,41.53492989379273,-967.0926426465859
528,0.9912416704412012,0.9887434315317615,0.9979600449306741,0.00019612190986949437,0.00013682188037946003,0.0073182271849490275,0.005104701405022188,0.0015525076575197245,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.834437025950066,56.14575508772084,-573.0198664671012,-18.60507203293342,35.47925842858435,-297.68115252693474,-40.2830021401455,41.5148551456699,-966.792051363492
529,0.9910939023168365,0.9886943817971776,0.9978585876402057,0.00017897063683538277,0.00012497226248169257,0.007283504990824636,0.005061544092645876,0.0015549330290453094,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.836703132627974,56.13793197306066,-573.0606563873035,-18.563105671370554,35.50909849038135,-297.00969074192886,-40.28845157477034,41.51056301383526,-966.9228377944883
530,0.9912397787298468,0.9886748713818582,0.9978486452497588,0.0001646233899499126,0.00011464859527564464,0.007279561510595511,0.005060603153539306,0.0015550493461278937,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.846048331585777,56.12171185582261,-573.228869968544,-18.529268425455857,35.5320346190761,-296.4682948072937,-40.322955694375224,41.52977438687504,-967.7509366650054
531,0.9911577647617662,0.9887363968153234,0.9979122303510864,0.00015042245278008205,0.00010538398879191416,0.007240684910213138,0.005017255286163314,0.0015543264941337324,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.861521678853777,56.09942807815539,-573.507390219368,-18.50545313271257,35.548583936753644,-296.08725012340113,-40.38247188925669,41.56901266431647,-969.1793253421606
532,0.9911609229261416,0.9887763271047895,0.9980247797942585,0.00013899206254666335,9.716155565906936e-05,0.007290596955623132,0.0050659130805249895,0.0015623811626169213,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.87404970759869,56.07725701692293,-573.7328947367764,-18.4847626452947,35.563044224951454,-295.7562023247152,-40.444679228322606,41.611624380479455,-970.6723014797425
533,0.9913413686171502,0.9886211299440655,0.9980184685346146,0.00012717633917666798,8.90344161471989e-05,0.0073629124017976465,0.00513221086883921,0.0015715452370130463,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.883799474474984,56.05542190884291,-573.9083905405497,-18.45928895633747,35.58167728879097,-295.3486233013995,-40.487155290689415,41.64191695441615,-971.691726976546
534,0.9914536966457553,0.9885595934091977,0.9979810305631187,0.00011556871489985278,8.179998743285448e-05,0.007358002105778832,0.005129729528170381,0.0015657759139498858,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.88641840744112,56.03151924890013,-573.9555313339401,-18.43401482716204,35.601828661576036,-294.94423723459266,-40.50443054099029,41.65577788211214,-972.106332983767
535,0.9915029794608571,0.988653737650932,0.9979652395384727,0.00010827919693320943,7.70404850277603e-05,0.00732099386575948,0.005092523975906773,0.0015601761574662182,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.870826217561426,56.007413589268964,-573.6748719161056,-18.421825318173475,35.61139795540928,-294.7492050907756,-40.51177797939078,41.66398700742429,-972.2826715053787
536,0.9914555328854371,0.9887257221955187,0.997967221362174,0.00010219296380781944,7.203080219219184e-05,0.00726207428334567,0.005036604350571361,0.0015540724531306713,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.8380699756586,55.98402815127767,-573.0852595618547,-18.41967466155033,35.611275442512245,-294.7147945848053,-40.524550646114314,41.67732314947791,-972.5892155067436
537,0.9913907933405488,0.9886549546404799,0.9978927794724289,9.352914768126352e-05,6.581021320257552e-05,0.007261215756104613,0.005038631454939072,0.0015503939396305868,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.798537870264713,55.95890498221999,-572.3736816647648,-18.413521129249563,35.61443868670871,-294.616338067993,-40.54339556327147,41.69558371340446,-973.0414935185153
538,0.991221904127153,0.988677119764528,0.9977790853116109,8.53163704442774e-05,6.0777565626807684e-05,0.00726035398093463,0.00503525433872079,0.0015499404135610503,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.762671084470007,55.92911717882144,-571.7280795204601,-18.401768003772172,35.62426147704624,-294.42828806035476,-40.56687044121612,41.71832160022528,-973.6048905891869
539,0.9913368655791561,0.9886997128956031,0.9978148969316682,7.948896969280441e-05,5.714294280865022e-05,0.007232207018243135,0.005003441233301445,0.0015496779389926167,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.739283926219727,55.8918655746665,-571.3071106719551,-18.392287031250724,35.635130107564144,-294.2765925000116,-40.604266818143806,41.75372940784671,-974.5024036354513
540,0.9910218403358299,0.9887221619057133,0.99767942437474,7.344397123347495e-05,5.3831960218119406e-05,0.007216674188239806,0.00498729328070729,0.001548240510978112,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.726599919429418,55.847022066354576,-571.0787985497295,-18.385219874933757,35.64655193604179,-294.1635179989401,-40.657230036242346,41.803347586288375,-975.7735208698164
541,0.9909721646354739,0.9887034926657485,0.9977309705277767,6.756210820570612e-05,4.99144038826313e-05,0.007228226481698041,0.004996095793197572,0.0015497134726113419,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.72189493673974,55.79439059736992,-570.9941088613153,-18.375853781520867,35.659270089977234,-294.01366050433387,-40.71876831248158,41.86133272720575,-977.2504394995578
542,0.9911399168166325,0.988763928720703,0.9979386627939245,6.162787595787728e-05,4.566873659788493e-05,0.007297696298459735,0.005067672294174484,0.001551016258254307,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.733722190372493,55.73138227069883,-571.2069994267049,-18.36435626724022,35.671144153320895,-293.8297002758435,-40.7876246663308,41.92704292882708,-978.9029919919392
543,0.9912642530001257,0.9887382388923425,0.9979764599877401,5.659853214829246e-05,4.1934798518028144e-05,0.007372025773824269,0.0051308897914670686,0.001561652811564212,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.753992345108813,55.666737180686276,-571.5718622119587,-18.351363190534816,35.68283254048157,-293.62181104855705,-40.84062242244843,41.98225926896272,-980.1749381387624
544,0.9914608139122644,0.988806427024415,0.9980207239286525,5.497419538161739e-05,4.019980865135644e-05,0.007376857143530025,0.005138644771863513,0.001558001910897337,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.761955116395825,55.61553893127604,-571.7151920951248,-18.33580373488949,35.69511510984481,-293.3728597582318,-40.851478123193225,42.005507247948564,-980.4354749566374
545,0.9915688897506315,0.9887830896133998,0.99801901134938,5.321119757656993e-05,3.8312166399108375e-05,0.007312530662831255,0.0050755446504606614,0.0015537103896563144,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.748685674031023,55.584753941979415,-571.4763421325584,-18.318507405215396,35.708054768765685,-293.09611848344633,-40.8287496088902,42.00283590344123,-979.8899906133647
546,0.9915411776837307,0.9887737893878839,0.9979789710442125,5.6610272079537816e-05,3.7965616745773626e-05,0.007282421902632173,0.00504005260144164,0.0015558187198004161,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.713071060950433,55.57185896222416,-570.8352790971078,-18.300045177283582,35.720890482831216,-292.8007228365373,-40.7930939937391,41.98924936090855,-979.0342558497384
547,0.9914583788842166,0.9887201886349948,0.9979572111604103,6.285373807212988e-05,3.837516357201087e-05,0.007265824662722637,0.00501996847090868,0.0015589775787400101,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.66359940662878,55.5696526973323,-569.944789319318,-18.282524663634902,35.73049471573546,-292.52039461815843,-40.75974433028575,41.9756254813481,-978.233863926858
548,0.9913111948718875,0.98861945978714,0.9979043101388632,6.317424895398952e-05,3.8464167738325145e-05,0.007306641114222299,0.005056861862548212,0.0015620582486235845,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.617742210664158,55.573839212356475,-569.1193597919548,-18.269951358066223,35.7340262364459,-292.31922172905956,-40.7370482789595,41.96910449247225,-977.689158695028
549,0.9913041860640621,0.9885859195611287,0.9979171703936596,6.328109522247438e-05,3.931925671788017e-05,0.00735929568145227,0.005107863966377436,0.0015648023414577164,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.590991748841834,55.5811429252114,-568.637851479153,-18.266543363966075,35.72871134010684,-292.2646938234572,-40.72715310499887,41.971689953271756,-977.4516745199728
550,0.9911117378095459,0.9886206375724588,0.9978945003417127,6.627961995408178e-05,3.927906651042146e-05,0.0073788776486919455,0.005130615337892426,0.001564351429514149,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.58755919829194,55.59082460500599,-568.576065569255,-18.275289708027614,35.71451405428242,-292.4046353284418,-40.72719568206783,41.97946965372552,-977.4526963696279
551,0.9910418306379453,0.9885804019474387,0.9978871626326977,6.840955398902763e-05,3.856375467583312e-05,0.007419155299005557,0.005169381315646574,0.0015661743561963429,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.605310362651753,55.60452751899039,-568.8955865277316,-18.291241375926234,35.69575408101814,-292.65986201481974,-40.73182585003391,41.98822849300434,-977.5638204008137
552,0.9911155635093695,0.9885603099070351,0.9979691183873053,6.454464697565392e-05,3.5891535115435794e-05,0.007449382776204129,0.005203019499279129,0.0015662852563321167,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.64350980357042,55.62025676231012,-569.5831764642676,-18.307690655540974,35.675849821945874,-292.9230504886556,-40.739217034642614,41.9979045736134,-977.7412088314227
553,0.9911164359193544,0.9885429798516073,0.9980631601269689,5.919380779841983e-05,3.2868289072799834e-05,0.007491557605299028,0.005249724654767592,0.0015648985126534445,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.69253617017835,55.640057702261686,-570.4656510632103,-18.324555984232127,35.65314118404045,-293.19289574771403,-40.742318995514296,42.003892355797134,-977.8156558923431
554,0.9910430167224431,0.988585835525567,0.9981452552286988,5.8716982702457025e-05,3.154962075897473e-05,0.0075679947352982465,0.005320359375401815,0.0015718544369010307,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.739915017946114,55.67124221087572,-571.31847032303,-18.34307062108544,35.62601047673495,-293.48912993736707,-40.727373960487576,41.99677008413908,-977.4569750517019
555,0.9911786352274072,0.9886408672191909,0.9981443556854614,5.8495125161280315e-05,3.0371343916152597e-05,0.007626211256046154,0.005382147478082337,0.001576267667708773,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.78592984801675,55.71442612049871,-572.1467372643015,-18.360663478919474,35.597938454404854,-293.7706156627116,-40.687533470048244,41.96971460365871,-976.5008032811578
556,0.9913518107631268,0.9886745798110299,0.9981060507052647,5.857959509501976e-05,2.905518802603367e-05,0.007559736212334811,0.005317063780653179,0.001570678543022704,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.831186484763595,55.767871475263405,-572.9613567257447,-18.37291616054474,35.57481609399343,-293.96665856871584,-40.62974489457836,41.92646609254642,-975.1138774698805
557,0.9913589493915695,0.9887281895118227,0.9979468129306275,5.974397361453286e-05,2.8156653950302763e-05,0.007457337516209696,0.005217782887591316,0.0015626226839045286,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.863874220680266,55.834475264369644,-573.5497359722448,-18.378043454407887,35.55885751020173,-294.0486952705262,-40.570119365811344,41.880968505604145,-973.6828647794723
558,0.9914367240722185,0.988616614133178,0.9979424732123396,5.6172204587164555e-05,2.650272001672662e-05,0.0073046699799876515,0.0050682343653864585,0.001557578377366776,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.876619919676962,55.91326403479519,-573.7791585541853,-18.376956958847533,35.54827284600355,-294.0313113415605,-40.5297146043058,41.84997949948324,-972.7131505033393
559,0.9916060301452029,0.9884831702328796,0.9981468344820593,5.1167569454622644e-05,2.5131888523747698e-05,0.007316137948935321,0.005080456018024857,0.001555670721318941,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.87622889599311,55.99792965557845,-573.772120127876,-18.375698826513567,35.53863933217081,-294.01118122421707,-40.52193791203447,41.8431940088721,-972.5265098888271
560,0.9915035402035569,0.9883459873513721,0.9981270305531189,4.6525454733347595e-05,2.4200205890329768e-05,0.00747181694863902,0.00522541351770753,0.0015633542363670922,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.864807345187078,56.08367773286896,-573.5665322133674,-18.385637644712396,35.52114350795658,-294.17020231539834,-40.52412759711321,41.842319752074836,-972.579062330717
561,0.991484911943964,0.9884685523643213,0.9982159894778415,4.4488771876606385e-05,2.3292582777625762e-05,0.007546746748789868,0.00529431358675765,0.0015717728804308711,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.84473713184275,56.16613040208852,-573.2052683731695,-18.41365577628097,35.489400541757135,-294.6184924204955,-40.50747137501273,41.823926418348044,-972.1793130003055
562,0.9916133259790397,0.9885043132948917,0.9983558121424547,4.987998129984822e-05,2.340728841877494e-05,0.007569086043360469,0.005310143765636868,0.0015781479492531516,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.82718668306128,56.239273851059515,-572.8893602951031,-18.452165888344247,35.45031367017726,-295.23465421350795,-40.473378274757884,41.78875007567299,-971.3610785941893
563,0.9916870476897094,0.9884622423964876,0.998326590057263,5.433465831419542e-05,2.4620271469252468e-05,0.0076045138863601236,0.005346855750369852,0.0015801750073283184,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.810464869442885,56.30368652425124,-572.5883676499719,-18.485135310165536,35.41808768359815,-295.76216496264857,-40.419857349735274,41.736178522051354,-970.0765763936466
564,0.9915788615063544,0.9884301300047995,0.9982141449628702,5.168965326277627e-05,2.4884898152913896e-05,0.007565668098744721,0.005317837259298584,0.0015721642985571764,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.782814485623305,56.36185997189851,-572.0906607412195,-18.509045719002263,35.394493637763276,-296.1447315040362,-40.34439674442475,41.665443412640414,-968.2655218661939
565,0.9914701126661243,0.9883730680128253,0.9981115377243226,4.934228506614637e-05,2.6085730060828386e-05,0.007535797400637279,0.005288249301265288,0.001569563188456001,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.746655713264083,56.40799571579311,-571.4398028387535,-18.53108562936261,35.37079387845229,-296.4973700698018,-40.271730709815,41.597194227106186,-966.5215370355601
566,0.991292660905901,0.9883719471969611,0.9979778640071147,4.735617044426408e-05,2.7400980561520705e-05,0.007517729129201717,0.005269434159228481,0.0015678049167246197,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.717620990596078,56.43539139955112,-570.9171778307294,-18.556260195267015,35.3425506289002,-296.90016312427224,-40.22942994300274,41.551829473210475,-965.5063186320658
567,0.9913616463733467,0.9883141664740529,0.9980731462576969,4.3644487889189346e-05,2.6470533169208154e-05,0.0074729865848348394,0.00521877761027916,0.0015693067826715132,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.70824134549159,56.44157793626639,-570.7483442188486,-18.585131035657387,35.31045849619248,-297.3620965705182,-40.2278693727231,41.53421202393446,-965.4688649453544
568,0.9914511352034934,0.9882544748038143,0.99801891188034,4.104378569674483e-05,2.6210242670615236e-05,0.00753894796962338,0.005284242746000224,0.0015730968146204815,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.71558160279345,56.43083097423796,-570.8804688502821,-18.6164834623324,35.27702909216451,-297.8637353973184,-40.25371659382977,41.535204360192935,-966.0891982519146
569,0.9915069233899337,0.9883818057434972,0.9981478343499123,3.98899942076636e-05,2.576182766607283e-05,0.007483687761648908,0.005249764542181902,0.0015563419762470987,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.721532755380636,56.4126784429623,-570.9875895968514,-18.65199710892088,35.243302665526265,-298.4319537427341,-40.2804568734775,41.538918703324704,-966.73096496346
570,0.9913670469058955,0.9883630394106155,0.9981308807120449,3.885667891227441e-05,2.460839025588834e-05,0.00751309348762953,0.00527121073216853,0.0015606399400888511,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.713114265222416,56.392254125014844,-570.8360567740035,-18.687032483790876,35.21131284233626,-298.992519740654,-40.29256583094152,41.535519423838586,-967.0215799425965
571,0.9914892681451457,0.9883820051444308,0.9981761213902072,4.0545978223006334e-05,2.5156225857348826e-05,0.007566198453025361,0.005313916163509813,0.0015659642636228481,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.695737309979343,56.36680680653435,-570.5232715796282,-18.712825219494526,35.18489776811413,-299.4052035119124,-40.28484786403764,41.52052557040646,-966.8363487369033
572,0.9915579155561953,0.9883418746064515,0.9982047144817362,4.746820049333465e-05,2.842420566390272e-05,0.007550275491272125,0.005301223132565959,0.0015606943784970734,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.677896886127346,56.33507836074218,-570.2021439502922,-18.731325661771987,35.16375476801321,-299.7012105883518,-40.262214163176644,41.49681828010618,-966.2931399162394
573,0.9917335003330118,0.9883923903479981,0.9981866663598239,4.98713471747671e-05,2.9526565901431477e-05,0.007554531084282552,0.005303937050105998,0.0015623208122874125,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.65465865093441,56.30395246362605,-569.7838557168194,-18.748604110211947,35.14576277894898,-299.97766576339114,-40.22961606342462,41.46685393024814,-965.510785522191
574,0.9918367248112616,0.9883780491664356,0.998214514407145,4.630698460557789e-05,2.7340048409213157e-05,0.007452258721914459,0.005197373664182182,0.001559740695027403,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.61741613449023,56.28135706798929,-569.1134904208242,-18.764855841231295,35.12979850260853,-300.2376934597007,-40.188965377735826,41.429594004313856,-964.5351690656598
575,0.9917438822975982,0.9883918675091338,0.9981639807677051,4.5165736731829316e-05,2.6519658349745153e-05,0.00744265175242587,0.005183006290591433,0.0015629953948828313,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.56394617673671,56.272161204171745,-568.1510311812608,-18.778005953242324,35.11787063697273,-300.4480952518772,-40.14533834768906,41.38814923733812,-963.4881203445375
576,0.9916925674140007,0.9884873653298832,0.9981159248186083,4.358677963346467e-05,2.565751768269988e-05,0.007427451610347017,0.005164428447214273,0.0015693170396520603,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.502297054318174,56.273621643129935,-567.0413469777271,-18.786555899500442,35.11055223440892,-300.5848943920071,-40.10231855775997,41.346300466190804,-962.4556453862393
577,0.9915994157104773,0.9884482328264322,0.998047117463293,4.093186580315282e-05,2.3953046514908342e-05,0.007366703887128539,0.005096922506713209,0.0015716778228242877,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.44627886489944,56.27726970632129,-566.03301956819,-18.787316272453555,35.10797410699637,-300.5970603592569,-40.06787894745184,41.31115519327553,-961.6290947388441
578,0.9915943868154805,0.9884263649180602,0.9979825734817405,3.9517776139452446e-05,2.252001357698521e-05,0.007355138973257844,0.005081652063293684,0.001573646381079495,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.404055483451746,56.28080696565994,-565.2729987021314,-18.780332283994476,35.1097945754807,-300.4853165439116,-40.051656785667646,41.2918005016022,-961.2397628560235
579,0.9916394021331385,0.9884469573790183,0.9979803889098476,4.323987634162096e-05,2.235602527428066e-05,0.007317835357963456,0.005036167630681767,0.0015774283496644067,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.37640014221102,56.287299730645046,-564.7752025597983,-18.773192633107833,35.1104370777638,-300.3710821297253,-40.05558948348918,41.288792002539545,-961.3341476037403
580,0.9918267016693026,0.9884366721562045,0.9980006207743927,4.819187025120598e-05,2.2658562801519403e-05,0.007302883070094888,0.005006446461195429,0.0015839855412028534,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.35770947517709,56.30151667993571,-564.4387705531876,-18.770533812949072,35.10841401246984,-300.32854100718515,-40.073734788237815,41.29568668739103,-961.7696349177075
581,0.9917697765425079,0.9884418036012779,0.9979720079389441,4.680063714687423e-05,2.1587534143496447e-05,0.007258500218147303,0.00496029503481258,0.0015791273833118279,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.335949127611975,56.32752607554701,-564.0470842970155,-18.77154749341951,35.10681292158725,-300.3447598947122,-40.09529901459296,41.30513225842809,-962.287176350231
582,0.991812012698424,0.9884757313679665,0.9980464582757684,4.2349785515474014e-05,2.027907532442014e-05,0.0072494867152961655,0.004954641831262906,0.0015765754345951296,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.30487679452595,56.363002571890306,-563.4877823014671,-18.77528210699463,35.10470935677494,-300.4045137119141,-40.11428926846144,41.31375090704364,-962.7429424430746
583,0.9918384614792494,0.9885106082377586,0.9981101169880611,3.8423492652983134e-05,1.953088764373497e-05,0.007275980583069897,0.004979673462243037,0.0015798783438835556,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.271337248105567,56.40108506019166,-562.8840704659002,-18.77882016591365,35.10092790440378,-300.4611226546184,-40.128092564420974,41.31896903661161,-963.0742215461034
584,0.9918321155958904,0.9885961939049075,0.9982012550800419,3.4930556839792496e-05,1.8688870011504365e-05,0.007298566036959925,0.005002947353482286,0.0015809739537086568,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.23918132823766,56.43958632129203,-562.3052639082779,-18.778584482893788,35.09822388615672,-300.4573517263006,-40.128788677546254,41.31466605039147,-963.0909282611101
585,0.9918000670339128,0.9885620878333007,0.9981587496952022,3.215716528436623e-05,1.7474030742364894e-05,0.007327785117828225,0.005028992895784087,0.0015890388336115987,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.207502226254007,56.479464950368474,-561.7350400725721,-18.771341418274258,35.10084725380158,-300.3414626923881,-40.1086743940255,41.294427489588635,-962.608185456612
586,0.9918765996864362,0.9885890191656124,0.9981398282969239,3.432900429870509e-05,1.7195475555220227e-05,0.007314617334268958,0.0050130985306033275,0.0015933028519839532,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.17914569494151,56.5187702447027,-561.2246225089472,-18.75724908432746,35.110651794399836,-300.11598534923934,-40.07336958077335,41.2610242513325,-961.7608699385605
587,0.9919401977065796,0.9886234669881553,0.9981748537827535,3.58860569694502e-05,1.6872062869799932e-05,0.007263763698574982,0.004968536159586181,0.0015866470746303473,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.154743348040725,56.555715702625974,-560.785380264733,-18.74101471359937,35.12497807011446,-299.8562354175899,-40.03979219095491,41.22669555757261,-960.9550125829179
588,0.9918226764365621,0.9886464752461345,0.9981355984156053,3.265240904970364e-05,1.5578136023182713e-05,0.007250311169706503,0.004958173980573722,0.001587215652491263,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.127101486893398,56.59038894892719,-560.2878267640812,-18.722821264562878,35.14129947934152,-299.56514023300605,-40.01275052333897,41.19578493310109,-960.3060125601353
589,0.9917784761327012,0.9886818663642154,0.9981017310514722,3.0145783085572803e-05,1.4806084309634063e-05,0.00725741430319158,0.004954186422936126,0.0015970922359174833,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.09607098562104,56.62089119023326,-559.7292777411787,-18.69995216377833,35.15917484241116,-299.1992346204533,-39.98856532437627,41.16713814128763,-959.7255677850304
590,0.991890889482673,0.9886381354075469,0.9981060091783533,2.8170185466193235e-05,1.4865636470204776e-05,0.007238770558815641,0.004928612710746338,0.001600373016654316,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.07167558453206,56.643056649216675,-559.290160521577,-18.672899178836754,35.17876490443927,-298.76638686138807,-39.97305833566561,41.146255847186,-959.3534000559747
591,0.9918641341181056,0.9885759432761633,0.9981449997332343,2.597893669547441e-05,1.451242707019364e-05,0.007219629480487328,0.0049090410243788985,0.0015992766091084598,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.052996712801686,56.65979475562837,-558.9539408304304,-18.644791924398014,35.198028741266924,-298.3166707903682,-39.96809623744381,41.13405152086418,-959.2343096986515
592,0.991952745782247,0.9886123711495376,0.9981467905938923,2.376573268788926e-05,1.335038901802902e-05,0.007283173036506345,0.004971882773532489,0.0016037326474235669,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.031997731687326,56.67711605128875,-558.5759591703719,-18.621925554357933,35.21222598277835,-297.9508088697269,-39.96394099876453,41.12247345179582,-959.1345839703487
593,0.9918990295749078,0.9885856663880751,0.9980782446148526,2.247310694920509e-05,1.265917375180794e-05,0.007249869185784502,0.004926227352469445,0.0016074973248003301,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.006516538279513,56.69702282614572,-558.1172976890313,-18.606468799904782,35.22168590316174,-297.7035007984765,-39.95297933163507,41.10714927819007,-958.8715039592416
594,0.9918956190072125,0.9885318262388758,0.9981305109735801,2.1970238261087812e-05,1.224737754748043e-05,0.007232805139546499,0.004911548066794874,0.0016030665742241925,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.976341199520398,56.71801265775483,-557.5741415913672,-18.59448627790077,35.229063599464666,-297.51178044641233,-39.9406693452841,41.093933562119716,-958.5760642868183
595,0.9917297624402748,0.988459034661914,0.9980425287716364,2.096102841260127e-05,1.178464026332377e-05,0.007290860291292817,0.004979726729639794,0.0015975404648981791,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.946238805417984,56.73555133020161,-557.0322984975237,-18.5861000928522,35.23124663220668,-297.3776014856352,-39.9336360524207,41.087942780107625,-958.4072652580969
596,0.9917681364977216,0.988558639558227,0.9980860498944554,2.041988822874374e-05,1.124546923198712e-05,0.0073151963319464065,0.005005071782022337,0.001597749095654806,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.927349883788427,56.74557384682593,-556.6922979081917,-18.586120667618243,35.22524947985059,-297.3779306818919,-39.934256856225076,41.08887921406573,-958.4221645494018
597,0.9917948401860038,0.98860361049388,0.9982112141174941,1.9695125607666138e-05,1.0621155980659582e-05,0.007300029440565469,0.004990713244042327,0.0015991889257587963,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.923916634963675,56.7482045541008,-556.6304994293462,-18.591177092316414,35.21525760242627,-297.4588334770626,-39.94442547683715,41.09489332628827,-958.6662114440915
598,0.9918187053337046,0.988416728694276,0.998275370828367,2.0620994178340535e-05,1.0332136897034509e-05,0.007368859547227213,0.0050513098073993665,0.0016094095482627247,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.92623207196079,56.751068167017586,-556.6721772952942,-18.58972745526081,35.2099918364543,-297.43563928417296,-39.948454228527844,41.093693985746164,-958.7629014846683
599,0.9919302982279082,0.9884235879390758,0.9983650030137942,2.147575809565932e-05,1.001851563669617e-05,0.0074897275815670565,0.005171160979089731,0.00161153452576323,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.92668410332753,56.76096905913376,-556.6803138598956,-18.586117943495104,35.207965941769004,-297.37788709592166,-39.92788129285734,41.073481234754524,-958.2691510285762
600,0.9920109093611323,0.9884542205193624,0.9983841076209452,1.9666790427895938e-05,9.415410008167346e-06,0.007512622803406282,0.005199130363702142,0.0016080016348586255,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.922587752901148,56.77732806006196,-556.6065795522206,-18.593277046931277,35.20049896482317,-297.49243275090043,-39.881733375110926,41.03430718590187,-957.1616010026622
601,0.9920057067192793,0.9883822211479871,0.9983289370217153,2.4316064198308662e-05,1.0688634163503423e-05,0.007494798730204757,0.005173927346019749,0.0016112305625751318,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.908342288576144,56.80086295401302,-556.3501611943706,-18.60608509937263,35.18879205766554,-297.6973615899621,-39.816661511328256,40.981882795832696,-955.5998762718781
602,0.9918141934767909,0.98837619140787,0.9981233696508856,2.8339975554422994e-05,1.1814495208438897e-05,0.00748060177180124,0.005163565797518914,0.0016091471698622055,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.885140483613824,56.833020583507626,-555.9325287050489,-18.617772994038955,35.17619498505209,-297.8843679046233,-39.748755227577185,40.92935988087981,-953.9701254618524
603,0.9917348146295936,0.9883889861004831,0.9980102261817746,2.5932985246040052e-05,1.1962166157426607e-05,0.007403750185690207,0.005079793029054498,0.0016093429152676162,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.867318641632096,56.868145375268014,-555.6117355493777,-18.63168074386807,35.16045169674534,-298.1068919018891,-39.70463657651907,40.89537295768844,-952.9112778364578
604,0.9916264425173819,0.988416496244421,0.9979596126070446,2.3750764554779056e-05,1.325181943861167e-05,0.007343395937218468,0.0050149696092840436,0.001608610539028457,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.869268846005745,56.89970909770553,-555.6468392281034,-18.648725223224247,35.14280432932054,-298.37960357158795,-39.704630274140015,40.89287803490681,-952.9111265793604
605,0.9915567216089679,0.9884691793407413,0.9979934488306135,2.267229293993833e-05,1.4501048524618626e-05,0.007333697438401615,0.005017076684111162,0.0016012384603951598,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.89349606832564,56.926329712793276,-556.0829292298615,-18.665430520457132,35.127065598170724,-298.6468883273141,-39.745072217652265,40.91890836726089,-953.8817332236544
606,0.9914764132007292,0.9884527109483492,0.9981354829102065,2.4371468505688174e-05,1.5144297047872681e-05,0.007367590217115589,0.005047171816806925,0.001605206776583183,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.935590587348397,56.94445104029437,-556.8406305722712,-18.67703230363874,35.115385268858894,-298.83251685821983,-39.80421443708458,40.956956855108714,-955.30114649003
607,0.9914659601762622,0.9884551030471984,0.9982326303379677,2.4851212033604626e-05,1.4737856562172988e-05,0.007499382218077077,0.0051702626411920935,0.0016190853051746194,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.989993144167745,56.952520685108006,-557.8198765950194,-18.68189883226616,35.107620740250916,-298.91038131625857,-39.854803989112185,40.98604310454628,-956.5152957386924
608,0.9913139249166484,0.9885151476991135,0.998217596387362,2.4517701619487338e-05,1.620150214304799e-05,0.0075606916698468946,0.005238216604989245,0.001621847353379567,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.05138505174064,56.955674786397005,-558.9249309313315,-18.68317765788795,35.101369028780674,-298.9308425262072,-39.87681705001993,40.99235518382793,-957.0436092004783
609,0.9913545340092574,0.9886121058961443,0.9982157804121428,3.096930509726102e-05,1.9773951298869684e-05,0.007578488307233216,0.0052543648921318945,0.0016264728940393678,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.11880968730607,56.955758276608975,-560.1385743715092,-18.682264593155274,35.09789675784834,-298.9162334904844,-39.874063363638896,40.978764492512234,-956.9775207273335
610,0.9913935860502547,0.9886929202925737,0.9982344237763519,3.595371246064597e-05,2.181207184259612e-05,0.007528264619896109,0.00520229550547355,0.0016250713551595054,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.19200287299391,56.95325119516915,-561.4560517138904,-18.674499692716147,35.10162951347452,-298.79199508345835,-39.862148676907914,40.95676770490404,-956.69156824579
611,0.9913973495895163,0.9886372420526679,0.9982088696917876,3.4615453456992665e-05,2.1958984846288616e-05,0.007505494260514663,0.005181699614350354,0.00162095969901181,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.262130925875656,56.9528113824462,-562.7183566657618,-18.65543542091637,35.11560828221699,-298.4869667346619,-39.845781178028425,40.932529743633566,-956.2987482726821
612,0.9915276784306819,0.9886584109036469,0.9982455918861594,3.314437069153068e-05,2.1649530700597426e-05,0.007505619602089657,0.005185935580732521,0.0016195433144061717,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.322592139564467,56.955609609931486,-563.8066585121604,-18.62887924771898,35.13623044846408,-298.0620679635037,-39.825619368800425,40.90744420065497,-955.8148648512101
613,0.991712277227637,0.9886131301151021,0.9982232089064976,3.312155122311924e-05,2.1349151484146402e-05,0.007476042995054318,0.005163502262852225,0.0016126829265165703,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.370439909168226,56.9602273862241,-564.6679183650281,-18.602199614496588,35.15409950494283,-297.6351938319454,-39.80381897039563,40.88294235299266,-955.2916552894952
614,0.9918159038863247,0.9885373585158345,0.9981701326965964,3.135537357651957e-05,2.084384576462651e-05,0.007413468956206751,0.005101036238190385,0.0016075735002409268,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.396473536898498,56.972228736164126,-565.136523664173,-18.579441110704416,35.16547529412049,-297.27105777127065,-39.779441318532925,40.85997845664987,-954.7065916447901
615,0.9918692082394502,0.988476266527183,0.998157242692613,3.0501088894158658e-05,1.999272370370101e-05,0.007369089006481306,0.005057453426273467,0.0016039852838452624,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.396237656317023,56.99611070385194,-565.1322778137064,-18.565177022340713,35.169387674800234,-297.0428323574514,-39.75698246859988,40.84177797938905,-954.167579246397
616,0.9917676909986638,0.988373390605755,0.9981126928958907,2.840452219004955e-05,1.8879247842979047e-05,0.00735886491298381,0.005058699901037348,0.0015956896708168168,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.377668588579734,57.02923521326295,-564.7980345944352,-18.56318490483414,35.1637795536327,-297.01095847734626,-39.742044064942796,40.83112341034389,-953.809057558627
617,0.9918885326441232,0.9882830771224809,0.9981879290543074,2.646372878455729e-05,1.762120872522428e-05,0.007408434747330429,0.005112430571546804,0.0015926393343102638,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.356156089602855,57.065916471197426,-564.4108096128514,-18.574194972418052,35.1493567741551,-297.18711955868883,-39.73522562091226,40.82872612506764,-953.6454149018942
618,0.9919317030430561,0.9882806209643084,0.9982496868489266,2.6530305971791935e-05,1.6797349669092958e-05,0.007460945639663432,0.005166528403027062,0.0015915116430206392,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.339462456880355,57.09960408637493,-564.1103242238464,-18.59836174884961,35.12622728392628,-297.57378798159374,-39.73093210652954,40.83042427205048,-953.5423705567091
619,0.9918739099218451,0.9882545188808816,0.998239431874014,3.376240527175025e-05,1.7961029222013636e-05,0.0074977157727134916,0.005202023389342679,0.0015916203873352108,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.32106400527889,57.13064838017323,-563.77915209502,-18.630671385051116,35.095524641935214,-298.09074216081785,-39.715568788364926,40.825146317009924,-953.1736509207583
620,0.9918617900368478,0.9882962961799776,0.9981686785945899,4.157237749004289e-05,1.96617341185786e-05,0.0075125449856423936,0.005236149999567279,0.0015821228490510424,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.300724543291974,57.160310130555786,-563.4130417792555,-18.664203462322398,35.06231974043918,-298.62725539715836,-39.6861351088174,40.81079292682917,-952.4672426116176
621,0.9920906275746787,0.9882104551271067,0.9982090339113628,4.2650247533570505e-05,1.9834720437038338e-05,0.007433648003930092,0.005180780589704386,0.0015662998305104692,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.286151771585146,57.186761948516875,-563.1507318885326,-18.69537526793045,35.030668419949365,-299.1260042868872,-39.65686793517843,40.797497966771594,-951.7648304442824
622,0.99203351189223,0.9881764390201841,0.9981579765997135,4.082215403056874e-05,1.9345710753391528e-05,0.007420102060015486,0.0051892205556015305,0.0015467023772200812,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.27231903427399,57.21454730868143,-562.9017426169319,-18.7240232681282,35.000906438767906,-299.5843722900512,-39.63432051512304,40.787447022768674,-951.2236923629531
623,0.992025280731686,0.9881175544929424,0.9981274827027378,3.822077207569512e-05,1.9087797642204713e-05,0.007413970415999326,0.005185847774531054,0.001545202250732092,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.251833785962717,57.24846056031465,-562.5330081473289,-18.754383367335265,34.971670103750085,-300.07013387736424,-39.614947898049515,40.777894353405394,-950.7587495531883
624,0.9920465774929845,0.9880962343396381,0.9980924572486517,3.515087577613247e-05,1.8549010624381927e-05,0.007408865941491667,0.005189467725481012,0.0015417792493824425,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.230635161135655,57.284569725882264,-562.1514329004418,-18.78908799394195,34.94040280255881,-300.6254079030712,-39.60232765011961,40.77317260039426,-950.4558636028707
625,0.991903041687552,0.9880640380030513,0.9980066831457872,3.244415062604146e-05,1.7415786870952485e-05,0.007380316706664568,0.005173752314907082,0.001532456930380024,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.213114374045922,57.31896120502005,-561.8360587328266,-18.82694465742736,34.90564644662877,-301.2311145188378,-39.59966318952259,40.776639280288734,-950.3919165485421
626,0.9919918105275212,0.9880130087267971,0.9981449775228699,3.0134780793526188e-05,1.6134087949717464e-05,0.007385263772736307,0.005182487553951215,0.0015294522581283296,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.20217999073456,57.35044784968109,-561.6392398332221,-18.866408971443295,34.869254798539565,-301.8625435430927,-39.60971707717527,40.7920757956842,-950.6332098522065
627,0.9921127266848209,0.988086840569263,0.9981547855121834,2.8689138437243734e-05,1.6182991747668498e-05,0.007455253814697098,0.005277480782929897,0.001522418628891905,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.20237495748788,57.37811921288274,-561.6427492347818,-18.90692820358199,34.83209374272138,-302.51085125731186,-39.62611511490244,40.81331696762659,-951.0267627576586
628,0.9920789163398548,0.9881537452295829,0.9981048944945577,3.1595081691014615e-05,1.6232852491367625e-05,0.007386359351809296,0.005221737672860318,0.001512594896340613,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.20456336750196,57.40758792469346,-561.6821406150353,-18.94628349404983,34.79628904676698,-303.1405359047973,-39.62982043158708,40.822687314523485,-951.1156903580899
629,0.992126848678418,0.9881601168358094,0.9981144896333677,2.8710671738282526e-05,1.5241614804643151e-05,0.0073330799364148816,0.005163813658219189,0.0015147457095588093,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.20027927943527,57.444348508015494,-561.6050270298349,-18.977614841519376,34.76875719401931,-303.64183746431,-39.6231228824525,40.82250521184958,-950.9549491788599
630,0.992105236098886,0.9881829348559475,0.9981190552182287,2.6080020859189536e-05,1.4279853423431284e-05,0.007306635415099887,0.005141607832354057,0.0015131686430174102,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.192232024164916,57.48536707610935,-561.4601764349685,-18.996879011752004,34.75123087937581,-303.95006418803206,-39.61910088632457,40.82335134351436,-950.8584212717897
631,0.9919755269185963,0.9881988370689332,0.9980483474070346,2.5555845384827532e-05,1.428439391099754e-05,0.007308210695097509,0.0051360053296371,0.001516779773106676,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.182761435465824,57.526507011058335,-561.2897058383849,-19.00640391589638,34.738753310009024,-304.1024626543421,-39.61754572398058,40.82447456748496,-950.8210973755339
632,0.9921024100520013,0.9881647424290431,0.9979882707145993,2.514956331908457e-05,1.4673641127459492e-05,0.007296789218820685,0.005123016172383502,0.0015165582148110213,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.178365343364078,57.56531135677331,-561.2105761805534,-19.009202371227694,34.72951752710885,-304.1472379396431,-39.620813220391284,40.82922047279264,-950.8995172893908
633,0.9920897105305903,0.9880357785255085,0.9979566651938906,2.474710716572371e-05,1.4380291403981863e-05,0.007224581731738563,0.005063486342111374,0.0015025849200772845,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.18087774055313,57.600894446792985,-561.2557993299563,-19.009147209960275,34.72242000473777,-304.1463553593644,-39.63648509338025,40.84417315184268,-951.275642241126
634,0.9919969018792496,0.9880130426327386,0.9979350806047528,2.4234731382156727e-05,1.3821269247553676e-05,0.0072604873270020924,0.005107965565190096,0.0014954453592435023,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.182332784992255,57.636683241779885,-561.2819901298606,-19.01451129771673,34.71189277483973,-304.2321807634677,-39.66337593943751,40.86884332884546,-951.9210225465001
635,0.992221009707926,0.988034727006193,0.998095870311654,2.2278156962403682e-05,1.2920745345360094e-05,0.007283348219309221,0.005140058849173181,0.0014918611103521594,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.183233160258155,57.67097951354744,-561.2981968846468,-19.030699572698225,34.69465597352283,-304.4911931631716,-39.69398527408431,40.900082605446855,-952.6556465780235
636,0.9922864387423488,0.9880603419767099,0.9981421997092506,2.050766741092792e-05,1.191790916902606e-05,0.007310274799562094,0.005176270158779094,0.0014888262296481418,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.181253862687313,57.7031998513884,-561.2625695283716,-19.05242224897643,34.673144960491705,-304.8387559836229,-39.71298285526651,40.92672895156873,-953.1115885263962
637,0.9921810841052493,0.9880662048342467,0.9981212073639505,1.9847172097983242e-05,1.152925017530136e-05,0.0073044963294036985,0.005184082745240254,0.0014822609125223155,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.162657292898537,57.73775647724111,-560.9278312721736,-19.072691266586066,34.65204679725719,-305.16306026537706,-39.70411529416472,40.93400403984268,-952.8987670599533
638,0.9922725719317769,0.9879675012820757,0.9980591787557547,2.018919072945856e-05,1.1570033554996963e-05,0.007316659191766222,0.005204489549739727,0.0014797760519283639,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.13132237525244,57.77161187351274,-560.3638027545439,-19.089778146550987,34.633908871102136,-305.4364503448158,-39.67463129811098,40.927312573190164,-952.1911511546635
639,0.992195661520164,0.9879118683211633,0.9979668674530041,1.9305589510275518e-05,1.1544202121664168e-05,0.0072639066264532,0.00515659164632355,0.0014755309618580202,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.09866221516071,57.7998041352602,-559.7759198728928,-19.10770370735495,34.614876904931855,-305.7232593176792,-39.6449604249189,40.92149087868706,-951.4790501980536
640,0.9923660420292374,0.9879184550500586,0.9980178726805397,2.2814194615814474e-05,1.136947077210706e-05,0.007254856731382435,0.0051438970688044506,0.001472267573220804,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.066183859267497,57.8218495145529,-559.1913094668149,-19.134099615207138,34.59030317874547,-306.1455938433142,-39.630896479368545,40.92545058310597,-951.1415155048451
641,0.9925937366767069,0.987880237449901,0.9980690755927869,2.2372933952370518e-05,1.295468751465799e-05,0.007230603311119614,0.005115567789581545,0.0014702467246628962,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.031829859418636,57.83876909896456,-558.5729374695354,-19.168952242535152,34.56164113375432,-306.70323588056243,-39.633588343150116,40.93968347373576,-951.2061202356027
642,0.992591199990582,0.9877983760745904,0.9980788553172706,2.3777789800980072e-05,1.499479113483483e-05,0.007199004316445911,0.00510640183394799,0.0014523243342589604,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.981338409386915,57.85660601498322,-557.6640913689645,-19.206584892746317,34.53204712684626,-307.3053582839411,-39.63601235610391,40.952618815022284,-951.2642965464938
643,0.9923967234136303,0.9877638324908505,0.9981098708169911,2.3476514839874536e-05,1.458756927065202e-05,0.007236945854953043,0.005154658924601741,0.0014458982242645856,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.90800051099055,57.878578225486976,-556.3440091978299,-19.24690064932532,34.49908542787644,-307.9504103892051,-39.62664181976774,40.95650190255694,-951.0394036744258
644,0.9923347805390466,0.9878455880594711,0.9981578849673038,2.2175438918086914e-05,1.4009441720190237e-05,0.007338695419946451,0.0052452953553074,0.0014566988475617152,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.832430026645966,57.89400041593801,-554.9837404796274,-19.292396295114557,34.46012986406091,-308.6783407218329,-39.60808815150387,40.95387251173415,-950.5941156360929
645,0.9922422913658164,0.9878242762084388,0.9982266546093054,2.146215524272484e-05,1.4471115060824766e-05,0.007345326971709558,0.00525796471898288,0.0014581051919063833,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.774096013361998,57.893044143423026,-553.933728240516,-19.337692087596576,34.42165170553775,-309.4030734015452,-39.581906077305966,40.943905150441836,-949.9657458553432
646,0.9921611084134064,0.9878672346838879,0.9981471383766012,2.2262108963564904e-05,1.4886215607193514e-05,0.007430324848176259,0.0053387912802759525,0.0014671962836449969,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.73448100790865,57.87818789698254,-553.2206581423557,-19.373936933872862,34.39031440302118,-309.9829909419658,-39.544287229412525,40.92256729814708,-949.0628935059005
647,0.9921275520297242,0.9878973911127265,0.9980686823269689,3.035490942026743e-05,1.6779228215168246e-05,0.007376274324863188,0.005289694398422268,0.0014628410287171908,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.710864638136723,57.853880490604766,-552.795563486461,-19.400443345906695,34.366883203895455,-310.4070935345071,-39.501021180451076,40.89505742031474,-948.0245083308258
648,0.9922035794154959,0.9879295898453638,0.9980338710962969,3.602792892942501e-05,1.8336051600095628e-05,0.007318584690456845,0.00523183260012159,0.001458409166998509,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.69896717905948,57.82183815922058,-552.5814092230706,-19.41923031271864,34.35131204073233,-310.7076850034982,-39.4702618633396,40.87549303569944,-947.2862847201504
649,0.9919006932059155,0.9878576481979386,0.9978656802006679,3.6954003440027355e-05,1.828402555511319e-05,0.0072509184495206614,0.0051708130199980586,0.0014482181474238004,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.68876376363788,57.78523023930096,-552.3977477454819,-19.430608038457997,34.3412286675244,-310.88972861532795,-39.461091224922676,40.87323645452505,-947.0661893981442
650,0.9918231355960522,0.9880120036892512,0.9978251964108183,3.875997286206293e-05,1.8310450754839334e-05,0.007265247227358509,0.005181696298584881,0.0014486697202474358,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.683166477797315,57.74421655682752,-552.2969966003517,-19.43912826900892,34.33144073977586,-311.0260523041427,-39.47740920734252,40.89274743115579,-947.4578209762204
651,0.9919048530289614,0.9880710614695667,0.9979633656271916,3.8423452516958225e-05,1.8003129678315883e-05,0.007207226971865079,0.0051156191575744,0.001450961423266217,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.69733045967473,57.69373866876411,-552.5519482741452,-19.445334854112467,34.322150766124786,-311.12535766579947,-39.52421815065959,40.93545394781342,-948.5812356158302
652,0.991957080418231,0.9881145734070672,0.9980647069551679,3.881310159004663e-05,1.783948987684132e-05,0.007263668852725503,0.005166941659245578,0.0014585917454731925,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.725800904311964,57.63808223286933,-553.0644162776154,-19.44008171345806,34.321446396992535,-311.04130741532896,-39.580537516264435,40.98265605127389,-949.9329003903465
653,0.9920255898185518,0.9881002321574948,0.9980821383693931,3.744861753517196e-05,1.743114352114823e-05,0.007300361238400227,0.005199791858780101,0.0014644710523417882,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.74981049361446,57.58750301499451,-553.4965888850603,-19.42097832974395,34.332778513639084,-310.7356532759032,-39.612566074649884,41.00880281597791,-950.7015857915972
654,0.9921336467188655,0.988017831230068,0.9981519141733338,3.436982020927527e-05,1.663815571460405e-05,0.007292030930589851,0.005194748130627177,0.0014646219682027482,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.759937044243543,57.54474023962269,-553.6788667963838,-19.39415510592861,34.349666911509125,-310.3064816948578,-39.61361514817828,41.01137513341116,-950.7267635562788
655,0.9921306177177627,0.9880436017665418,0.9980518703851506,4.006456318731765e-05,1.9679079462260345e-05,0.00733612742942255,0.005233160274958362,0.0014710641510760482,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.7529734617631,57.508955830424135,-553.5535223117358,-19.367972034511453,34.36399615786946,-309.88755255218325,-39.59329664866111,40.99877374776143,-950.2391195678666
656,0.9919613332622186,0.9879709587308578,0.9979224726091834,4.788825196006418e-05,2.403123258891154e-05,0.007253022998362035,0.005144611468345174,0.0014696439355530834,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.730446923312076,57.479683391417275,-553.1480446196174,-19.347662186555787,34.37172941213126,-309.5625949848926,-39.565696705041,40.981876168100264,-949.5767209209839
657,0.9918388506773784,0.9879202979344275,0.9978030564584947,4.6193779976063476e-05,2.4553781816915227e-05,0.007240964700028992,0.005139547687330623,0.0014654677887904703,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.704400254525396,57.45147698369225,-552.6792045814572,-19.333257095973845,34.373447331699175,-309.3321135355815,-39.55442353414521,40.97899923767998,-949.3061648194849
658,0.9918073244103766,0.9879435415550507,0.9978403266371831,4.228814463017252e-05,2.427760841397274e-05,0.007213212378970689,0.005117850775972354,0.0014606090285475839,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.691918371627796,57.41733227413292,-552.4545306893003,-19.327470957123243,34.36934813106193,-309.2395353139719,-39.57467046616514,41.000804549794175,-949.7920911879633
659,0.9919236110700481,0.9879017117634388,0.9979028015444174,3.993854516640098e-05,2.3682905361692867e-05,0.007243014349751047,0.005158977827713401,0.0014574138643594359,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.69722499540579,57.377391717045796,-552.5500499173042,-19.32837460519184,34.35977381155893,-309.25399368306944,-39.61744605500483,41.04104915069237,-950.8187053201159
660,0.9920590681402021,0.9878595088072168,0.9979459870054421,3.932838067602997e-05,2.295673855023118e-05,0.007264707174142079,0.005181692234280439,0.0014552843140653324,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.70702631600914,57.336180200471354,-552.7264736881646,-19.331099749153296,34.34825941573308,-309.29759598645273,-39.65769190728401,41.081497875316785,-951.7846057748162
661,0.9921272055059817,0.9878861764950074,0.9980207437848859,3.836925270600916e-05,2.2049936764480986e-05,0.007261590951554702,0.005178861438592528,0.0014540634005870067,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.704517233305953,57.30028535312951,-552.6813101995072,-19.337322470252385,34.333789485411636,-309.39715952403816,-39.67958827037884,41.10923423655573,-952.310118489092
662,0.9920578259844066,0.9878501696571558,0.9980066834907552,3.721278259931334e-05,2.179703293945858e-05,0.007279300337816208,0.005194309340096339,0.0014582471295455253,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.68346446721741,57.27388119809925,-552.3023604099134,-19.348065107391196,34.317192360411525,-309.56904171825914,-39.6821210929758,41.12358290734206,-952.3709062314191
663,0.9920886616637088,0.9878892617417426,0.9978095576324278,3.818945712179175e-05,2.335920029646082e-05,0.00730181349866309,0.005228159002778328,0.0014544570001725357,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.652898270435085,57.254145146454285,-551.7521688678315,-19.360479635044015,34.301852977101674,-309.76767416070425,-39.66901783333288,41.125657449801736,-952.0564279999892
664,0.9921569217815283,0.988119133623503,0.9979065557707584,3.796591527536672e-05,2.3421714058519275e-05,0.007122386706732843,0.005047564793416565,0.001443567826906932,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.623975734112094,57.23693760741259,-551.2315632140177,-19.372181869854447,34.28665222340082,-309.95490991767116,-39.66125930787666,41.12977589215983,-951.8702233890399
665,0.9919889099999102,0.9882558972317245,0.9979232753187494,3.549417866552872e-05,2.1846151110853188e-05,0.007083765544088333,0.004998066422783712,0.001450021961003054,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.595223172067975,57.223660650541845,-550.7140170972235,-19.374812480836457,34.27995271779116,-309.9969996933833,-39.67354802918019,41.14716852128756,-952.1651527003245
666,0.9920137543547752,0.9882573985408856,0.997951841516009,3.5842312725749376e-05,2.1408396105768766e-05,0.007101672328067006,0.004997813591850656,0.0014651138200268575,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.56611370757177,57.21142026811706,-550.1900467362918,-19.35404272942642,34.2919514650857,-309.66468367082274,-39.68885353726474,41.164627355694336,-952.5324848943537
667,0.992140076528103,0.9881920104591777,0.9979420519590692,3.7907579028289307e-05,2.1571638214719467e-05,0.007108681571173292,0.0050007444149840026,0.0014698747970013104,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.542863949117564,57.19459429496284,-549.7715510841161,-19.311356224904674,34.31843045475143,-308.9816995984748,-39.69480427298704,41.173775961128314,-952.675302551689
668,0.9922002473366834,0.9881297348587803,0.9979078014845855,3.690138534087579e-05,2.062257278308515e-05,0.00708290746561672,0.0049676786961805955,0.0014729713983965274,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.519770300884634,57.177641878496,-549.3558654159234,-19.265125748348336,34.348221256806255,-308.24201197357337,-39.69458798592017,41.177223293729156,-952.6701116620841
669,0.9920960245753343,0.9881436586180221,0.9978483336154809,3.403664734495316e-05,2.0487965514180128e-05,0.00707085717844862,0.0049390208740872805,0.0014790957023526148,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.48710078116132,57.16655037913987,-548.7678140609038,-19.229060317052706,34.37144942722446,-307.6649650728433,-39.695753997290495,41.18006362509369,-952.6980959349719
670,0.9921656314298812,0.9880934204040953,0.9978894322573235,3.244111358832806e-05,2.2240123888711953e-05,0.007068058875185325,0.004922002646476983,0.0014870668691267146,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.451501284833082,57.15971660695284,-548.1270231269955,-19.204841820163175,34.386886920092934,-307.2774691226108,-39.706480874420954,41.18785379645285,-952.955540986103
671,0.9921573158193435,0.988032697723893,0.9979235927950978,3.310796081038844e-05,2.3946510191830373e-05,0.007095219910583434,0.004949855745625849,0.0014856375058513501,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.422407981705337,57.15278790044507,-547.6033436706961,-19.189535389611702,34.39847763047029,-307.03256623378724,-39.72579354018276,41.201982796985064,-953.4190449643861
672,0.9919837436371007,0.9879950776428242,0.9978678416040401,4.0386949467242807e-05,2.3834008813592826e-05,0.007148375333975639,0.004994962566303725,0.0014918614664275831,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.397188916592224,57.14329717029281,-547.14940049866,-19.18287669562618,34.404428263048516,-306.9260271300189,-39.74298813000245,41.21557718789248,-953.8317151200588
673,0.9919951723240219,0.9880567046013041,0.9978401225712394,3.8381297089865286e-05,2.2339443060586413e-05,0.007181473757939261,0.005021999568513553,0.0014987572744528306,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.379032482102907,57.128102234616115,-546.8225846778523,-19.18534888809313,34.4018715551455,-306.9655822094901,-39.7554483713592,41.224347535682206,-954.1307609126208
674,0.9918505106712544,0.9880890576419368,0.9979319042096642,3.485036092737301e-05,2.117812270004201e-05,0.007132251586689948,0.004977793241788539,0.0014918395876055734,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.374671576726776,57.10642143989997,-546.744088381082,-19.19232141289797,34.39365097596647,-307.07714260636754,-39.774108137021564,41.238224657084544,-954.5785952885175
675,0.9917568453415536,0.9880356465152949,0.9979490576737788,3.175678075165254e-05,2.0094193075543266e-05,0.00725028533949259,0.005077144733010806,0.0015060517870004275,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.382734076402055,57.081396898368666,-546.889213375237,-19.19642400506233,34.38594153211414,-307.1427840809973,-39.79438688203978,41.25390902241497,-955.0652851689548
676,0.9916215952150845,0.9880609861911795,0.9978833347202382,2.892056989671865e-05,1.8735774115906955e-05,0.007322016602689232,0.00513145864323859,0.001518878010975961,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.4049075387574,57.05354943101168,-547.2883356976332,-19.197022051498077,34.38079797146273,-307.15235282396924,-39.80227505983155,41.25854810510333,-955.2546014359572
677,0.9916846800686839,0.9881721591548789,0.9979386848810561,2.6520956206123694e-05,1.7282086578949486e-05,0.007309280405628729,0.005112387058604809,0.0015229993883302628,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.442534874071107,57.0207593009226,-547.9656277332799,-19.19823601471595,34.376564966353605,-307.1717762354552,-39.80460531842234,41.25867560496686,-955.3105276421361
678,0.9917884623637659,0.9881156256867693,0.9980197863531283,2.54591691964053e-05,1.7073626621272337e-05,0.007293846900787323,0.005088555931583576,0.001527170607526916,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.487896278433166,56.985705171008405,-548.782133011797,-19.19568793531537,34.37737551483681,-307.1310069650459,-39.80933840059284,41.26145685202053,-955.4241216142283
679,0.9918248011749081,0.9881397929690519,0.9980167095285363,2.7568597344957486e-05,1.6852643905954432e-05,0.0073435387496034316,0.00513849376580286,0.0015278306974389343,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.527032386315756,56.95645923358026,-549.4865829536836,-19.184602952261635,34.385365500304175,-306.95364723618616,-39.80547231872309,41.2590669900624,-955.3313356493542
680,0.991819467185921,0.988271332777409,0.9979737488818269,2.7512119142719372e-05,1.6434765486886683e-05,0.00731700131338115,0.005108851189597579,0.001528895179556032,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.551948306872013,56.93851594519323,-549.9350695236963,-19.170823620918284,34.39536306919381,-306.73317793469255,-39.78637542551318,41.247666367426454,-954.8730102123162
681,0.9919967976880176,0.9882314042939415,0.9979099854380469,2.9280209089173707e-05,1.6619377147153874e-05,0.0072310310988271355,0.005031843068574672,0.0015223516071754806,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.56536066673476,56.932151893277045,-550.1764920012257,-19.153525370502297,34.408281237704585,-306.45640592803676,-39.76184282143233,41.23419591678129,-954.284227714376
682,0.992180279528838,0.9881647281926731,0.9978644562576472,3.117229801748277e-05,1.6802905379976478e-05,0.007137519509283721,0.004942407044980833,0.0015106173560014938,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.568534203839036,56.938802179358795,-550.2336156691026,-19.12959219549534,34.427413769530375,-306.07347512792546,-39.74516189745255,41.22740032886132,-953.8838855388611
683,0.99219013766074,0.9880709129752188,0.9978960348136137,3.0926141749746206e-05,1.6836529131989078e-05,0.007074910049503025,0.004878114592419003,0.001503711154255591,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.553842026351887,56.96177424255668,-549.969156474334,-19.108394083928623,34.44619185047413,-305.73430534285797,-39.74308943166107,41.232332744969206,-953.8341463598657
684,0.9920461156418429,0.9880573306767149,0.997862389156399,2.9013938021258346e-05,1.6508901328908087e-05,0.007135694125208116,0.0049383744524187125,0.0015045684112348137,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.51883137582271,56.99783647570693,-549.3389647648088,-19.099097433231197,34.455888592783786,-305.58555893169915,-39.74932846200837,41.24488568852466,-953.983883088201
685,0.9919890212578294,0.9880638770710294,0.9977824103389393,2.888979726561951e-05,1.6060884958526624e-05,0.0071678440610207,0.004962531286867477,0.001510841091717419,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.47847689963988,57.0369248050684,-548.6125841935178,-19.101645298502547,34.45418839419824,-305.62632477604075,-39.75498072233795,41.2592665931446,-954.1195373361107
686,0.9918670619887467,0.9880754904475086,0.9977247480517315,2.849722652331997e-05,1.5612737549765852e-05,0.007132389773367435,0.004916280065594804,0.0015118527413628417,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.4500002364165,57.070864016976316,-548.100004255497,-19.110311863804377,34.44450253292255,-305.76498982087,-39.766983560276,41.28044118849814,-954.4076054466241
687,0.9918093450916216,0.9880852272250984,0.9977460169152199,3.046336561563576e-05,1.5970907217248178e-05,0.007138846835386595,0.004907896671864806,0.0015158978385596458,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.439328591235967,57.0979102430076,-547.9079146422474,-19.120694596097522,34.43282462867349,-305.93111353756035,-39.796892851219916,41.31480329475812,-955.125428429278
688,0.9919600574403414,0.9880447856971082,0.9978303588475635,3.808161261376132e-05,1.7716112303271982e-05,0.0071823955874444545,0.0049478214219019516,0.0015166091567993842,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.446418377444754,57.11856548826966,-548.0355307940056,-19.131435683376672,34.42314184091485,-306.10297093402676,-39.83975024723798,41.357272768905034,-956.1540059337115
689,0.9921707445053555,0.9879730744337468,0.997950104338792,4.206656697948137e-05,1.8786814497754035e-05,0.007213142660779572,0.004978179892750259,0.0015154694679827521,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.460336344379186,57.136273974629084,-548.2860541988254,-19.142987048244702,34.415729216691666,-306.28779277191524,-39.87703268570538,41.39486879402595,-957.0487844569292
690,0.9921888246242394,0.9879500440986069,0.9980137546278185,4.0057912540140884e-05,1.805631713876429e-05,0.007251735013189471,0.005022706417898893,0.0015113543311151135,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.458551726101064,57.15717734038453,-548.2539310698191,-19.158571029941537,34.40592144043796,-306.5371364790646,-39.88983893226119,41.41436280265975,-957.3561343742685
691,0.9921190332595217,0.9879245244267192,0.9980036827314382,3.771538479874309e-05,1.7364041791093293e-05,0.007303924734573781,0.005061263069393086,0.001520231588164657,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.433461826481828,57.18403982933548,-547.8023128766729,-19.1798582302387,34.389063176115634,-306.8777316838192,-39.8720387566618,41.41060933598876,-956.9289301598832
692,0.9921160806557834,0.9879089907043201,0.9980318755531447,3.673500816723528e-05,1.7413886572702087e-05,0.007333571307378174,0.005070324920326055,0.0015316130570979314,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.397939853758707,57.2109633226074,-547.1629173676567,-19.205132495108177,34.3668840819965,-307.28211992173084,-39.83614873123057,41.39158121987141,-956.0675695495337
693,0.9922291489039401,0.9877539645032594,0.9980160329116984,3.693379217918225e-05,1.7181160428856428e-05,0.007371175462248287,0.005098705891945135,0.0015340615243810273,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.364346820114818,57.23150629500782,-546.5582427620667,-19.23224159207157,34.34285042312956,-307.71586547314513,-39.79620668281788,41.366851709384704,-955.1089603876292
694,0.9920384322575325,0.9876295886188479,0.9980108594062418,3.656797076777878e-05,1.6772781342053826e-05,0.007387786004674941,0.0051064355765269645,0.0015341979209782938,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.33234006038525,57.2478065731348,-545.9821210869345,-19.264766415259,34.315833794838454,-308.236262644144,-39.755961320562484,41.338921661703914,-954.1430716934996
695,0.9919481756851916,0.987586569324055,0.9980388398972909,3.9677022881153684e-05,1.878942133811298e-05,0.0075064035195475465,0.0052045853214988886,0.0015512789194690956,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.30393790171661,57.25986039240119,-545.470882230899,-19.310381937864484,34.28074665747275,-308.96611100583175,-39.71905706628839,41.310340380633,-953.2573695909214
696,0.9919062780155784,0.9877402637787946,0.9980693548663976,4.192753746207271e-05,2.0540170258107458e-05,0.00758390055353751,0.005272488348322532,0.001558244884881274,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.291333421136958,57.25794829422252,-545.2440015804652,-19.3671930938049,34.236757745250394,-309.8750895008784,-39.687925613079386,41.28277052348472,-952.5102147139053
697,0.9918274858030254,0.9877913884399407,0.9980950631910158,3.867871748970825e-05,1.9413368831888346e-05,0.007574732897821772,0.0052345350056251065,0.001573879880588991,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.294981216549917,57.23708293910742,-545.3096618978985,-19.420783415371883,34.19405474458225,-310.7325346459501,-39.65860379925977,41.25399617835644,-951.8064911822345
698,0.991850214441959,0.9879225814757107,0.9981393565166303,3.4996145368420286e-05,1.773727433650069e-05,0.007605675118970917,0.005253614938741327,0.0015823702135695722,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.306443728184448,57.203113862475384,-545.51598710732,-19.4565319830653,34.163479512639505,-311.3045117290448,-39.62758278994747,41.22348067097783,-951.0619869587392


==> data/baseline_h30_t100_test_distributed.csv <==
,va,vb,vc,u_worst,u_mean,u_std,reg,ta_0,ta_1,ta_2,ta_3,ta_4,ta_5,ta_6,ta_7,ta_8,tb_0,tb_1,tb_2,tb_3,tb_4,tb_5,tb_6,tb_7,tc_0,tc_1,tc_2,tc_3,tc_4,tc_5,tc_6,tc_7,tc_8,tc_9,tc_10,tc_11,qouta_mean,qoutb_mean,qoutc_mean,qouta_std,qoutb_std,qoutc_std,qouta_total,qoutb_total,qoutc_total
0,0.9897950681278834,0.9895052014460443,0.9982291102699862,0.007527358168098342,0.005417804084432469,0.001478536432865355,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-50.04912196445196,-26.21821811784579,-58.80672488057289,70.73823844532224,48.77372439878364,50.88786352731689,-450.44209768006766,-209.74574494276632,-705.6806985668746
1,0.9898553506901667,0.9895659234610626,0.9982884061447351,0.007529760980289634,0.005420484728345604,0.0014799374861409538,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-50.01403362840401,-26.29572295740336,-58.83958476923707,70.83756903961485,48.73603225399385,50.904606168170524,-450.1263026556361,-210.36578365922688,-706.0750172308449
2,0.990115199747297,0.9895834063179245,0.9984533296757666,0.007565545921391886,0.005457174325941272,0.0014784385050887624,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-50.01207064037261,-26.344898590954156,-58.9006851396262,70.91496814068593,48.72332994915028,50.93909693975945,-450.1086357633535,-210.75918872763324,-706.8082216755143
3,0.9902841177293594,0.9895923343011671,0.9985542316214181,0.007578921364129456,0.00547660206309859,0.001476971279423565,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-50.00643940121793,-26.372518581918847,-58.946812132626576,70.99060153897541,48.7282191821489,50.965561940177025,-450.05795461096136,-210.98014865535077,-707.3617455915189
4,0.9904599330870282,0.9896109471951848,0.9985915528255676,0.007540700736657876,0.00543621923805298,0.0014761414648573105,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.96222661461856,-26.38676887661588,-58.940183915529396,71.07952285279687,48.74413639263888,50.95979779406688,-449.660039531567,-211.09415101292703,-707.2822069863528
5,0.9904879992336105,0.9896239774725267,0.9985410181676513,0.007490849065128085,0.0053879185925282055,0.001472647887600821,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.87513111938963,-26.395081012645903,-58.88177304672908,71.18216558253995,48.76560642855232,50.92243910021116,-448.87618007450664,-211.16064810116723,-706.581276560749
6,0.9902423505937579,0.9895007492132233,0.9982839561812792,0.00743987304445071,0.005338119101911045,0.001468108785205673,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.75853591317204,-26.3988669549209,-58.79916364739131,71.29093763470962,48.790782976707476,50.870556727472085,-447.8268232185484,-211.1909356393672,-705.5899637686957
7,0.9901831041057518,0.989460627669628,0.9981326914981008,0.007369779747410358,0.005266830869732233,0.0014628108874881157,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.64635319988563,-26.40778428687873,-58.738613647265005,71.38986153896487,48.80967618592049,50.83298713807361,-446.8171787989707,-211.26227429502984,-704.8633637671801
8,0.9903462337837081,0.9893438810385915,0.9982315165891334,0.0074349773986362175,0.0053309665537783464,0.001464640498057254,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.57165848062237,-26.43788473961389,-58.7448731965544,71.46642896863119,48.809635205260456,50.83846914303207,-446.1449263256013,-211.5030779169111,-704.9384783586528
9,0.9904289643113627,0.989361991173934,0.9983067872345305,0.007465963324643382,0.0053581287301319395,0.0014675140701891627,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.5206414295388,-26.49266946021892,-58.804821359282215,71.52929377140715,48.7893071079404,50.878645479621646,-445.6857728658492,-211.94135568175136,-705.6578563113866
10,0.9904428864605404,0.9894253398103108,0.998321287003754,0.007447261369762784,0.005338062730835782,0.0014659984694301183,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.46149432270525,-26.562745037848014,-58.862645981434724,71.59538720840071,48.757122354292505,50.919681142401785,-445.1534489043473,-212.5019603027841,-706.3517517772167
11,0.9906826415092168,0.9894051498491844,0.9984231448963238,0.007451391957712499,0.005340300874931633,0.001463849802494548,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.389465646252006,-26.629485315797176,-58.89142890715009,71.66738242196564,48.730680915048,50.945994395549356,-444.50519081626805,-213.0358825263774,-706.6971468858011
12,0.9910820141566243,0.9894035956279548,0.9985657780064471,0.007418275684442927,0.005306086450219384,0.0014590432310010323,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.30243322963706,-26.682279876568934,-58.891322181290064,71.74449322430347,48.71813183685928,50.95622978451607,-443.72189906673356,-213.45823901255147,-706.6958661754808
13,0.990966833663803,0.9893369891403596,0.9984846494776782,0.007428183134054359,0.005317578644413537,0.0014552283705116882,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.17297623505871,-26.72609195413742,-58.851546715517486,71.83911710700696,48.710989719383775,50.9444347894751,-442.55678611552844,-213.80873563309936,-706.2185605862098
14,0.9908341601640385,0.9894157352938706,0.9983527630328256,0.007352834480394254,0.005229308077531969,0.0014561189327836556,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.001332954461965,-26.771103002829722,-58.77768817655011,71.95413979564283,48.699986850548875,50.91439813304296,-441.0119965901577,-214.16882402263778,-705.3322581186013
15,0.9906223713873674,0.9892409418048074,0.9982391045022989,0.007420354444773344,0.005276231155190169,0.0014677929439157104,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.840584211074834,-26.818744611899124,-58.713167349608824,72.06533148700905,48.68581439128367,50.88758521895449,-439.5652578996735,-214.549956895193,-704.5580081953059
16,0.9907618498719837,0.9891508030611883,0.9983091503127772,0.007456964857391747,0.005315398744731443,0.0014672892946138829,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.732762507131866,-26.86967481831587,-58.69416890326611,72.15311675929532,48.668917959027866,50.88209273787976,-438.59486256418677,-214.95739854652695,-704.3300268391934
17,0.9906532217997789,0.9891902510992512,0.9983415091636427,0.007508348536487095,0.005355060691998327,0.0014761548438804967,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.67222076817682,-26.938592501138398,-58.71333707466372,72.22172055912324,48.63563638286864,50.89570936650348,-438.0499869135914,-215.50874000910719,-704.5600448959647
18,0.9907753898063955,0.9892178463730846,0.9984583520339526,0.007548852368370761,0.005392815922647597,0.0014773566322106378,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.632360004509955,-27.02060599307464,-58.73798125207397,72.2787184283781,48.58833404978572,50.910064990213556,-437.6912400405896,-216.1648479445971,-704.8557750248876
19,0.9908108217149604,0.9892379866455988,0.9985167159616725,0.007572103043969532,0.005414462968379896,0.0014786959886224993,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.5988154319399,-27.091616323551243,-58.74382438253002,72.32503498795418,48.54688714747326,50.91077408719265,-437.3893388874591,-216.73293058840994,-704.9258925903603
20,0.9907852026346217,0.9893167571453273,0.9984476894620562,0.007498677928156463,0.005335127486291276,0.00147687122014799,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.56008560736669,-27.14328421573629,-58.71810940960422,72.36931135110477,48.51766243925724,50.89438219331143,-437.0407704663002,-217.14627372589032,-704.6173129152506
21,0.9906870205338668,0.9893032952326494,0.9984245388254867,0.007532567514758949,0.00536142619737198,0.0014810959763291091,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.51372046783641,-27.176697596304884,-58.67206890287138,72.4181432164117,48.50105137537965,50.867870129540215,-436.62348421052764,-217.41358077043907,-704.0648268344565
22,0.990583067381663,0.989184253822809,0.9983882916811749,0.007587954432624656,0.005421724353862277,0.0014813656644283566,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.476742897439465,-27.194272365407127,-58.63357270071586,72.46128865041842,48.496288431306674,50.84232315993087,-436.2906860769552,-217.554178923257,-703.6028724085903
23,0.9904826162660638,0.9891992327635223,0.9984328458739785,0.007657719507778236,0.005475232712725917,0.0014956694612146785,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.46685403287193,-27.212650436104866,-58.61459096159936,72.48712561392986,48.49048323271847,50.82381992955497,-436.20168629584737,-217.70120348883893,-703.3750915391923
24,0.990404439683661,0.9892018755394169,0.9984017975651581,0.007659105701441366,0.005479669261123725,0.001492349673153921,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.486927720435645,-27.242878964670876,-58.60853971913081,72.49309466910911,48.47226356224475,50.81095291019663,-436.3823494839208,-217.943031717367,-703.3024766295697
25,0.9905379205699055,0.9891424777220761,0.9984691560643199,0.007703081975677842,0.005515965472011199,0.0014921514885654276,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.52883218493293,-27.274281581368765,-58.60715740939105,72.48124786724213,48.44700137846402,50.800323487749715,-436.75948966439637,-218.19425265095012,-703.2858889126926
26,0.9905966119097962,0.9892277967075254,0.9984631260407273,0.007653348653121052,0.005455334228386374,0.0014933904373559152,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.57654110224391,-27.303891590501184,-58.606916959682756,72.46042514930939,48.41681369932457,50.79051729401728,-437.18886992019515,-218.43113272400947,-703.283003516193
27,0.9906664245751704,0.98925965207004,0.9984469495700001,0.00760965412170092,0.005403777356510465,0.00149300653225252,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.60780819030693,-27.33235131036546,-58.60063605699583,72.44687547430236,48.3830656039591,50.77696442790102,-437.4702737127624,-218.65881048292368,-703.20763268395
28,0.99066837945373,0.9891909167153765,0.9984366419627319,0.007638203104804375,0.005431671002928336,0.0014911538822847295,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.61592670541723,-27.349276979368256,-58.59077609019872,72.44599420432715,48.3573149637933,50.7602698036746,-437.54334034875507,-218.79421583494604,-703.0893130823847
29,0.9906489861381957,0.989127547080504,0.9984647189143188,0.007701585503503855,0.005495933837369207,0.001490511411119017,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.60923636584697,-27.357619247785152,-58.58624167019826,72.45066377464285,48.337090773738026,50.745883105043404,-437.4831272926227,-218.86095398228122,-703.0349000423791
30,0.990593924672526,0.9890657052887879,0.9983969985255221,0.0077069250392537165,0.005502303746774815,0.0014856064063640483,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.59721706298848,-27.37360632332035,-58.58500988289493,72.45137508915556,48.307599508214146,50.735245809192605,-437.3749535668963,-218.9888505865628,-703.0201185947392
31,0.9907112695878796,0.9890376075579608,0.9984557198392502,0.007721409436603184,0.005522645869486381,0.0014811094632669122,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.58920617972379,-27.405127094831933,-58.588011814929594,72.43999348211567,48.261431778285136,50.73031509800875,-437.30285561751407,-219.24101675865546,-703.0561417791552
32,0.9906159883963547,0.9890873954505515,0.9984478224068788,0.007728479439345639,0.005529073424935835,0.0014830077910483555,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.582815510503536,-27.450312260691863,-58.59947248973533,72.41944052432143,48.20167328204352,50.73445018065659,-437.2453395945318,-219.6024980855349,-703.193669876824
33,0.9903719508566042,0.9889783003007729,0.9984280006397568,0.007836068615842764,0.005640380482027285,0.001489236161465479,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.57146729706719,-27.497237946763985,-58.612999045661326,72.39393454541757,48.139456558332,50.7408430741311,-437.14320567360465,-219.97790357411188,-703.3559885479359
34,0.9902285589324717,0.988933127186202,0.9983548755741741,0.007854244544663519,0.005656905088988485,0.0014915005051984722,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.57755118788144,-27.54074880178997,-58.62901617853643,72.3530941468112,48.07921382463198,50.74307792014239,-437.197960690933,-220.32599041431976,-703.5481941424372
35,0.9905133630411079,0.9889829566509639,0.9985577398063576,0.007878617388532858,0.005685489252382826,0.001491970697751334,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.62646241063998,-27.591429546363983,-58.66010256046238,72.28472026598737,48.013148067143476,50.7471899649936,-437.63816169575983,-220.73143637091187,-703.9212307255485
36,0.9907983870910063,0.9890832383429158,0.9987788340727005,0.007895792230356177,0.005700877907805226,0.0014977753331299748,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.6893682509128,-27.645847127616328,-58.69335068404854,72.20240576635217,47.945129071953296,50.74926533182368,-438.2043142582152,-221.16677702093062,-704.3202082085825
37,0.9906959421278361,0.989211763420195,0.9988724962578911,0.007953265203151521,0.00575812400301105,0.0015025101806690126,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.70527976045749,-27.68227944852762,-58.680795390355165,72.13962936967937,47.892116253904156,50.72497663159201,-438.3475178441174,-221.45823558822096,-704.169544684262
38,0.9905405310924629,0.9892838636323837,0.9989486296093522,0.008038748756931741,0.0058311749033674145,0.0015169871384968382,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.66804937965955,-27.68421823341448,-58.599315516827396,72.10371958368039,47.868080952825636,50.66104193461658,-438.012444416936,-221.47374586731584,-703.1917862019287
39,0.9900468818225271,0.9893078123345597,0.998791156559276,0.008104290207900568,0.005874919831213235,0.0015340245839143634,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.62889385553792,-27.650287457039948,-58.47011871593278,72.0696472865837,47.875784060409735,50.56733818127227,-437.66004469984125,-221.20229965631958,-701.6414245911933
40,0.9898727612390985,0.9891798876279034,0.9986418849374675,0.008109217099778148,0.005872746772666616,0.0015385242893306739,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.64116053367034,-27.591519041059055,-58.33328196534094,72.0129650338971,47.90453815999259,50.46619794145777,-437.77044480303306,-220.73215232847244,-699.9993835840912
41,0.9898047221557691,0.9891997788107417,0.9985986808082116,0.008107833151323058,0.0058603387613517756,0.0015427074623962282,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.73196831933214,-27.53255977462097,-58.23867820333391,71.92282340701813,47.93315984076024,50.388165948868796,-438.5877148739893,-220.26047819696777,-698.864138440007
42,0.9897403911039833,0.9893629041375774,0.9985927224581217,0.008064689421065314,0.005809833712293043,0.0015462704279052156,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.8794339187779,-27.491971853140022,-58.20735839028771,71.81011964619894,47.945405721223445,50.343587423347365,-439.9149052690011,-219.93577482512018,-698.4883006834525
43,0.9899597027875982,0.9894548144851324,0.9985862386083241,0.007944916515991296,0.005698684443950201,0.0015363163919613143,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.043992156633735,-27.452430294689727,-58.219868372240335,71.69028393639336,47.95513051848047,50.320445720537755,-441.3959294097036,-219.6194423575178,-698.638420466884
44,0.9901353234755274,0.9895282987549127,0.9985619677592925,0.007835097542809059,0.005596604564394999,0.0015287556439038627,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.191742562088116,-27.38912337896618,-58.25222998856285,71.57791571720232,47.984406944332726,50.30876368350576,-442.72568305879304,-219.11298703172943,-699.0267598627543
45,0.9903494279113597,0.9895810673265083,0.9986709774549088,0.00781339490613888,0.005585264199388168,0.0015275383493804676,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.29034604902407,-27.301734366820085,-58.29310844989194,71.4926715827627,48.03409971470277,50.304206833374884,-443.6131144412167,-218.41387493456068,-699.5173013987032
46,0.9902715001680032,0.9895426188249491,0.9986310587670401,0.007830783367936101,0.005596520135878555,0.0015345159420173764,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.32773580993358,-27.19860143673319,-58.32667320661298,71.44305135648054,48.09695937350671,50.2982289147974,-443.9496222894022,-217.5888114938655,-699.9200784793558
47,0.9902043753156738,0.9894981171836105,0.9985849939772449,0.007847027822132346,0.005614518222910537,0.0015338138475326317,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.320426193449265,-27.09070754876516,-58.339036757861486,71.41947174361056,48.163450759395666,50.28461734258539,-443.8838357410434,-216.72566039012128,-700.0684410943378
48,0.9900437106978577,0.9894450114909481,0.9985729457655085,0.00791586432292181,0.0056847641494291515,0.0015389650126653924,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.30252051734743,-26.994728444407215,-58.34302966557173,71.3998880515586,48.21804316958912,50.271821417035376,-443.7226846561269,-215.95782755525772,-700.1163559868608
49,0.9898519531185714,0.9894214225524317,0.9984248905863756,0.00788586716900613,0.005651715169573501,0.0015402220615147518,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.30204031886497,-26.920668795112825,-58.35281262775035,71.37059062522658,48.2504296107146,50.26804018982632,-443.7183628697847,-215.3653503609026,-700.2337515330042
50,0.9898152647620012,0.9893566518827722,0.99839285404109,0.007897345435860249,0.005667352840503384,0.0015390947198324972,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.3363617729466,-26.868375120187334,-58.379195706200825,71.3292494375929,48.26153357905433,50.27923720985008,-444.0272559565194,-214.94700096149867,-700.5503484744099
51,0.9897542596716048,0.9893916367615073,0.9983762085473052,0.00788859899720191,0.005668389929926452,0.001535945280977603,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.40652767779852,-26.836057127420545,-58.43457467134789,71.2786757350205,48.25594752934738,50.30891488338506,-444.6587491001867,-214.68845701936436,-701.2148960561747
52,0.9897555256030591,0.989500906482548,0.9984129042861938,0.007865416620487904,0.00565286808566223,0.0015341780697303773,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.49596442798571,-26.81757471779066,-58.509041622963785,71.227748527532,48.24001538536914,50.34826614063112,-445.4636798518714,-214.54059774232528,-702.1084994755654
53,0.9899282343634308,0.9895333102814615,0.9984900789057531,0.00784632931018022,0.0056383939718231664,0.0015334493683536563,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.58923709090195,-26.794467356025383,-58.58139607087826,71.18244560865647,48.230146027723535,50.387159647777175,-446.3031338181176,-214.35573884820306,-702.9767528505391
54,0.9902287757795093,0.9894392503763745,0.9985354103202471,0.007818661125477112,0.005617617008395358,0.0015245483625754982,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.665224796898684,-26.75143538238082,-58.632699440155534,71.14726206118547,48.238564156464065,50.416639112443306,-446.98702317208813,-214.01148305904655,-703.5923932818664
55,0.9902925840956177,0.9894293514114763,0.9984352773583696,0.0077279335390722315,0.005532271022963948,0.0015147949885616222,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.69180142896925,-26.700932362419998,-58.65085088840059,71.13387229309062,48.25244707862905,50.43099131785257,-447.22621286072325,-213.60745889935998,-703.8102106608071
56,0.9903902618350238,0.989350148075181,0.9984741179276074,0.0077646450430470535,0.005561080413723721,0.0015164285783158837,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.65974128971384,-26.664551448649952,-58.64934283616693,71.1474155206757,48.25355234724401,50.439826450749095,-446.9376716074246,-213.31641158919962,-703.7921140340031
57,0.9904711791102693,0.9893659992459031,0.9985060659718753,0.007757497324798305,0.005567367006264985,0.001505356193602455,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.59131432498684,-26.64783662573219,-58.64880745498693,71.17809590417735,48.23826439260917,50.45292229444,-446.3218289248816,-213.18269300585752,-703.7856894598432
58,0.9905307248212867,0.9893851096431283,0.9984430003165691,0.007681216471144308,0.00549400152338479,0.0014972620846807894,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.50592423779673,-26.64688387932222,-58.6428280998506,71.21777712812872,48.210261096666386,50.46477384718036,-445.5533181401705,-213.17507103457777,-703.7139371982072
59,0.9904811540830837,0.9893709739380179,0.9983395945350003,0.0076273750261480885,0.005446887944778296,0.0014893612520603355,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.41073005026865,-26.652296792093672,-58.626733977146394,71.26486280284051,48.17973060270103,50.47445397013343,-444.6965704524178,-213.21837433674938,-703.5208077257568
60,0.990215453495238,0.989277184470659,0.9982886606981536,0.007722245508167603,0.0055510462231398395,0.001489193236547202,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.313868234414514,-26.65802064518017,-58.6220713882291,71.31277775785206,48.153350071851406,50.49548565817251,-443.8248141097306,-213.26416516144135,-703.4648566587492
61,0.9900670184495775,0.9892592227204304,0.9982819189671603,0.007774159620385015,0.005605275908982781,0.0014914413651446355,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.24165800420331,-26.670528616812504,-58.646022743262385,71.34507597783765,48.12206971845237,50.53647035401161,-443.1749220378298,-213.36422893450003,-703.7522729191486
62,0.9900083501291278,0.98923869563913,0.9982278337330587,0.007764310158002935,0.0056032224482086114,0.0014861690075026724,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.22140049261524,-26.696927106058432,-58.692888144141534,71.34978821940588,48.07916932807354,50.593057901176735,-442.99260443353717,-213.57541684846746,-704.3146577296984
63,0.9900577078129761,0.989233330600734,0.9984182512705624,0.007885804169649081,0.005724194144709991,0.0014975750440097385,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.24685052559552,-26.7329154053165,-58.751985589142286,71.33384915879049,48.03068069707284,50.657032678319425,-443.22165473035966,-213.863323242532,-705.0238270697074
64,0.9901522310163693,0.9893688663493454,0.9984534318856203,0.007819385132308393,0.005663379354406163,0.001491884500025533,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.29066893104819,-26.770571607544685,-58.803579233746156,71.31319151621798,47.983982109737575,50.71479852782977,-443.6160203794337,-214.16457286035748,-705.6429508049539
65,0.9902141749396063,0.9894432638195882,0.9984961229084705,0.0077973839413402815,0.00564232278473781,0.001489995370938461,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.328101172713986,-26.79749087304591,-58.82021815849979,71.299277914535,47.95036302878099,50.74978817568466,-443.9529105544259,-214.37992698436727,-705.8426179019975
66,0.990198597633779,0.9893804334019369,0.9984910790436748,0.00781809303362977,0.005665005409625819,0.0014917138139728938,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.34567437206277,-26.79883376885772,-58.80377050341298,71.2946061644507,47.941445782168145,50.76111078970758,-444.1110693485649,-214.39067015086175,-705.6452460409557
67,0.9902849783381238,0.9892994209715241,0.9984111346121617,0.007751091090158513,0.005603078594437055,0.001485728578155412,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.34599479839062,-26.781712893067343,-58.77265256016165,71.2936272074934,47.947687630455356,50.758037077110075,-444.1139531855156,-214.25370314453875,-705.2718307219399
68,0.9901956563878734,0.9892028863427405,0.9982573736754418,0.007698216255289544,0.005564429200442459,0.0014741603443915792,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.335240609084934,-26.77110682683133,-58.745526423032594,71.2940597296795,47.946138428526865,50.75348079172026,-444.01716548176444,-214.16885461465063,-704.9463170763911
69,0.9901633733017042,0.98934163339068,0.9984633605016435,0.007811493398110485,0.005674512544649811,0.0014856590815635472,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.31863409794485,-26.783415161760086,-58.74861523692434,71.29475275756533,47.92371698529064,50.764155658299785,-443.8677068815037,-214.2673212940807,-704.983382843092
70,0.9900321728497123,0.9894348346387952,0.998480776081858,0.007836029691353429,0.005696711746230633,0.0014920351864979153,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.30925685882605,-26.806290448123853,-58.772728051827386,71.28930642494252,47.89333409524123,50.784031157379346,-443.7833117294345,-214.45032358499083,-705.2727366219286
71,0.990223087608568,0.9894084446457906,0.9985554397148161,0.007830756583841992,0.005696374565532739,0.0014897110534789408,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.31619774152327,-26.80773023130125,-58.775645852531994,71.27359857946928,47.884008615619486,50.7903092397562,-443.8457796737094,-214.46184185041,-705.3077502303839
72,0.9903537866003905,0.9893473179917923,0.9984557461397192,0.007738349472687054,0.005607379653646742,0.0014807715315277464,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.32581615849069,-26.78194456127169,-58.74466295789654,71.24993402721374,47.89899727572471,50.776792577644926,-443.9323454264162,-214.25555649017352,-704.9359554947584
73,0.9904418860621056,0.9892793886363989,0.9984148818388183,0.007707928428301014,0.005573743550665423,0.001479057599767366,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.31056774396197,-26.752875226596853,-58.70018450294733,71.229312423533,47.913957188055555,50.75475072607683,-443.79510969565774,-214.02300181277482,-704.4022140353679
74,0.9902501128493495,0.9892648737843691,0.9983730487419608,0.007757063758773955,0.005611934770052144,0.001489039346668563,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.260849953988995,-26.739805056468324,-58.66790472483934,71.21938706279971,47.91210940663298,50.73950016170227,-443.34764958590097,-213.9184404517466,-704.0148566980721
75,0.9901022299520745,0.9891776591022604,0.9983813261454566,0.007849510519581758,0.005701406976708488,0.0014984557346116435,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.20089904671593,-26.743991797206604,-58.657318423055806,71.2099131115572,47.89561203819752,50.73532424225563,-442.8080914204434,-213.95193437765283,-703.8878210766696
76,0.9902296965545495,0.9891419492826429,0.9984723063367158,0.007884708969979021,0.005745955661969875,0.0014951557557766756,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.166147246950715,-26.75964826286654,-58.658645096575675,71.18457347725942,47.87067783901029,50.73533428221543,-442.4953252225564,-214.07718610293233,-703.9037411589081
77,0.9902594599262795,0.989063399618081,0.9983272092247423,0.007804664119160096,0.005668269908094816,0.0014848194816935987,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.1552877950384,-26.785924275704193,-58.65124090001905,71.14824132212564,47.83771971325107,50.73101272056757,-442.3975901553456,-214.28739420563355,-703.8148908002286
78,0.9903988235902697,0.9890255718764056,0.9984560578790794,0.007882861646011126,0.005730200362998027,0.001493338683738977,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.14106870942297,-26.822606437242687,-58.632396978427074,71.11634937227603,47.79528885845431,50.72290140529743,-442.2696183848067,-214.5808514979415,-703.5887637411249
79,0.9903117540856357,0.9890660698288232,0.9984330002315098,0.007879812077981538,0.005720572487775566,0.0014988422363706507,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.1093645232678,-26.86864964064768,-58.613762081944465,71.09074363098141,47.74342888354425,50.71641596688245,-441.9842807094102,-214.94919712518143,-703.3651449833336
80,0.9903018102240007,0.9891610987104503,0.9984592247575598,0.007859208627773881,0.005710644112504198,0.0014941762373848844,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.06508806905461,-26.915082925526544,-58.58902195915226,71.0672237469588,47.69027681644535,50.705474153355226,-441.58579262149146,-215.32066340421235,-703.0682635098271
81,0.9902883564277576,0.9892166291097215,0.9984428002230368,0.007826236349486138,0.005682098260071314,0.001489983853598081,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.025454237163565,-26.944330105174984,-58.55682368408821,71.04129747946837,47.653099431451786,50.68700014918406,-441.2290881344721,-215.55464084139987,-702.6818842090585
82,0.9903952391147486,0.9891508623121459,0.9985171203634059,0.007866901288473052,0.005727609716455484,0.0014901214981716344,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.99607016044243,-26.947109971230482,-58.521215468779424,71.01384426071782,47.64126339429287,50.66417161767539,-440.96463144398183,-215.57687976984386,-702.2545856253531
83,0.9903976381230831,0.9889687118634908,0.9983814816591551,0.0078339767671841,0.005707363095200127,0.0014790005997716087,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.96745982239795,-26.935368421861675,-58.478443232277094,70.99204583601727,47.644634475017654,50.637160724031546,-440.7071384015815,-215.4829473748934,-701.7413187873251
84,0.9903416709245544,0.9890744687356419,0.9983248775320925,0.007776109941677497,0.00563852702289861,0.0014798599424387783,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.93137681190502,-26.939522877591575,-58.43697143398981,70.97493336425062,47.63722935021141,50.6114318544642,-440.38239130714516,-215.5161830207326,-701.2436572078777
85,0.9902660231312617,0.9890813239349125,0.9982954679827154,0.0077872509571939325,0.005649455042989472,0.0014794415662846149,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.8936912634471,-26.96858653174479,-58.420278868979146,70.9550122026385,47.60956894592727,50.60009860800947,-440.04322137102395,-215.74869225395832,-701.0433464277497
86,0.9903226395756233,0.9892073023623305,0.998349237413444,0.007766512441063261,0.005622182438081751,0.0014806331953767515,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.86707982753904,-26.998137427981916,-58.43471316367546,70.92871402260405,47.58340315977858,50.608160530328796,-439.80371844785134,-215.98509942385533,-701.2165579641055
87,0.990189677375405,0.9892313424544005,0.9983347991419447,0.007793356625228601,0.005648263311908945,0.00148394880469764,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.851356827478554,-27.00882865910095,-58.45973747975251,70.90165634056288,47.576226427323476,50.62357024072277,-439.66221144730696,-216.0706292728076,-701.5168497570302
88,0.9901721395141795,0.9893473092597428,0.9983247803691179,0.00774123789718161,0.00560069416590108,0.0014797601712836046,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.8450932194798,-26.995327133520796,-58.47862493727367,70.87634135603999,47.5914051202893,50.63483705675182,-439.6058389753182,-215.96261706816637,-701.743499247284
89,0.9903446049445633,0.9893459671352003,0.9983338535914624,0.007693292811784104,0.005552752948186903,0.0014725302304448966,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.855235358968805,-26.95979347907511,-58.49351986741899,70.8474226181011,47.627361021850426,50.64228553228018,-439.69711823071924,-215.67834783260088,-701.9222384090278
90,0.9905019031743852,0.9893598111055119,0.9983107675063432,0.007624441163791035,0.005479195743687296,0.0014661877555619304,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.86609553187006,-26.908876067706203,-58.509289552054135,70.82095402350205,47.676600525699904,50.65002015641456,-439.7948597868305,-215.27100854164962,-702.1114746246496
91,0.9904763650498083,0.9893310337185481,0.9981181434892937,0.007498108373751934,0.005360394902590208,0.0014512075278675946,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.8469690866186,-26.855509859532983,-58.52514570596824,70.80959091338171,47.72665591108334,50.66050436056164,-439.62272177956737,-214.84407887626386,-702.3017484716189
92,0.9904751956302715,0.9894190428053238,0.9981601190726875,0.007484720452971034,0.005351685394584603,0.0014509005160683246,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.797510268138616,-26.81338152391732,-58.558296869745895,70.81216876929669,47.76681827970818,50.6848136042804,-439.17759241324757,-214.50705219133857,-702.6995624369507
93,0.990478390322492,0.9893544341221088,0.9981373597468522,0.007486716420146925,0.005354019614261846,0.0014499827711057028,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.74089215553481,-26.780973546570575,-58.62554226479,70.81679586257926,47.80047024459831,50.73131717678383,-438.6680293998133,-214.2477883725646,-703.50650717748
94,0.9904518967560897,0.9893594696892519,0.9981959882282702,0.007516814521585021,0.005390618033816162,0.001453913637800654,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.68958076490625,-26.753025750506673,-58.707441561847226,70.8215726081662,47.83214946454568,50.786138069195644,-438.20622688415625,-214.02420600405338,-704.4892987421667
95,0.9903759886452836,0.9893092659439935,0.9982296906242659,0.007593356963438167,0.005470474128369761,0.0014547730840729519,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.64504435996481,-26.73393102173764,-58.78163632866343,70.8283147540474,47.85612062155522,50.837074450763055,-437.80539923968325,-213.87144817390111,-705.3796359439611
96,0.9903157304522944,0.9892057178175002,0.99828185842374,0.007695463511194663,0.005585818383895993,0.0014535358574050256,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.61196543960144,-26.725501936076036,-58.83912305158517,70.82933085567237,47.869806370100264,50.8794546126884,-437.50768895641295,-213.8040154886083,-706.069476619022
97,0.9904592840771528,0.9892304221417881,0.9983089746876213,0.007652597306828159,0.00554509615986087,0.0014489552716655612,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.59818798247269,-26.732053210915915,-58.874148379871905,70.81742199231346,47.86944873594442,50.909403060126074,-437.38369184225417,-213.85642568732732,-706.4897805584628
98,0.9904103452283552,0.9891620582576915,0.9982980886552314,0.007681266395195727,0.0055753800828936715,0.0014513307340775702,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.5957660935399,-26.755105760736406,-58.88917079079368,70.79847458304612,47.855118729409845,50.929792823949384,-437.3618948418591,-214.04084608589125,-706.6700494895241
99,0.9903188782314455,0.9891682258141805,0.9983168563771978,0.007736998796904155,0.005613410533940874,0.001463140298877599,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.58945549900084,-26.785576120234055,-58.89262828948356,70.78349913851923,47.835393268067484,50.94108051779914,-437.3050994910076,-214.28460896187244,-706.7115394738028
100,0.9904484289766736,0.989185602259207,0.9983776686735385,0.007728938600370509,0.00559880249139571,0.0014642506279028422,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.59033862461515,-26.819260624780586,-58.893991857709445,70.76913195352685,47.81420442931573,50.94477254239746,-437.3130476215363,-214.5540849982447,-706.7279022925134
101,0.9907096050087045,0.9892070436603574,0.9984527932840002,0.007682353172811665,0.005552833598427021,0.0014594659820362389,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.60376221260523,-26.850769389014932,-58.89176407092338,70.75326431112882,47.7965451637521,50.94171946754893,-437.4338599134471,-214.80615511211946,-706.7011688510805
102,0.9909153464094222,0.9892661731994384,0.998513000916233,0.007624784286871492,0.00549922886634753,0.0014540509149527112,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.5985296693289,-26.873300676364167,-58.8741158926689,70.74950118600667,47.78621263384951,50.928286975578764,-437.3867670239601,-214.98640541091333,-706.4893907120268
103,0.9908461676585987,0.9892254791489223,0.9984653277015072,0.007632396929207991,0.005497912341283923,0.0014571549654669115,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.54504187453021,-26.88303541142811,-58.83200413032986,70.76834511495696,47.78476050741766,50.901302375356984,-436.90537687077193,-215.06428329142489,-705.9840495639583
104,0.9907408564297985,0.989188713675371,0.9984209862610599,0.007648926956186364,0.005518502178541893,0.001458813889415044,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.457652800099645,-26.88264695342078,-58.77532510401656,70.80406806748037,47.79041110686072,50.866834131144536,-436.1188752008968,-215.06117562736625,-705.3039012481987
105,0.9906745797665688,0.9890976783021384,0.9983328979314298,0.007638772951385906,0.005511760601516608,0.0014555829607615129,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.38079824702623,-26.88257792302896,-58.72845951926164,70.83917782753754,47.79335222803688,50.83715343120582,-435.42718422323605,-215.0606233842317,-704.7415142311397
106,0.9905353010856955,0.9891368018669711,0.9982657551101498,0.0076151164922788695,0.005490645522027947,0.0014566833579579073,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.33976659264769,-26.892865512405702,-58.70828482895113,70.86350010014345,47.78499262509657,50.821354882664885,-435.0578993338292,-215.14292409924562,-704.4994179474136
107,0.9906355405997802,0.9891351656551043,0.9983647145022085,0.0076489745811630415,0.005537236881913858,0.0014551329500653025,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.33626960930446,-26.914094249679252,-58.721560537383546,70.87873784348773,47.7671103360803,50.82584616555317,-435.0264264837401,-215.31275399743402,-704.6587264486026
108,0.9906275659374525,0.98902067775845,0.998388945114217,0.007707026304161388,0.005605018820512184,0.00145618530012384,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.35734682401658,-26.933860660508582,-58.75329161891949,70.88943900502925,47.75087029278172,50.84352809777482,-435.21612141614924,-215.47088528406866,-705.0394994270339
109,0.9907089125259991,0.9890390924822773,0.9984872064469404,0.007748655155463412,0.005644876384812806,0.0014600593054058186,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.38131039177634,-26.952190575862343,-58.77451041317215,70.90173811074752,47.73345411471952,50.85944749668534,-435.4317935259871,-215.61752460689874,-705.2941249580658
110,0.9908179199100459,0.9890492888657655,0.9985704131643126,0.007763096282159486,0.005662795560811575,0.0014621633074515827,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.39779392488752,-26.978667364899366,-58.77063379906829,70.9197847429416,47.707097651241526,50.86627910712839,-435.5801453239877,-215.82933891919492,-705.2476055888195
111,0.9907747930036771,0.9890681193609054,0.9985770444876083,0.007778997985439843,0.005680276712382839,0.0014645577189239531,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.398552098480984,-27.0050712489445,-58.73396435002439,70.94776536126265,47.68087718548626,50.85697529789817,-435.58696888632886,-216.040569991556,-704.8075722002926
112,0.9908403080097122,0.9891648149022441,0.998428323956528,0.007600831146913207,0.005504734266431835,0.0014535277711355298,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.385017998262164,-27.020902458447612,-58.66806850471329,70.98584068717805,47.66334638264025,50.829825477912266,-435.4651619843595,-216.1672196675809,-704.0168220565595
113,0.9907135370232997,0.9891971167864708,0.9982948280833204,0.007535724417966244,0.005430873885496718,0.0014561872290155115,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.37036356317819,-27.02195178089859,-58.605544598558005,71.0283652859377,47.660183251793256,50.80195702318929,-435.3332720686037,-216.17561424718872,-703.2665351826961
114,0.9907338894884705,0.9892827480077981,0.9982115958270258,0.007436279933624136,0.005320342082759988,0.0014569549724950802,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.3623364077836,-27.004247917527813,-58.586714189214746,71.06867310487675,47.67332512193847,50.79501071593583,-435.26102767005244,-216.0339833402225,-703.040570270577
115,0.9906841288274866,0.9892905924538087,0.998153924166693,0.0074039065996291216,0.00529115161237258,0.001456584398183841,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.3637304673315,-26.96890349241928,-58.62302123120929,71.10352371420265,47.69844203342168,50.81735242899385,-435.2735742059835,-215.75122793935424,-703.4762547745115
116,0.9909043934578652,0.9892343560462651,0.9982100903277087,0.007387102420392008,0.005271465153198892,0.001457055964975739,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.36845941682616,-26.922118063433214,-58.698989851896876,71.13640937307015,47.73198077746924,50.86470656610412,-435.31613475143547,-215.3769445074657,-704.3878782227625
117,0.9908343352090118,0.989181716464364,0.9982835319491913,0.007482058700748523,0.005369786946958358,0.0014646435535654917,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.361724401928214,-26.87652883146022,-58.78961453573049,71.17378277874984,47.763006437139396,50.922892340402704,-435.2555196173539,-215.01223065168176,-705.4753744287659
118,0.990930821573642,0.9890759766455712,0.9984321204582882,0.007601940882640218,0.005489457340912812,0.0014718717136495386,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.336990446838115,-26.845052097428326,-58.86543109207607,71.21878650794136,47.78013325033738,50.97136230930738,-435.03291402154304,-214.7604167794266,-706.3851731049128
119,0.9910599432204278,0.9890494527737016,0.9986090645828548,0.00770574576422304,0.005581059962011978,0.0014848922682294207,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.30433241676571,-26.834389531165264,-58.90081147853164,71.26566871598042,47.77972145640828,50.99587507679735,-434.7389917508914,-214.67511624932212,-706.8097377423796
120,0.9910771674702128,0.9889772357675523,0.9985814013466474,0.007710856173831621,0.00558195101242194,0.001486408147028374,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.25766668723559,-26.84311590864034,-58.873932253038056,71.31322478151573,47.76337083132035,50.985874930093296,-434.31900018512033,-214.7449272691227,-706.4871870364567
121,0.991016784448522,0.9889771366411038,0.9985047392754965,0.007675828018033996,0.005535924815951232,0.0014905715566207076,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.18741062215305,-26.863591959419317,-58.78927072775184,71.36284536478378,47.73441457654369,50.9428403526046,-433.68669559937746,-214.90873567535454,-705.4712487330221
122,0.9911404114565102,0.9890140276145555,0.998572800381172,0.0076732053533594,0.005528529816957902,0.001489855865160138,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.111093555478,-26.890919043961443,-58.69212036005126,71.40838361215893,47.69566020473861,50.89183819795965,-432.999841999302,-215.12735235169154,-704.3054443206152
123,0.9911726355449326,0.9888983187741045,0.9985923084262994,0.007734926750451508,0.005586509512726787,0.0014920910889407314,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.03713169193546,-26.91531496283149,-58.607957335508466,71.4500396759003,47.65577715975113,50.84534394963161,-432.33418522741914,-215.32251970265193,-703.2954880261016
124,0.9909471712110276,0.9888310499423243,0.9985206987485519,0.007785431193947232,0.0056395213942964225,0.0014968700096630102,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.955892779485744,-26.93401315133957,-58.522204414349886,71.4950749052801,47.616508220512216,50.796124402611206,-431.6030350153717,-215.47210521071656,-702.2664529721986
125,0.9907261302558589,0.9886974399591875,0.998438872287483,0.007853725276274424,0.005709687397448025,0.0015001096212175274,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.88249872874956,-26.95998505802482,-58.43497000851244,71.53635283886837,47.56843306513252,50.74845701529594,-430.94248855874605,-215.67988046419856,-701.2196401021492
126,0.9907046167770095,0.9886304051048141,0.9984088551591797,0.00786956684490587,0.0057275229332592464,0.0014999278043245033,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.84929641016009,-27.001485628567615,-58.36694286679151,71.5529638722668,47.50470539003238,50.71417728634997,-430.64366769144084,-216.01188502854092,-700.4033144014982
127,0.9904656815310544,0.9886455847863799,0.9982769314465831,0.00784449996097342,0.005711227191826843,0.0014963903570520847,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.85833602860426,-27.05984344162875,-58.327011371651416,71.54054662642704,47.42335329144144,50.69802566814786,-430.72502425743835,-216.47874753303,-699.924136459817
128,0.990397215042785,0.988671624072618,0.9982386206021551,0.007821573913031435,0.005695105533458673,0.0014933278597719247,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.89772478753818,-27.126769720269834,-58.3183634460162,71.5100565996054,47.333080131990656,50.70240445169231,-431.07952308784365,-217.01415776215867,-699.8203613521944
129,0.9905548620817637,0.9887772829698553,0.9982866410239989,0.007763076099967511,0.005632663817170783,0.0014925644421654647,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.96575980963571,-27.185841117490888,-58.345436131398536,71.46691176339182,47.25056847062547,50.72915787273885,-431.6918382867214,-217.4867289399271,-700.1452335767824
130,0.9907885365274658,0.9888457329875031,0.9983688587820517,0.007720025699738668,0.005595201459826021,0.0014850707044017776,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.03953649069817,-27.222899378199575,-58.39075978417524,71.42509136371623,47.188758698624916,50.765346739935765,-432.35582841628354,-217.7831950255966,-700.6891174101029
131,0.9909476777190588,0.9888121728699485,0.9984939553523776,0.007781950333388403,0.005663524520845306,0.001483585820860652,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.07918908060421,-27.230689863589678,-58.42377780913332,71.40961512868768,47.1536078333334,50.79231554771145,-432.7127017254379,-217.84551890871742,-701.0853337095998
132,0.990963142893488,0.9886854797287657,0.9985359547117684,0.007863622667057757,0.005743005254334614,0.0014883579607575643,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.065848174287765,-27.218016291235735,-58.42005580504813,71.4251712686954,47.13683447859383,50.79699454059215,-432.5926335685899,-217.74413032988588,-701.0406696605776
133,0.9910320234597074,0.9885914658847769,0.9985290974889398,0.007883726619904356,0.00575887003630683,0.0014878824331823336,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.01456871561311,-27.208361311697335,-58.37146725407954,71.45647330900391,47.11537857161394,50.77447460452574,-432.131118440518,-217.66689049357868,-700.4576070489545
134,0.9908030974085769,0.9883682246616193,0.9983674021619849,0.00793868380803127,0.005819427893700104,0.0014854034981747752,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.95152855206611,-27.222143876103118,-58.29708629741168,71.49360574347185,47.07242076417023,50.73636460729186,-431.563756968595,-217.77715100882494,-699.5650355689402
135,0.9906208189527516,0.988337617453995,0.9982668001019284,0.007938819642493376,0.005821384616269441,0.0014816596461626804,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.90232493760162,-27.272420872743798,-58.23206377440061,71.52761262883855,46.99963020889712,50.70130345090082,-431.1209244384146,-218.17936698195038,-698.7847652928073
136,0.9907221864456194,0.9883179652321413,0.9983340211281417,0.007958737869113785,0.0058470530203805415,0.0014779694603060162,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.89838116875816,-27.360584231995666,-58.20754721084723,71.54544241987782,46.896353536827824,50.68607195428034,-431.0854305188235,-218.88467385596533,-698.4905665301668
137,0.990959039752616,0.9883255272144188,0.9984445562759529,0.007954947865518213,0.005851667711113508,0.0014714726646919364,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.9336831402779,-27.46646352321607,-58.21780435495308,71.55241872845423,46.78229034785592,50.6899006980748,-431.4031482625011,-219.73170818572856,-698.613652259437
138,0.991161515364649,0.9885311756191383,0.9985689057156744,0.00790504105735878,0.005794231663481127,0.0014690650856423457,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.95752595656853,-27.568269217527504,-58.221195931999524,71.57132470062349,46.675874773166406,50.69210776012032,-431.6177336091168,-220.54615374022003,-698.6543511839943
139,0.9911067363235343,0.9886174073590855,0.9986037303912039,0.007926951871601369,0.0058109275042542985,0.0014712949302456149,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.931534139083325,-27.64477080246205,-58.185216051354864,71.61666143168553,46.592121213562386,50.67432726431173,-431.38380725174994,-221.1581664196964,-698.2225926162583
140,0.9910161971062558,0.9884661715851989,0.9985172498501624,0.007962117569117603,0.0058483793340020854,0.0014693030350508647,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.86337572318195,-27.676542682161088,-58.108109224039886,71.6809522553618,46.546434606565775,50.633617890316096,-430.77038150863757,-221.4123414572887,-697.2973106884787
141,0.9910474429406284,0.9884033863676689,0.9985274816669705,0.007986780321307422,0.005876316773041246,0.0014667881657554867,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.79475020269288,-27.682595117388516,-58.0174901720705,71.74258096571002,46.52100428638903,50.5832126646739,-430.1527518242359,-221.46076093910813,-696.209882064846
142,0.9910596615411117,0.9882704824911996,0.9984809206251578,0.008012850156446568,0.005893730396807829,0.001466102216798429,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.74993788233289,-27.700943528844657,-57.94038472739657,71.79066890501889,46.48375072490447,50.53581496799338,-429.749440940996,-221.60754823075726,-695.2846167287588
143,0.9911154101867033,0.9881965355809219,0.9983756532601125,0.007944800936011867,0.005825603840975244,0.0014580341708570683,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.720546847637046,-27.746577275551587,-57.88181069503137,71.83022239964657,46.42547782079451,50.49569498586988,-429.4849216287334,-221.9726182044127,-694.5817283403765
144,0.9911243002185278,0.988257775891028,0.9983330409340511,0.007894453922292445,0.005779113014536955,0.0014487289970015543,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.693119958958626,-27.81846645968119,-57.84878117877427,71.86505979475902,46.347929165254065,50.469629085084975,-429.2380796306276,-222.54773167744952,-694.1853741452912
145,0.9909656060002866,0.9882339438523117,0.9983600338253156,0.007982859403760718,0.0058653568364986156,0.0014540626429536208,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.660066704232314,-27.901975191333037,-57.85070773465279,71.89360080909894,46.261989231463325,50.46236280125938,-428.9406003380908,-223.2158015306643,-694.2084928158334
146,0.9908663643953984,0.9883075790377894,0.9983486217913659,0.007981115859562463,0.005850751473605736,0.0014599387373817794,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.6327187886026,-27.97964810864568,-57.877569298087074,71.91161018654583,46.18236458489891,50.468135656755294,-428.69446909742345,-223.83718486916544,-694.5308315770449
147,0.9910052141655015,0.988312933543989,0.998458912170624,0.008013650200382609,0.005880748155886214,0.0014599574314317068,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.62887385019363,-28.044710411746557,-57.91054637762149,71.91363374295628,46.11418501925442,50.476063874603184,-428.6598646517427,-224.35768329397246,-694.9265565314579
148,0.9909428050395656,0.9881393381053611,0.9985267744181732,0.008144539683839139,0.00599817472139821,0.001478834439650382,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.63611321644939,-28.094371850934547,-57.931238698869436,71.91002865301864,46.05977124520796,50.47518490577277,-428.7250189480445,-224.75497480747637,-695.1748643864332
149,0.9910518157220575,0.9882160912491905,0.9985745564747137,0.008111026666986768,0.005955241306979898,0.0014798194660928042,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.63410953463375,-28.142114885965935,-57.9215841374886,71.91324491501311,46.00646074112245,50.456981202273084,-428.70698581170376,-225.13691908772748,-695.0590096498632
150,0.9910663302282797,0.9882471139497939,0.9986126207671551,0.008121801476281535,0.0059621093688301515,0.0014837201984369336,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.620108834778016,-28.19839212960781,-57.8786698460577,71.92267302002273,45.94465509420257,50.42011860337591,-428.58097951300215,-225.5871370368625,-694.5440381526923
151,0.9912047929591693,0.9884049463002507,0.9986661432119998,0.008052717844553357,0.005887800052490601,0.0014812551769689973,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.59005110177041,-28.245850905982063,-57.81246067004611,71.93788417332111,45.8900277621283,50.371261776885625,-428.31045991593373,-225.9668072478565,-693.7495280405533
152,0.9911859451604904,0.9884640809126662,0.998603882888646,0.007995641991985531,0.005820680434897963,0.0014806197215289341,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.5408220104626,-28.265444910314812,-57.73179384346926,71.95957438290539,45.858460137862764,50.31556342673017,-427.8673980941634,-226.1235592825185,-692.7815261216311
153,0.9911463603485287,0.9883586333270199,0.9984484042711946,0.007934046394404766,0.00575637061524477,0.0014757736792658572,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.47643020021871,-28.25244057423926,-57.6483121939339,71.98758938752655,45.85445789312023,50.257236573746106,-427.2878718019684,-226.01952459391407,-691.7797463272068
154,0.990966245118163,0.9883788384258932,0.9983690533021435,0.007931030375615837,0.0057551566468521135,0.0014754455385381695,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.411513368504785,-28.227026650283378,-57.588465090018396,72.0167059910561,45.863893577671654,50.21016736265804,-426.70362031654304,-225.81621320226702,-691.0615810802208
155,0.9909240542058418,0.9883425379909881,0.9984161645252453,0.007995939919086396,0.005815972896923662,0.0014821305144556026,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.369238604846494,-28.21340211042773,-57.57453999496298,72.03796951148779,45.86694981298779,50.188359889253235,-426.32314744361844,-225.70721688342184,-690.8944799395558
156,0.990903443656206,0.9884265866301203,0.9985498510311722,0.008071711552167774,0.005885580110687516,0.001492409928607878,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.35908187541352,-28.210360780142818,-57.59341388032234,72.04237885229345,45.86151720662576,50.18635226542653,-426.23173687872173,-225.68288624114254,-691.120966563868
157,0.9908350526866454,0.9884949366146906,0.9986107544452492,0.00812588350997619,0.005925978461358443,0.001502938135166462,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.368848025638044,-28.20658362229447,-57.6053976448266,72.03256324666728,45.85526962499124,50.182092834085765,-426.3196322307424,-225.65266897835576,-691.2647717379192
158,0.9908225420878161,0.9885296500279187,0.9985687817569083,0.008087664278567813,0.005879742587413413,0.0015042882301709332,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.38806981717801,-28.188952307833283,-57.582905530776394,72.01725151032485,45.859665681409176,50.158696132396194,-426.49262835460206,-225.51161846266626,-690.9948663693167
159,0.9907083819180975,0.9885197755470901,0.9984232664901842,0.00801905606007337,0.00581644805149974,0.001497611603908163,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.41824649502441,-28.15345488470408,-57.53690073857407,71.9999957473529,45.88009214892441,50.11952095787183,-426.7642184552197,-225.22763907763263,-690.4428088628888
160,0.9908776854304546,0.9884693835790865,0.998439264545898,0.007987637476841575,0.005790657319944816,0.0014919204546141054,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.46259100545942,-28.111794141618006,-57.505053821487984,71.97994888028114,45.90812050280354,50.08324790197123,-427.1633190491348,-224.89435313294405,-690.0606458578558
161,0.9908196998187861,0.9884303986898013,0.9983508268809053,0.007964071819829546,0.005766622502214944,0.001489503720955969,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.512438826440786,-28.078624148571024,-57.50712931940679,71.96158858271716,45.932224613257134,50.062945784466336,-427.6119494379671,-224.6289931885682,-690.0855518328815
162,0.9909032121853439,0.9883899608397039,0.9983514547929023,0.007950549573877103,0.005762666703564577,0.0014816361090409808,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.55088394418588,-28.060996240227283,-57.533501075586,71.95208118415226,45.94436644207053,50.05832541064817,-427.9579554976729,-224.48796992181826,-690.402012907032
163,0.9908083923031489,0.9882401595396579,0.99834753708965,0.008048245376796296,0.0058605794748095965,0.0014842417543241154,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.576951493155974,-28.058560558868344,-57.57814875470925,71.94575785918668,45.94223355894724,50.06933958196683,-428.19256343840374,-224.46848447094675,-690.937785056511
164,0.9907732963218538,0.988297288296853,0.9984399226120936,0.008106064709420387,0.005914184959569037,0.001490021259233088,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.59992132123343,-28.07719838823597,-57.63404866267923,71.93545176516758,45.92207016821741,50.09102069903593,-428.39929189110086,-224.61758710588776,-691.6085839521508
165,0.9908697054785807,0.9882911569436673,0.9986465949489217,0.008221623734065136,0.006040663245755466,0.0014948419571051209,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.62990420481896,-28.11685737940097,-57.681365504620395,71.91884691139235,45.88656376914277,50.109820267352916,-428.66913784337066,-224.93485903520775,-692.1763860554447
166,0.9910969198137002,0.9884046612841891,0.9987739702316876,0.008183137523795072,0.00600505894246408,0.0014920521743700323,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.66352113922427,-28.158056463162048,-57.68997541099356,71.90184297089581,45.8525811816874,50.10752210649515,-428.97169025301844,-225.26445170529638,-692.2797049319228
167,0.9910063973665304,0.9885771178342428,0.9986328940318685,0.008033961603500919,0.005857036970811047,0.001482230165555692,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.6760898882579,-28.182889349581394,-57.63664902702603,71.89614597778645,45.833724085383004,50.06946917459977,-429.08480899432107,-225.46311479665115,-691.6397883243123
168,0.9909067258544177,0.9885631898909828,0.9985243496486121,0.008002144419790252,0.005820893787614787,0.0014786066610564547,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.65884466607915,-28.176447393215096,-57.54716466993336,71.90180946657348,45.842182087723444,50.00908303558536,-428.9296019947123,-225.41157914572076,-690.5659760392003
169,0.9908970000822495,0.9884880673494456,0.99839088948578,0.007940432469658799,0.0057606828209816495,0.0014731524384920553,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.638575709951745,-28.138463967524125,-57.479662222606976,71.90253505361463,45.877301615143786,49.959912136842824,-428.7471813895657,-225.107711740193,-689.7559466712837
170,0.9908982489823059,0.9884591525442379,0.9983620151893539,0.007936605362197905,0.005750470010990187,0.0014760959742366427,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.636396324504126,-28.096674057025364,-57.46657434541055,71.88676602042624,45.91405208315033,49.94119866954835,-428.72756692053713,-224.7733924562029,-689.5988921449266
171,0.9908064903566944,0.9885134030909879,0.9983489314128275,0.007929955824679764,0.005746054780333886,0.0014777121939727215,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.650015335986524,-28.072083782987665,-57.504391207512846,71.86299074375786,45.93588979774879,49.948765556642584,-428.85013802387874,-224.57667026390132,-690.0526944901542
172,0.9909496174411236,0.9885408038639533,0.9983417414423567,0.007856627923253022,0.005684275492633165,0.001465049858542763,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.6781890929073,-28.058964759628342,-57.57088441083229,71.83766753162026,45.949605515511465,49.96878991322525,-429.1037018361657,-224.47171807702674,-690.8506129299875
173,0.9909503947118606,0.9885415994864045,0.9983745878596672,0.007879876107904433,0.005702669168395978,0.001467654930204323,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.71256991994112,-28.04472485282746,-57.646411690895945,71.81341802801654,45.96525491869229,49.993209608769455,-429.41312927947007,-224.35779882261969,-691.7569402907513
174,0.9910476283542063,0.9884608387273435,0.9985066810298303,0.007967609066211922,0.005791017528896947,0.0014767953780944313,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.734329564989956,-28.02836368625075,-57.7197146899303,71.79376314349933,45.981992114291415,50.019395564380076,-429.6089660849096,-224.226909490006,-692.6365762791636
175,0.9909168847283435,0.9884320275582893,0.9985451960265065,0.008049013566272831,0.005875841937868962,0.0014832037409254015,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.73728921907731,-28.017044245306487,-57.771164344886394,71.778396289902,45.990304990134526,50.03667436062292,-429.6356029716958,-224.1363539624519,-693.2539721386368
176,0.9907450577698232,0.9883957796154852,0.998497022534368,0.008073419299455176,0.005909652567912091,0.001484350244730754,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.73218397537448,-28.015946743591165,-57.785779744243094,71.76486252522817,45.98515090306854,50.03492456182264,-429.58965577837034,-224.12757394872932,-693.4293569309172
177,0.9908158128458242,0.9883604464350685,0.9986006170220528,0.008139123392962536,0.005980663124512169,0.0014861848007081285,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.744941813762296,-28.02448824493617,-57.777465283662565,71.74278852196406,45.96957248646734,50.020508998609586,-429.70447632386066,-224.19590595948935,-693.3295834039508
178,0.9907114342960818,0.9883549419674421,0.9986681522774085,0.008222112096046324,0.00606668568582578,0.001494577050444233,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.78466854592768,-28.040858697264376,-57.7609894508302,71.71145137885426,45.946988858944124,49.999998766779235,-430.0620169133491,-224.326869578115,-693.1318734099624
179,0.9904510530955281,0.9884306289565279,0.9985358331990235,0.008180431650250333,0.006034725038938626,0.0014892017859450917,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.8362688441778,-28.061762517908605,-57.72552129608861,71.67833950651413,45.92142594382013,49.96637815201546,-430.52641959760024,-224.49410014326884,-692.7062555530633
180,0.9904635315485261,0.9885920805237475,0.9985392863942995,0.008118557351995499,0.005970015451467349,0.0014874085236478071,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.905965546771725,-28.0766068694656,-57.678296389405595,71.63572674896128,45.90087007419807,49.925617050359996,-431.1536899209455,-224.6128549557248,-692.1395566728671
181,0.9903010357790892,0.9886126046710235,0.9983759772686784,0.008046991753060711,0.005895461864578721,0.0014856419714899265,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.9989287387115,-28.06757738942774,-57.64602774750117,71.57971597789651,45.899227391615206,49.894946859457626,-431.99035864840346,-224.54061911542192,-691.7523329700141
182,0.9904186475461126,0.9885260763549097,0.9983088788205978,0.007986070960547967,0.005845840412023825,0.001476799352623452,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.101425434821024,-28.02803845604338,-57.64264780823397,71.52118637750245,45.92164177348898,49.881562494047714,-432.9128289133892,-224.22430764834704,-691.7117736988076
183,0.9906685161552603,0.9885168868204025,0.9984140044647123,0.007984859181429377,0.0058448531240797505,0.001474977725371523,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.202045717775405,-27.979733448184337,-57.678933556729845,71.46789471127165,45.94960619010976,49.889670502224845,-433.8184114599787,-223.8378675854747,-692.1472026807581
184,0.9908405268001199,0.9884468072252118,0.998528675311854,0.008036967335860774,0.005905479570190041,0.0014734497006094905,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.27398088382076,-27.94519319959319,-57.73689318659016,71.43352612615439,45.96531068133069,49.90811166285875,-434.46582795438684,-223.56154559674553,-692.8427182390819
185,0.9909551601617717,0.9883233444245475,0.9986480753944654,0.008128418897607612,0.006004639315901561,0.0014776538237254674,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.2904112694828,-27.92719609273503,-57.77181431411273,71.43261681365853,45.966817229526,49.91402247094995,-434.61370142534525,-223.41756874188025,-693.2617717693528
186,0.9908237962860401,0.9883070061594376,0.9985893279701918,0.008140035116188996,0.006011058096094543,0.001480521816996955,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.254800205338015,-27.929118430621788,-57.757396357803934,71.46126842662629,45.950473230547566,49.89560357595675,-434.29320184804214,-223.4329474449743,-693.0887562936472
187,0.9907631788310546,0.9882930305884946,0.9984942939545625,0.00809913497493278,0.005965845701921459,0.0014782695239973817,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.19527168203745,-27.953251780255854,-57.70507390032885,71.49872447607001,45.914521140964666,49.85832272813145,-433.75744513833706,-223.62601424204684,-692.4608868039462
188,0.9907728731297446,0.9882897580933233,0.998504849380161,0.008113364253562476,0.005965657820210721,0.0014841485353640172,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.146706423727274,-27.98844385948378,-57.65626024102877,71.52790597810308,45.86868984989585,49.8233093309595,-433.32035781354546,-223.90755087587024,-691.8751228923452
189,0.9907244418921755,0.9882920336049953,0.9985220300042116,0.008145058917776239,0.005995676638742169,0.0014868167598393585,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.11679837971775,-28.02410242296894,-57.63293362823256,71.54854931133514,45.824447540744885,49.80117797506478,-433.05118541745975,-224.19281938375153,-691.5952035387907
190,0.9906971004304898,0.9883339301341638,0.9985632761221906,0.00817307494836282,0.006019369370359423,0.0014907910778765704,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.09575044640394,-28.054998488652153,-57.62208951357385,71.56545998280525,45.787195090983275,49.783550021514486,-432.86175401763546,-224.43998790921722,-691.4650741628861
191,0.9907535436219489,0.9883852198143049,0.998585571994004,0.00816209993380806,0.006000211754420283,0.0014904582457865012,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.08170113278268,-28.076954211009337,-57.606723803893836,71.57889717118876,45.76192293625669,49.7618050661275,-432.7353101950441,-224.6156336880747,-691.280685646726
192,0.9907215786068642,0.9884316815264214,0.9984714417481423,0.008072473427513452,0.005917106779379252,0.0014797440910931114,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.06735809714511,-28.08558392184867,-57.57900772308522,71.58795851351934,45.75116298457619,49.733458001142374,-432.606222874306,-224.68467137478936,-690.9480926770226
193,0.9905877954987468,0.9883617542140006,0.9984534437033686,0.008138746689123176,0.005974976616720196,0.0014894187489874523,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.0475976068415,-28.08006841918617,-57.55145057834043,71.59467828090588,45.752854126247755,49.70654312304098,-432.4283784615735,-224.64054735348935,-690.6174069400852
194,0.9906346724709761,0.9883341437880443,0.9983920653156856,0.008097030184946421,0.005927489822478152,0.0014856987564341446,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.03527663626478,-28.06963386649766,-57.54517414301508,71.59345773502282,45.75983675185146,49.691434287725976,-432.31748972638303,-224.5570709319813,-690.542089716181
195,0.9906139824356173,0.9883867703111329,0.998391293891879,0.008087670318754306,0.005911409169608025,0.0014863970792974382,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.03982426908606,-28.066323426453707,-57.56371001201077,71.57885160904257,45.76118337378109,49.68804816745426,-432.35841842177456,-224.53058741162965,-690.7645201441293
196,0.9907696198525185,0.9884907362412112,0.9984819131026891,0.00806521312450979,0.005884938991836966,0.0014842088892204315,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.051850215573566,-28.06907050243249,-57.59960363132104,71.55762880494592,45.76004866601377,49.692171660410075,-432.4666519401621,-224.5525640194599,-691.1952435758525
197,0.9909495819412654,0.9885893727459152,0.9984568745256065,0.007944292684469067,0.00576087123382908,0.00147746347754672,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.05662381921902,-28.062380610512875,-57.63455001539756,71.53888850331926,45.771357224159125,49.695006143435194,-432.50961437297116,-224.499044884103,-691.6146001847707
198,0.9909349964069093,0.9884594802577429,0.9984237981377035,0.00797336424935833,0.005795959210792177,0.0014754235047170865,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.034201185231005,-28.03323174066025,-57.65378157427737,71.53156425306416,45.80508260256861,49.690663302817136,-432.307810667079,-224.265853925282,-691.8453788913284
199,0.9908220357605934,0.9883548024416189,0.9982849693073115,0.00796006657420667,0.005780447879475678,0.0014704425417445773,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.98022973337202,-27.9926953594789,-57.66581167038762,71.53506315885578,45.84758329547225,49.685390533648636,-431.8220676003482,-223.9415628758312,-691.9897400446514
200,0.9849373475518028,0.9865269335197898,0.9956196741466091,0.008750492141475705,0.00659272047794569,0.0014988946306679584,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.92439093409416,-27.972185204660512,-57.693211370726566,71.53452243085408,45.86996213751466,49.694439893758194,-431.31951840684746,-223.7774816372841,-692.3185364487188
201,0.9745346840045123,0.9834946690695572,0.9910615278419741,0.012386268281688765,0.01007476019473182,0.0018556859225425325,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-48.23948503454473,-28.08979181200934,-57.98617788499765,71.31467116780631,45.76892519830536,49.83771339129598,-434.15536531090254,-224.71833449607473,-695.8341346199718
202,0.966555314835484,0.9817447498339607,0.9877959550228818,0.016456769363889626,0.014228739308938332,0.0026524909481848383,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-49.90323580341599,-28.621137544158127,-59.125823997160126,70.35681394706336,45.30005149328904,50.41139462573246,-449.1291222307439,-228.96910035326502,-709.5098879659215
203,0.9613989558107768,0.9817915553681548,0.9862765720976531,0.01983145768485494,0.017599622164235877,0.0032631821026735688,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-53.64236047310207,-29.728752322988203,-61.494922888059044,68.50976823125758,44.33818260918711,51.669294981750376,-482.7812442579187,-237.83001858390563,-737.9390746567085
204,0.9585352525840275,0.9835102312919752,0.9862285393947455,0.022885344582284556,0.020351864915873832,0.003752865349402675,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-58.73284940898697,-31.178546810788287,-64.86333191626481,66.29583438964887,43.118908316173595,53.64821828205419,-528.5956446808827,-249.4283744863063,-778.3599829951777
205,0.9566865893827249,0.9856456291853819,0.9868996270700385,0.025552919176064184,0.02275787217910562,0.004184027591807366,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-63.85672904491111,-32.48864527883981,-68.61141609650444,64.39087981954592,42.0589492639705,56.12968144575778,-574.7105614042,-259.9091622307185,-823.3369931580532
206,0.9553248249348318,0.9879290019791004,0.987384792587721,0.027765315350865863,0.024741943753120565,0.004532401335071428,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-68.49861282791885,-33.24733859162908,-72.20825588493172,63.0908781834154,41.47158592842021,58.73649364469536,-616.4875154512696,-265.97870873303265,-866.4990706191807
207,0.9542522742416105,0.9897996453200175,0.9876543919068655,0.029473551310193812,0.026274121940355,0.004801286122194275,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-72.64629117151033,-33.28047756612355,-75.41707685384982,62.33752412927485,41.46378693418687,61.168106221424615,-653.816620543593,-266.2438205289884,-905.0049222461979
208,0.9533304111493536,0.991328263556939,0.9876253135172044,0.030787594432494236,0.02745279582041828,0.0050072535269419126,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-76.32795919460392,-32.62342402363209,-78.19618527532371,62.02290506712764,41.99839830796536,63.301049786271705,-686.9516327514352,-260.9873921890567,-938.3542233038846
209,0.9525898232152407,0.9925271417002425,0.987412712744087,0.03175068397794556,0.02831566453767398,0.005157341190331575,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-79.5848631363116,-31.427036349110615,-80.60571966565992,62.033069945865904,42.970292060074954,65.15479453640226,-716.2637682268044,-251.41629079288492,-967.2686359879191
210,0.9518414911854092,0.9935244020363466,0.9868518169666649,0.03249430541505147,0.028978251776237977,0.005271916500637314,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-82.4585737223561,-29.868935772417856,-82.73656272551601,62.26847176252244,44.25572881327172,66.81397419878009,-742.1271635012049,-238.95148617934285,-992.8387527061922
211,0.9509189076763169,0.9941232224231228,0.9860170185714223,0.03312769150547903,0.02953677158711332,0.005370470850615317,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-84.988508449411,-28.097580169147875,-84.67798715647969,62.64536242921481,45.74588984086868,68.37617459644268,-764.896576044699,-224.780641353183,-1016.1358458777563
212,0.9503824539358092,0.9945164630615873,0.985345991758214,0.03346523859148542,0.029809455346857777,0.005424231527256818,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-87.22048709742593,-26.23922334374285,-86.52180578771613,63.09964035757823,47.339826933849146,69.95005763236779,-784.9843838768334,-209.9137867499428,-1038.2616694525937
213,0.9499051332306635,0.9949136285032414,0.984713413004562,0.03371880908069562,0.030029596260168406,0.005463203889661323,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.19669527229136,-24.408546588654623,-88.3323467556114,63.58791233894133,48.93732985121584,71.61307539335772,-802.7702574506222,-195.26837270923698,-1059.9881610673367
214,0.9496458624955416,0.9952587904930544,0.9842440601003509,0.033862347538696554,0.03014073741957945,0.005486116843922393,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.94389652011097,-22.67630648844956,-90.11691034498058,64.08659416402392,50.47101915367034,73.37494253908567,-818.4950686809988,-181.41045190759647,-1081.402924139767
215,0.9494945786366189,0.9955264112430489,0.9839320362105626,0.03401088540113367,0.03022561634991199,0.005511698957461641,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.48258189946166,-21.06025284873239,-91.84987526790809,64.58366443552947,51.92041429086767,75.20877601117553,-832.343237095155,-168.48202278985912,-1102.198503214897
216,0.9495171855035319,0.9957393839284309,0.9837248875531082,0.0339861825453503,0.030185038884591103,0.005510415380534801,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-93.8290512074511,-19.56287643710467,-93.49865103687573,65.06649609721644,53.27806259166317,77.06202297984677,-844.4614608670599,-156.50301149683736,-1121.9838124425087
217,0.9494337802236348,0.9959561518057116,0.9834955585612167,0.03403759608801507,0.030214925901838392,0.005518952253590265,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-94.99704532984248,-18.18906637608018,-95.04063056547285,65.52222613527933,54.53259564364595,78.87723444871614,-854.9734079685823,-145.51253100864145,-1140.4875667856743
218,0.9493851477160147,0.9959895596987007,0.9832364956768499,0.03399823904015724,0.0301524815805702,0.005514382973475871,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-96.00596034044308,-16.937336480191764,-96.46761179870656,65.94614769942919,55.68039148852364,80.62014402538912,-864.0536430639877,-135.4986918415341,-1157.6113415844786
219,0.9493098972105365,0.9961492963118533,0.9830741009128122,0.03404364640049125,0.030179577576071644,0.00552228902454133,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-96.87718965357817,-15.808313921283698,-97.7844776316425,66.33510303855952,56.717375124833374,82.28197453937084,-871.8947068822035,-126.46651137026959,-1173.41373157971
220,0.9492533112257966,0.9962960025697686,0.9830202731740748,0.03413924296151982,0.030247878598752168,0.00553858442011524,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-97.63180885063501,-14.803076797822152,-98.9979182651618,66.68761665626245,57.64049944577814,83.85877217507307,-878.6862796557151,-118.42461438257722,-1187.9750191819417
221,0.9493840355206316,0.9966087943734449,0.9830368401318363,0.03415904936409874,0.030257361453901038,0.005542222659775834,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-98.2852007981833,-13.902069091029183,-100.10711308212957,67.00373888940467,58.469124157195445,85.3335247279421,-884.5668071836496,-111.21655272823347,-1201.285356985555
222,0.9493051045546445,0.9967847555386397,0.9828996389232941,0.03423059045146097,0.030315700581672836,0.0055542002920256316,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-98.84574619117069,-13.071709519429197,-101.10749159225823,67.28401282763012,59.2361788270008,86.68462110375505,-889.6117157205362,-104.57367615543357,-1213.2898991070988
223,0.9490254769487629,0.9966584196700567,0.9826348766199955,0.034320516480814,0.03037233524567955,0.005569763011930962,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-99.3229346923942,-12.286926003472459,-102.00517953510682,67.53021500782224,59.9644024824359,87.91128225442385,-893.9064122315477,-98.29540802777967,-1224.0621544212818
224,0.9487189414816755,0.9967130515574494,0.9824446624308081,0.03446332763799572,0.030512707195171587,0.005591275005372492,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-99.73502369431958,-11.56672633989931,-102.82562929531616,67.74651118876972,60.63227491400555,89.05212008220944,-897.6152132488762,-92.53381071919448,-1233.907551543794
225,0.9486224929448284,0.9967706524629119,0.9824030040612725,0.034538867891463924,0.03057738972398101,0.005604925555351191,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-100.10261175249893,-10.944349371233274,-103.59190342628106,67.93803093213708,61.20522587041986,90.14449777070593,-900.9235057724903,-87.5547949698662,-1243.1028411153727
226,0.94869347403197,0.9968553606065326,0.9823711055317607,0.03450734245654998,0.030542240873812528,0.005600763488248769,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-100.43375438408768,-10.409651992550378,-104.30499230974307,68.10537921052075,61.69318049952312,91.18353208762893,-903.9037894567891,-83.27721594040302,-1251.659907716917
227,0.9486040882150806,0.9968169337737505,0.9823099827065236,0.03453490012771716,0.030561623629441516,0.005605051790081891,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-100.72785552693293,-9.93674031554762,-104.9557477947859,68.25322304584154,62.123839930071256,92.1465077665009,-906.5506997423963,-79.49392252438096,-1259.4689735374309
228,0.9486708907215744,0.9967390283391504,0.9823189153966522,0.03448321439068879,0.03049612209949345,0.005598920751329761,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-100.98252929134487,-9.51687001294697,-105.54113236154753,68.38337618853501,62.50557644832326,93.02300053825324,-908.8427636221039,-76.13496010357576,-1266.4935883385704
229,0.9485990395758254,0.996820260193525,0.9821692682176641,0.03449992429586225,0.03051339538358952,0.005602218768336919,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-101.19866074318118,-9.15717611775483,-106.0662643421606,68.4929898773254,62.82841697145259,93.81580784366618,-910.7879466886307,-73.25740894203864,-1272.7951721059271
230,0.9484196130426354,0.9968913345549028,0.9820838180027149,0.03462065962560614,0.03062585769735423,0.005620045485088324,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-101.38306152711802,-8.855430027433382,-106.54273587370407,68.58609959829917,63.09499836803241,94.54233100967285,-912.4475537440621,-70.84344021946706,-1278.5128304844488
231,0.9538508308374833,1.0032190900647704,0.9881214437292141,0.03498376735118007,0.030961766173199148,0.005673462355532914,0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-101.54537024685808,-8.588615211856252,-106.98255197930841,68.66643728545549,63.33053815648744,95.22375466952906,-913.9083322217227,-68.70892169485002,-1283.7906237517009
232,0.9536294589674934,1.0029330433046044,0.9878265185841979,0.03498190624500195,0.030933196729910323,0.005675367499945845,1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-101.62634534046218,-7.927844830947741,-107.17505333299535,68.73297656694514,63.92858033492335,95.4159415727614,-914.6371080641596,-63.42275864758193,-1286.1006399959442
233,0.9586617861201508,1.008077651584419,0.9928696160804784,0.03493590092790028,0.03083530223845185,0.00566963635013879,1,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-101.56239177348075,-6.386106166640746,-106.84055675385495,68.78627604982104,65.16220345196457,94.59334775860187,-914.0615259613268,-51.08884933312597,-1282.0866810462594
234,0.9573034419388667,1.0061969917214542,0.9909255856404463,0.03465124662185561,0.030516665982673413,0.005628683087764439,2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-101.36612896262623,-4.02383477884378,-105.95033977483155,68.83245365770792,66.83085958099932,92.78290984187694,-912.2951606636361,-32.19067823075024,-1271.4040772979786
235,0.961140509622169,1.0100401329972488,0.9945050657324168,0.034490853882458525,0.030317157448332455,0.005602630484622938,2,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-101.07281854045381,-1.1654677476715591,-104.6336560158079,68.8794748027319,68.73020812976456,90.27687626179562,-909.6553668640843,-9.323741981372473,-1255.6038721896948
236,0.9592342450316198,1.0074682447644707,0.991863457138696,0.03411992819585012,0.029917775001163053,0.005548303939498979,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-100.73059856179984,1.8408981683038534,-103.08784207015414,68.93630143608243,70.66512533981752,87.45009930477856,-906.5753870561986,14.727185346430828,-1237.0541048418497
237,0.9629168877686539,1.01104151461477,0.9950664217711264,0.033862547277831445,0.02962148866589118,0.00551023174342743,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-100.3743700109514,4.754635953729999,-101.48028521303735,69.00543782586062,72.50191199047968,84.58500989777326,-903.3693300985625,38.037087629839995,-1217.7634225564482
238,0.9609025966939917,1.008653681862762,0.992384221155629,0.03359131524041832,0.02933221348449797,0.005470104635218707,4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-100.02085826600685,7.463941852407759,-99.92067306875397,69.08658496373222,74.18099119978729,81.83374411798681,-900.1877243940617,59.71153481926207,-1199.0480768250477
239,0.9648821115142504,1.0124310851615241,0.9959123356455819,0.0332638740387517,0.028994243598423678,0.005417963824019917,4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-99.67608766415387,9.964508068197887,-98.46781094913955,69.18167869981106,75.7110276863612,79.26193562693217,-897.0847889773848,79.7160645455831,-1181.6137313896745
240,0.9630583186163456,1.0102484798818947,0.9935772004629616,0.03306475635083005,0.028764097111334833,0.005389844645841741,5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-99.33223756125237,12.308734597251366,-97.11365420726291,69.28803373035622,77.13198551579556,76.85394949787309,-893.9901380512713,98.46987677801093,-1165.3638504871549
241,0.9670934824248146,1.0142119802364784,0.9973490663217285,0.03285185135454591,0.02853797422169804,0.005356200960462813,5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-98.97992120699175,14.55313026951751,-95.80855796483478,69.40475171450407,78.48011478055994,74.54784826235118,-890.8192908629258,116.42504215614008,-1149.7026955780173
242,0.9655267973464514,1.0120910983715696,0.9951206649412507,0.03250859427762084,0.02818439069566333,0.00530584407343202,6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-98.61882720326778,16.73533306691924,-94.50237587048593,69.53691134213763,79.7616499189863,72.28535262951551,-887.56944482941,133.8826645353539,-1134.0285104458312
243,0.9696359374734703,1.0159502131210487,0.9988204489164322,0.03220666618173692,0.027862265415180835,0.0052614306273189235,6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-98.24758459321708,18.873026740726466,-93.15991372149107,69.68867686022297,80.96487494338204,70.0242093945646,-884.2282613389538,150.98421392581173,-1117.9189646578927
244,0.9680403586688214,1.0137293346210843,0.9964364787199472,0.031804632059162084,0.02744439601951545,0.005204345333166234,7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-97.86100147387631,20.970839425943268,-91.76863660687661,69.85969519286823,82.09065366900784,67.75110361367138,-880.7490132648868,167.76671540754614,-1101.2236392825193
245,0.971982869936226,1.0174337776748914,0.9999117754105685,0.0314729115160128,0.027107887482741358,0.005152933954912522,7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-97.4604455494886,23.017671807318436,-90.34069060877238,70.05302865704164,83.13931105321882,65.48771226352734,-877.1440099453973,184.1413744585475,-1084.0882873052685
246,0.9703982025738509,1.015239210732838,0.9976120218344231,0.031070395860000845,0.026708566123476957,0.005092387819202473,8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-97.05023622182387,24.996352680901406,-88.90444294703354,70.27002155600428,84.10988259204191,63.27083532225741,-873.4521259964148,199.97082144721125,-1066.8533153644025
247,0.9745270799597718,1.0189080139441729,1.0011719760173627,0.03053973516075702,0.026238302625294876,0.005011461693716083,8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-96.63036152138216,26.903110824373947,-87.47625848016582,70.505652772437,85.00787388489735,61.11930707544255,-869.6732536924394,215.22488659499157,-1049.71510176199
248,0.9725082626389913,1.016802765074229,0.9985611653134814,0.03072242462787831,0.02612522493041618,0.005036851682038387,9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-96.20112466615728,28.745622765033893,-86.04684371260053,70.76354759384746,85.84098589440309,59.03100729840153,-865.8101219954156,229.96498212027115,-1032.5621245512064
249,0.9765893436707335,1.0205552229775956,1.0020327266744666,0.030455198710928635,0.025725625303126474,0.00499560692879838,9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-95.7686553837762,30.533866302664453,-84.62913975444232,71.04403183661634,86.61735398733505,57.01856037805823,-861.9178984539858,244.27093042131563,-1015.5496770533078
250,0.9751099851648638,1.018510267898619,0.9996457341938013,0.030423085714437807,0.025389849998781605,0.005023775104167789,10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-95.33995489113606,32.285532187684424,-83.24923408607076,71.33918978577897,87.3505767239438,55.10254565106229,-858.0595940202245,258.2842575014754,-998.990809032849
251,0.9789687797389707,1.0223691830986605,1.0030867243877553,0.03042453842708729,0.02523598415114578,0.0050556032145813055,10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-94.8485000102022,34.02008035219678,-81.89472793390445,71.58828142724616,88.05523167633837,53.27700241678253,-853.6365000918198,272.1606428175742,-982.7367352068534
252,0.9771119068419629,1.0202319063415537,1.0008713621099992,0.030369287940951308,0.02511687918087934,0.005064550824059933,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-94.18597046916109,35.757522167082996,-80.54789754757034,71.67619263625036,88.74510051510863,51.528022618711795,-847.6737342224499,286.06017733666397,-966.5747705708442
253,0.9750610056092854,1.0180773217161472,0.998381875855849,0.030578972702422203,0.025108419222765736,0.005144587712703269,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-93.35020316542251,37.50395381558445,-79.19676375746211,71.58278005713218,89.42565160947285,49.844426882904536,-840.1518284888026,300.0316305246756,-950.3611650895454
254,0.9736816195310644,1.0163973631603789,0.9966702345818528,0.030502138267763903,0.024971166496621466,0.005152947575604621,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.70272825261048,38.873024777266636,-78.20773604365716,71.5793235481004,89.92275012302579,48.52609165266763,-834.3245542734943,310.9841982181331,-938.492832523886
255,0.9728659137298723,1.0155531201785795,0.9958972540702488,0.030406996115371537,0.024946990003517272,0.00512305698738979,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.47256598716426,39.477012058844366,-77.9611118243718,71.77041190638064,90.06659819917857,47.87388805991016,-832.2530938844783,315.8160964707549,-935.5333418924615
256,0.9730615825264318,1.0152969748412233,0.9963555384450656,0.029936079374151683,0.02475402834669199,0.004987123356660592,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.47427890782569,39.43626898581395,-78.32593926505812,71.98454507887644,89.92584042602748,47.786741442498816,-832.2685101704312,315.4901518865116,-939.9112711806976
257,0.9736618380726787,1.015463849874592,0.9972487363690924,0.02948183269046691,0.02459188609670638,0.004877890194494988,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.55439492301073,39.031424156960526,-78.98774808470866,72.16223754106957,89.64215288676284,48.01272701696022,-832.9895543070966,312.2513932556842,-947.8529770165038
258,0.9739966685941082,1.015813419424657,0.9981378113867615,0.029312411020123323,0.024742381202530042,0.004850479123165267,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.6281409356219,38.531829216677394,-79.61405057350302,72.31199642636429,89.34833223773575,48.269735315869205,-833.6532684205971,308.25463373341915,-955.3686068820363
259,0.9741762947667687,1.0160007338236408,0.998665609934347,0.029370727224117658,0.02485985536520114,0.004855012085556898,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.66881828422163,38.11460443177817,-79.99548651159002,72.4576562596619,89.12351028351328,48.366183209385206,-834.0193645579947,304.91683545422535,-959.9458381390801
260,0.9741484670306793,1.0161348707115847,0.9989045666446511,0.02956041314875156,0.025014381788324994,0.004881009397312027,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.68149886561157,37.848183716683536,-80.09063100108978,72.60027879826087,88.98993681959107,48.253662966032664,-834.1334897905042,302.7854697334683,-961.0875720130773
261,0.9737542189351424,1.0159581769017247,0.9986645114369872,0.02971326001047813,0.025151720962068063,0.004903670794665451,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.68154017281728,37.71240287801059,-79.96884658031199,72.73298910202746,88.93011580267286,47.984280719758544,-834.1338615553556,301.69922302408474,-959.6261589637439
262,0.973215337209056,1.015884912103546,0.9983731631287271,0.02998388421360747,0.025401807225795093,0.004943386538827332,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.68445749770068,37.64291706294867,-79.74883858207187,72.84412918418818,88.90800683005008,47.65526968902961,-834.1601174793061,301.14333650358935,-956.9860629848624
263,0.9728635681820821,1.0158296188781242,0.9982246003267122,0.03016935083666781,0.02557814199863915,0.004970759469297088,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.70593538709603,37.57861278552252,-79.54783911287406,72.92319396945229,88.89309284143482,47.363907600353556,-834.3534184838643,300.6289022841802,-954.5740693544888
264,0.9728205131677461,1.0159325759222966,0.9981055836111378,0.030171821028628046,0.025591407047787333,0.004973307469323139,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.748876370271,37.50135462338979,-79.4240184005752,72.96656155337499,88.87836805601513,47.15579735700372,-834.739887332439,300.0108369871183,-953.0882208069025
265,0.9728781907306704,1.0160923201382641,0.9980504697849942,0.030134555671377638,0.02557587818133585,0.004970773515677933,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.80261591334568,37.427024521538435,-79.37275441502578,72.98234679774347,88.87058722468001,47.023724477099,-835.2235432201111,299.4161961723075,-952.4730529803094
266,0.9729513015578728,1.0160924520743604,0.9979872800686546,0.030080882085441303,0.025513432775752635,0.004967714491157534,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.85452040399517,37.38188723952554,-79.37160617294232,72.98648468348149,88.87708551775438,46.94575743129262,-835.6906836359565,299.0550979162043,-952.4592740753078
267,0.972836525990748,1.0160941592676223,0.998082322991551,0.03019797374967465,0.0256170200631589,0.004979815069653323,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.89713481735001,37.37403390833643,-79.40149306365966,72.98778684789052,88.89942151642829,46.901946161981314,-836.07421335615,298.99227126669143,-952.8179167639158
268,0.9732503031740162,1.0161539261011578,0.9983535494247383,0.030036941660249422,0.02545411579622968,0.004956989200932741,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.9333610649777,37.3816702931007,-79.44227629290076,72.98708549939762,88.92741198476968,46.8731844624301,-836.4002495847993,299.0533623448056,-953.3073155148091
269,0.9734359661347952,1.0161998923371958,0.9983550474642809,0.029936589271054727,0.025351054679537518,0.004946971048621998,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.96230316986133,37.393768591868835,-79.45918272061111,72.98812999228718,88.95696360795529,46.829610294438,-836.660728528752,299.1501487349507,-953.5101926473334
270,0.9733149175180085,1.0162500789068412,0.9983162864328506,0.03001975566465993,0.025433194997408926,0.004958338373475757,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.97351661833585,37.41597630178064,-79.42953400809894,72.99797580671935,88.99234588893478,46.75251725666609,-836.7616495650227,299.3278104142451,-953.1544080971872
271,0.9732479168678466,1.0162416898455686,0.9981544575927689,0.030000080416634465,0.025425646491259123,0.004961103794896948,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.96907266302681,37.44810955550594,-79.374179747845,73.01185914308478,89.03162397147337,46.65995464700709,-836.7216539672413,299.5848764440475,-952.4901569741401
272,0.9729626543816614,1.0162311755660274,0.9979877732839901,0.030141772010262625,0.02556328791094532,0.004983728746072906,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.9623162326286,37.480637109050626,-79.328200467392,73.02102128857878,89.06633439747469,46.581773169055566,-836.6608460936574,299.845096872405,-951.9384056087039
273,0.9727520988037557,1.0162059171534363,0.9978370912169754,0.030234155601640614,0.025655581613726646,0.004999554662820825,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.96107417854643,37.502389557839514,-79.31850586483904,73.01994054769837,89.08920471666714,46.53960966493091,-836.6496676069178,300.0191164627161,-951.8220703780685
274,0.9725813683458069,1.01617490910737,0.9977979865815279,0.030356113229575456,0.02575596291699507,0.005011896827930385,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.96884126314983,37.508828087351745,-79.358195772683,73.00272852421847,89.09968552617993,46.54390906546051,-836.7195713683484,300.07062469881396,-952.2983492721961
275,0.9724994125450894,1.0162373060841052,0.9979025308696315,0.030473581164441352,0.025864293778482518,0.0050232538417223195,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.98544149253081,37.501275801070776,-79.4374102687767,72.97145813179239,89.10227948298521,46.58658770841133,-836.8689734327774,300.0102064085662,-953.2489232253205
276,0.9725313676965639,1.016353078792087,0.9979256864020755,0.030500638444646056,0.025890597614917677,0.005030385797927224,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-93.00303450571641,37.488142315694006,-79.52753240598626,72.92911049426156,89.10305069745756,46.64397962475155,-837.0273105514477,299.90513852555205,-954.3303888718352
277,0.9727269131121589,1.0164221027541924,0.9980403449765439,0.030414221705411287,0.025809296832623143,0.005015848707510704,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-93.01527597248513,37.48525273789918,-79.60197138604128,72.88047269032349,89.1066776656227,46.69466837570441,-837.1374837523662,299.88202190319345,-955.2236566324955
278,0.9725576958714521,1.0164595272391592,0.9980715006082065,0.030553438634737938,0.02594644868734608,0.005030801487331985,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-93.01863186311465,37.50201131767634,-79.65232638574643,72.83514426078925,89.11459565057616,46.73185740309782,-837.1676867680318,300.01609054141073,-955.8279166289573
279,0.9724925476744881,1.0163746536356282,0.9980552123252362,0.030604452649383367,0.025973169932976346,0.005038994923916389,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-93.01394464477387,37.533696701566114,-79.67676087046227,72.79526351501697,89.12433687344145,46.75358431236606,-837.1255018029649,300.2695736125289,-956.1211304455472
280,0.972442560161781,1.0162166782300686,0.9980259453941271,0.030597197731293258,0.02595176902276518,0.005036713532512008,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-93.01001559232273,37.56673349689498,-79.68319862799446,72.75541274543696,89.13088536108036,46.76441238423904,-837.0901403309045,300.53386797515986,-956.1983835359335
281,0.97228330290773,1.0163240166677274,0.9981300509342507,0.030768326687356344,0.026122468707342392,0.0050568615570838905,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-93.01086524260357,37.57674619345509,-79.69082392986459,72.71495766012367,89.12507769843063,46.77927014775506,-837.0977871834322,300.6139695476407,-956.2898871583751
282,0.9720786151419366,1.0164029811908748,0.9981897395027328,0.03096402317669929,0.02631021057429304,0.005082186266103019,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-93.01404041776087,37.56344202104755,-79.70073513793534,72.67448852286948,89.11057950871565,46.79942299067715,-837.1263637598478,300.5075361683804,-956.4088216552241
283,0.9719019895119193,1.0164814129132502,0.998119222884963,0.031092703078221963,0.02643374100592081,0.005100784045654615,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-93.01636289302402,37.56282338375152,-79.69812254761116,72.62488918785829,89.10411851387417,46.81464526812968,-837.1472660372162,300.50258707001217,-956.377470571334
284,0.9774745607743781,1.0222339091024382,1.003854843591876,0.030992538869395615,0.02637375013583905,0.005080816183845326,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-93.02126682637028,37.593317171083044,-79.68806366657579,72.56552981270481,89.10974698156586,46.82879601321316,-837.1914014373325,300.74653736866435,-956.2567639989095
285,0.9769164498944202,1.0219191470039795,1.0032085836220297,0.031049897168102036,0.02643457383249243,0.005096481325942735,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.95920891057982,38.02033830012931,-79.35226314381843,72.56359555351219,89.30508084961305,46.56756336484957,-836.6328801952184,304.1627064010345,-952.2271577258211
286,0.9755813457689814,1.020946833328659,1.0013470251539418,0.03152803295292293,0.026489805798076017,0.005171246539301715,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.65772938192589,39.19960704880607,-78.28232657930194,72.56006543552401,89.83740740389041,45.71156516674045,-833.9195644373331,313.5968563904486,-939.3879189516233
287,0.9742780489574486,1.0196367819684304,0.9993107425386143,0.0318733561701803,0.026430139562264466,0.005275567555787629,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-92.23616399168652,40.64987950125081,-76.93595661891743,72.49204973240302,90.45583380857069,44.65202265152463,-830.1254759251788,325.19903601000647,-923.2314794270092
288,0.9735132811767266,1.0186257917559733,0.9979419904239313,0.03193991848571063,0.026282611411962194,0.005337749641360832,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.97073880073236,41.76031500912485,-76.07165626300747,72.44391138439632,90.88971003553117,43.95404303529297,-827.7366492065913,334.0825200729988,-912.8598751560896
289,0.9731632126361834,1.0182523086109487,0.9974691908946348,0.03195705908877439,0.026260185804964954,0.00535167154994255,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.89823344862272,42.38108733851907,-75.88437008903526,72.44350339392963,91.08854943302089,43.74371780746517,-827.0841010376045,339.0486987081526,-910.6124410684231
290,0.9731233072394608,1.018278834788634,0.9976449029906653,0.03189365306897312,0.02628942992232594,0.00531905106936994,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.92377696938723,42.59066245275623,-76.21129626714121,72.4421513581626,91.09646195394821,43.917125957861444,-827.3139927244852,340.7252996220498,-914.5355552056944
291,0.9734486468691788,1.0185100748310985,0.9982091180337067,0.03171768391844412,0.026244916418672815,0.005260211170094172,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.96191696020837,42.5822100839599,-76.77606775786349,72.4065378520818,91.00963225416034,44.28933510598026,-827.6572526418753,340.6576806716792,-921.3128130943619
292,0.9738736758536337,1.0187009956646067,0.9988095929264905,0.031481545508520246,0.026149965146129266,0.005197096091631617,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.98852156291169,42.531730491510686,-77.33187946798559,72.35921669190876,90.91171500525458,44.67741342460591,-827.8966940662052,340.2538439320855,-927.982553615827
293,0.9739284989166763,1.0188860746560504,0.9993024235237006,0.03140374984591878,0.026258535787228896,0.005157510102863129,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.98860796302588,42.53191960936221,-77.72420584641289,72.31960877883094,90.84355786285802,44.95509805728132,-827.8974716672329,340.2553568748977,-932.6904701569546
294,0.9740467134797545,1.018939223701821,0.9994892099797701,0.03133043790670216,0.026243797704444512,0.005141963400066511,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.96166824567793,42.602959048599956,-77.90263905069841,72.2927427463444,90.81233441268648,45.07268336069476,-827.6550142111014,340.82367238879965,-934.8316686083809
295,0.9740383883565809,1.0190805508976855,0.9994298230790885,0.03149904957342792,0.026309659486858133,0.005174699095661124,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.91575042154665,42.72962818363115,-77.8976418342903,72.26730562079089,90.8079784466277,45.049514125403235,-827.2417537939199,341.8370254690492,-934.7717020114835
296,0.9739295439967001,1.019005986533095,0.9991748112580223,0.03159692452220382,0.02630989758972037,0.005201745484530946,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.86051101505473,42.888975737626446,-77.79089313438253,72.23984055752071,90.81590910579352,44.948484095740376,-826.7445991354925,343.11180590101156,-933.4907176125904
297,0.9737967235996408,1.0188087143303772,0.99894641486956,0.031572905723889724,0.02626523930590193,0.005202166168424479,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.8031978124655,43.05726172243705,-77.673440003678,72.20817085089988,90.822992752936,44.83881234951298,-826.2287803121895,344.4580937794964,-932.081280044136
298,0.9737422798150289,1.0186701994235905,0.9988593580779036,0.03150853468056083,0.026220607127660583,0.00519045127670906,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.74782035374672,43.19528123477046,-77.60506147748288,72.16489483613205,90.81177862573446,44.76603894181608,-825.7303831837205,345.5622498781637,-931.2607377297945
299,0.9737328314093555,1.0186237413576196,0.9989440830230584,0.03143977004948929,0.0262165490023302,0.0051715589262064975,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.6972288679064,43.2721639124106,-77.59647260040688,72.11244226991082,90.77149348561831,44.73957524072819,-825.2750598111577,346.1773112992848,-931.1576712048826
300,0.9738335382436333,1.018651480701601,0.9990252090687017,0.03139784082267733,0.026183759449508234,0.0051651574337480905,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.6484562055994,43.29767239599134,-77.61784012119645,72.05623998332403,90.71240759458728,44.73767299061142,-824.8361058503946,346.38137916793073,-931.4140814543574
301,0.973932127166587,1.0187237668482299,0.999000818820909,0.031437773730404434,0.026157537568588355,0.005180626240277597,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.59586243280312,43.30201125507752,-77.62862326409308,71.9987773104518,90.64951163110211,44.72906547349656,-824.362761895228,346.41609004062013,-931.543479169117
302,0.9741183359773962,1.018775633500248,0.9989754930378784,0.03140827135622836,0.026068285698612446,0.005189096292855725,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.53915115130366,43.310182583772345,-77.61579923777519,71.94583527644816,90.59019593256647,44.70371322553387,-823.8523603617328,346.48146067017876,-931.3895908533023
303,0.9742843747560014,1.0187511372200275,0.9990592872380971,0.03133692269240542,0.025994754681821625,0.005181313624014485,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.47869045380806,43.33357442961932,-77.59231759964398,71.90059007150144,90.53846909665339,44.671068764956814,-823.3082140842725,346.66859543695455,-931.1078111957278
304,0.9744425497218521,1.018866257516947,0.9991722067398366,0.03137160767167097,0.02599057125669577,0.005192578722191476,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.41426357916664,43.36858160249527,-77.56167877501743,71.86370852886671,90.49379990072977,44.63252887799113,-822.7283722124998,346.94865281996215,-930.7401453002091
305,0.9745918124484273,1.0188732475820743,0.9991867975046493,0.031325387068223215,0.02591226957954665,0.00519097851861235,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.34798332284271,43.41428650794859,-77.51300199542364,71.83845413282548,90.45717238416933,44.578358763074455,-822.1318499055843,347.3142920635887,-930.1560239450837
306,0.9744856404085195,1.018761795623956,0.9990088979702538,0.03134750287659357,0.025905049117472784,0.005200013294476323,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.27468550197392,43.47726008275556,-77.44080540603966,71.8186582308247,90.43305054335845,44.50495568038941,-821.4721695177653,347.8180806620445,-929.2896648724759
307,0.9743297659742314,1.018606635208346,0.9987868144738599,0.03135326937736542,0.025899081591793164,0.005206086529582997,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.19245200298526,43.54387903803721,-77.36419220838319,71.79326615181891,90.41416352185526,44.429591549947425,-820.7320680268674,348.3510323042977,-928.3703065005983
308,0.9742404482658491,1.0184154317100471,0.9986358130825974,0.03125402093017709,0.02582935427725392,0.00518766437593699,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.11884187739821,43.5805001552673,-77.32173816018769,71.76435784399186,90.38415084556391,44.38207631939648,-820.0695768965838,348.6440012421384,-927.8608579222523
309,0.9743388955126223,1.0183078564533898,0.998618502947477,0.031148000672487505,0.025723441100573258,0.005174496624992055,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.06785524649307,43.5626979763758,-77.33352228118262,71.73877554426637,90.33329808607648,44.3774109472883,-819.6106972184376,348.5015838110064,-928.0022673741914
310,0.9743365011646458,1.0183999050239645,0.9987155639414595,0.031207052879327804,0.025784718382092908,0.00517901865354106,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.03244202338288,43.49080035119548,-77.38493929861946,71.71654623794005,90.26506687219074,44.40505389642199,-819.291978210446,347.92640280956385,-928.6192715834335
311,0.9745339244185361,1.018480859026218,0.9989667437222033,0.03111266849915565,0.02573942308705815,0.005156757696922962,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-91.00231520011101,43.395539441258165,-77.44339402988757,71.69716363295134,90.19519629607844,44.43962312017707,-819.0208368009991,347.1643155300653,-929.3207283586509
312,0.9745947992522276,1.0185661352586584,0.9989955141121387,0.03114331935194069,0.025748008413993554,0.005165162312604386,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.9684507679637,43.32085261297079,-77.47044502130642,71.67840223691506,90.14307841873419,44.45167904232041,-818.7160569116734,346.5668209037663,-929.645340255677
313,0.9747322168924294,1.0185778490826787,0.9990047708703949,0.031131434560029793,0.025688770809878244,0.005172483141731445,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.92143906431974,43.28660259242662,-77.44614178744315,71.6544729600912,90.11570117520806,44.42675666116456,-818.2929515788777,346.29282073941295,-929.3537014493179
314,0.9748783615023886,1.0186407456819038,0.9990357266999625,0.03109839074796292,0.025634497331330528,0.0051749335987993665,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.86301708987135,43.28512583403136,-77.38906410132103,71.62600753170626,90.10518743789781,44.37881188790304,-817.7671538088422,346.2810066722509,-928.6687692158523
315,0.9749899378768341,1.0185888832437722,0.9990222390364507,0.030986802810199648,0.025537217791740778,0.005161376581500138,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.79539442922729,43.3033313955173,-77.32173661737859,71.59348906430594,90.10263615420662,44.32360797860091,-817.1585498630456,346.4266511641384,-927.8608394085431
316,0.974965958760869,1.018489826613445,0.9988708308022634,0.030950865313884225,0.025481298139679042,0.005164391889347759,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.71702628695296,43.33003521554305,-77.24946708839995,71.55508697489596,90.10398746003926,44.264180650741956,-816.4532365825767,346.6402817243444,-926.9936050607994
317,0.9748982437815648,1.0182678045052909,0.9988029784736516,0.030829589212610642,0.02540823506591478,0.0051393758876628086,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.63275510504815,43.34616604926708,-77.18556966735996,71.51411392803249,90.10043729459665,44.21305781687688,-815.6947959454333,346.76932839413666,-926.2268360083194
318,0.975084424945959,1.0184399710615064,0.998882497425151,0.030881506384825487,0.025390156464603658,0.005158651175740522,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.55410696689397,43.32568131417159,-77.14857642018423,71.47539518606513,90.08074171184582,44.18577555774851,-814.9869627020457,346.6054505133727,-925.7829170422108
319,0.9750297707366318,1.0184310549037003,0.9988364683583703,0.03089482138231324,0.025405421770009123,0.005159627200375731,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.48037925900906,43.276790450129,-77.13181886438642,71.43839917612156,90.05016016039797,44.17623007071297,-814.3234133310815,346.214323601032,-925.581826372637
320,0.9750755486767032,1.0184622118988735,0.9987726572868977,0.03091928349338445,0.025385047245754643,0.005172023267404934,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.40382192641628,43.2371134373956,-77.11791245115913,71.4006010809095,90.02408996407193,44.17134925680123,-813.6343973377466,345.8969074991648,-925.4149494139095
321,0.9749672710463001,1.0184246037235642,0.9987291279529161,0.030951211411220366,0.02542589298453001,0.005173679690253069,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.32964256429482,43.214682309381644,-77.10914159887803,71.36358363016723,90.00586096625041,44.17038050331623,-812.9667830786533,345.71745847505315,-925.3096991865362
322,0.9748789020229985,1.0182866632195133,0.9987238421244907,0.030907613842144917,0.025420616857882338,0.005156163016417605,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.26554157825075,43.19670877162223,-77.11305196486101,71.32869506135624,89.99042334922741,44.176807457474034,-812.3898742042568,345.5736701729778,-925.3566235783322
323,0.9746125179595224,1.0181918884632204,0.99873880633191,0.030925901618896162,0.025533578298112296,0.005138916999999355,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.21949568939485,43.16707253431927,-77.12810799929692,71.29997242199353,89.97031916784779,44.19027540409199,-811.9754612045537,345.33658027455414,-925.537295991563
324,0.9748324712504933,1.0182715077950024,0.9988951788706871,0.030847826195609933,0.025463899899863782,0.005126761344697613,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.19943411632104,43.110812397514735,-77.14762633669937,71.2804912071413,89.94011220612161,44.20559144438012,-811.7949070468894,344.8864991801179,-925.7715160403925
325,0.9748652880306843,1.0183276409956294,0.9989467743014012,0.030852383920305596,0.02547289449262006,0.005127072156778047,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.1989135501946,43.0419119478893,-77.1565559972146,71.26828700132288,89.90755797371646,44.211868186397226,-811.7902219517514,344.3352955831144,-925.8786719665752
326,0.9746761461656211,1.0183577085740165,0.9989592245947435,0.030956978516927386,0.02560008781939957,0.0051349515900810435,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.19823006232293,42.98896512982535,-77.13990928652004,71.26043727273412,89.88355383276692,44.199388119274886,-811.7840705609065,343.9117210386028,-925.6789114382404
327,0.974596827881885,1.0183526732683112,0.9989935757903599,0.03095622288605612,0.025646344447214753,0.005127411902232747,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.19616936076365,42.96208654778513,-77.10168505720128,71.25490219968707,89.87085463022456,44.170338168967234,-811.7655242468728,343.696692382281,-925.2202206864154
328,0.9746069401328419,1.0183357954539787,0.9989138154696718,0.030953096039333296,0.025616868509340807,0.005132007916460087,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.20713442983728,42.953674732062055,-77.05252070494359,71.25285333782233,89.86678711517015,44.1320319052109,-811.8642098685356,343.62939785649644,-924.6302484593231
329,0.9746865057996152,1.0182865340885636,0.9988842058841974,0.03087420762199592,0.025538161842856445,0.005120252732192088,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.23128564166025,42.953533119358354,-77.0017495296676,71.25772754273001,89.86825103982434,44.09359317724823,-812.0815707749423,343.62826495486684,-924.0209943560113
330,0.9745191880230752,1.0182395538868005,0.99877785062627,0.030922663428882564,0.02559563904357589,0.005126147185203545,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.25498521871259,42.95214421333333,-76.96140190102703,71.26614923718891,89.87274336177333,44.065390473838235,-812.2948669684133,343.6171537066666,-923.5368228123244
331,0.9746389481618112,1.0182198965196412,0.9987525051519873,0.030901566794112455,0.025526191762769112,0.005131541812021708,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.27441607065026,42.94353922522644,-76.93925020018428,71.27408692105817,89.87848526790961,44.05335028606409,-812.4697446358523,343.5483138018115,-923.2710024022114
332,0.9746900421695379,1.0182585098711434,0.9987809695978251,0.030943887988375527,0.02553513074338183,0.005142074138926967,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.29398986347873,42.92728651438438,-76.93884774395188,71.28228680660892,89.88334059882357,44.05899575500032,-812.6459087713085,343.418292115075,-923.2661729274225
333,0.974961854879739,1.0182261352416264,0.998843081604829,0.030812309598663067,0.02537704938699195,0.005129873588863962,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.30803235107179,42.910627763548206,-76.95325583692812,71.28903732997883,89.88916662087743,44.073406713048776,-812.7722911596461,343.28502210838565,-923.4390700431375
334,0.9750595263350922,1.0182793462372117,0.9988167934973403,0.030809511283647787,0.025332324951016585,0.0051390145624557225,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.30664568270235,42.90128789367099,-76.96576937628289,71.29151496535536,89.90086291645073,44.08183822497423,-812.7598111443211,343.2103031493679,-923.5892325153947
335,0.975052852539774,1.0182187714482855,0.9987628214794795,0.03081420577550268,0.02530853287183102,0.005146871881547973,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.28365752305109,42.89988700031354,-76.96803532333523,71.28964682711496,89.91938615799205,44.08024542875338,-812.5529177074598,343.1990960025083,-923.6164238800227
336,0.974969558373291,1.0182232875318948,0.998744426072822,0.03085659992915331,0.025354688456531473,0.005150573659153445,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.24392174856897,42.90402022124016,-76.96712168796448,71.28483940669196,89.94308290780232,44.07684766497111,-812.1952957371207,343.2321617699213,-923.6054602555738
337,0.9749143231476533,1.018184421586469,0.998599008233298,0.030877327431207236,0.025341566224409903,0.005163360302969169,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.2022162319358,42.90693864680867,-76.97371534621021,71.27916707351572,89.96706086773214,44.080059700744584,-811.8199460874222,343.25550917446935,-923.6845841545226
338,0.9751810293299434,1.0181426106093012,0.998644030394572,0.030727110585780232,0.02517688956902787,0.005149939915042175,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.17078458913792,42.90345613289777,-76.99698303635495,71.27725466119637,89.98801719500612,44.0961289714193,-811.5370613022413,343.2276490631822,-923.9637964362594
339,0.9752660757124056,1.0180778056985818,0.9986682723688327,0.0306528613093983,0.025102701344778388,0.005140338897095728,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.14298362926293,42.88788982318046,-77.04015985435505,71.2775975363532,90.00346258043628,44.12558426349354,-811.2868526633664,343.10311858544367,-924.4819182522607
340,0.9753883452235176,1.018139561711607,0.9987657903674856,0.030615968864469947,0.025069321066057543,0.005133808663301572,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.10413055246737,42.85502895493939,-77.0897363557944,71.27421844849408,90.01218200321574,44.156402374171506,-810.9371749722063,342.84023163951514,-925.0768362695328
341,0.975268719191454,1.0181468210046807,0.9986254914606537,0.03072118679024393,0.025127734187837553,0.005160447874848943,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.05411448370938,42.81324042253776,-77.12666995186386,71.26883742980601,90.01869863236114,44.17632589119853,-810.4870303533845,342.5059233803021,-925.5200394223664
342,0.9751887664567085,1.0181102402646114,0.9986452972959593,0.030727043686261328,0.0251709975466564,0.005154864181231483,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.00273713076038,42.77717955829346,-77.15233595875783,71.26532523575463,90.02903117897498,44.1877724797812,-810.0246341768434,342.2174364663477,-925.828031505094
343,0.9753843261765028,1.0182563439436993,0.9987267685387691,0.03073381685635947,0.025135718354350602,0.00516646583725262,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.96191339882641,42.74714792526244,-77.18406246967699,71.26366918716106,90.0427283649234,44.20234263750539,-809.6572205894377,341.9771834020995,-926.2087496361238
344,0.9757154566585181,1.0183253929361546,0.9989267708947257,0.030577241268916824,0.02499582500692689,0.005142739318952041,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.92964652003266,42.72649770727751,-77.22110208757609,71.26340615568023,90.06001458631238,44.218732826217654,-809.3668186802939,341.8119816582201,-926.653225050913
345,0.9757664127160763,1.0183174785745657,0.9989938935924116,0.030521682520220694,0.024966559367218456,0.005126639907587802,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.88577666400391,42.73219650480558,-77.23769408471234,71.26233044933473,90.0883752531801,44.21763415950102,-808.9719899760353,341.85757203844463,-926.8523290165482
346,0.9755884459134369,1.018123970046053,0.9987911434687067,0.030507864660836086,0.024950751430538563,0.005127131473040039,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.82135955725823,42.76211743251568,-77.21517330738511,71.25667073170992,90.12673163348886,44.185335320820656,-808.3922360153241,342.09693946012544,-926.5820796886214
347,0.9755747433133588,1.0180471490495149,0.9987765544089694,0.030468647292027886,0.024925773501439867,0.00511808595243761,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.7563896402823,42.782480239937485,-77.17480808567069,71.25003315644972,90.15794643861165,44.13903394707544,-807.8075067625407,342.2598419194999,-926.0976970280483
348,0.9754355038128087,1.0179551952999812,0.9987233985260737,0.03051136696637791,0.024972491594287893,0.00512034420120173,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.7096298381712,42.76237497022011,-77.15259832440721,71.24769611772267,90.16890482584888,44.106708664734946,-807.3866685435407,342.09899976176087,-925.8311798928866
349,0.9754200714884961,1.0179726888429412,0.9987387623805702,0.0305410687979382,0.02499994321130651,0.005124381657003234,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.68086125592842,42.70137757231603,-77.15635582573944,71.248288997831,90.15973252572346,44.09252029912884,-807.1277513033558,341.6110205785282,-925.8762699088733
350,0.9755089323029416,1.0180607247749158,0.9987760544191596,0.03053737351617067,0.024986496295841452,0.005127911928598413,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.66918752855837,42.617691940819924,-77.17742721527144,71.25277961932375,90.13780333711419,44.08945300644981,-807.0226877570253,340.9415355265594,-926.1291265832572
351,0.9754391635473639,1.0181248004062957,0.998760355066956,0.030605193786726607,0.025046583270396872,0.005139846877529751,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.66785452876779,42.53813713850538,-77.20229868033057,71.26113414354613,90.11700713353693,44.08783016464926,-807.0106907589101,340.305097108043,-926.4275841639669
352,0.9755184459632976,1.018140271543688,0.9987805625719608,0.030609217787450144,0.025021969623901602,0.005146720434095877,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.66966749070906,42.48164560656972,-77.22000016980556,71.27046541397713,90.10647009327451,44.08067642690039,-807.0270074163815,339.85316485255777,-926.6400020376667
353,0.9755374915786383,1.0181399842720995,0.9988096244465811,0.0305965168380351,0.025017951958738894,0.0051435062283826894,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.67315865763474,42.447354715420644,-77.23061866880403,71.27982364651342,90.10350378613813,44.07020265478265,-807.0584279187127,339.57883772336515,-926.7674240256483
354,0.9757813221300864,1.0180612675011516,0.9989040549222291,0.030379961026378195,0.024844560669470755,0.005106235800896612,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.67278212595006,42.42765574507321,-77.23420357706168,71.28719651486055,90.10400994737934,44.056853691137306,-807.0550391335506,339.4212459605857,-926.8104429247401
355,0.9758731337791475,1.017976013766849,0.9990063848228533,0.030236548917827986,0.02476159543226217,0.00507232322825489,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.66166456263198,42.411583085388486,-77.22459256686354,71.2911347880215,90.10375425729625,44.03734256782643,-806.9549810636878,339.2926646831079,-926.6951108023624
356,0.9758483978537908,1.0179457492135,0.9988982494419529,0.03028773567884998,0.02476517662356671,0.005090956781875142,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.63464604926003,42.3847221335099,-77.19278087940593,71.29168677826549,90.09774250726473,44.00591939731681,-806.7118144433402,339.0777770680792,-926.3133705528711
357,0.9758643800684061,1.0179647930201174,0.998852714595062,0.030322019655272616,0.024763250253603913,0.005104000729002358,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.59779920061307,42.341848620541086,-77.145795493901,71.28847009411646,90.08490877790504,43.96551927787372,-806.3801928055176,338.7347889643287,-925.7495459268121
358,0.9758300223330816,1.0179113332254348,0.9987979577778532,0.030334860085040348,0.024757024178677763,0.005108662161144121,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.56461927203733,42.29326059212639,-77.10657908325628,71.28459132125423,90.07009646784348,43.930632089549874,-806.081573448336,338.3460847370111,-925.2789489990753
359,0.9757734344800785,1.0178580369883572,0.9987455605408467,0.030335818325951454,0.024756082411329566,0.005108341472272661,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.54252610534655,42.24657758429289,-77.08673694791145,71.28680799769221,90.05718033925405,43.91005953416985,-805.8827349481189,337.97262067434315,-925.0408433749374
360,0.9756236365566644,1.0178311315293056,0.9987309005547967,0.03035610299465829,0.02482078774975537,0.005102008993848393,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.53106817596081,42.1958522631419,-77.08514704045514,71.29595186769257,90.04353782039762,43.90512260035432,-805.7796135836473,337.5668181051352,-925.0217644854616
361,0.9754935201528896,1.01782192501659,0.9987109841152193,0.03040843009708341,0.024889254724784583,0.005104965224203722,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.53218452735513,42.136930512154976,-77.09737739344197,71.31040559154616,90.02572295847283,43.91418697598559,-805.7896607461961,337.0954440972398,-925.1685287213037
362,0.9752583263487109,1.0178570366462074,0.9987677489865293,0.030514683001301918,0.025052171875602557,0.005107012111685725,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.55503783207621,42.07372222715416,-77.11831741778782,71.3347750842138,90.00311685689103,43.93409532517459,-805.9953404886859,336.58977781723326,-925.4198090134538
363,0.9752819505475517,1.0179636791836741,0.998819622282411,0.0305878300097733,0.02509970007195639,0.005119619747505143,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.60452829840104,42.013736371039954,-77.14038306753547,71.37128471253374,89.9785974190177,43.957150714908266,-806.4407546856094,336.10989096831963,-925.6845968104257
364,0.9756215289438002,1.0180639025610823,0.9989119289843965,0.030516215860891666,0.024967252674292457,0.005124668723980671,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.67682314222426,41.97145083091713,-77.15268593825472,71.41872846805066,89.96013578021481,43.973445569416896,-807.0914082800184,335.771606647337,-925.8322312590567
365,0.9759208845180168,1.0180266070039456,0.9990132867350929,0.030359353073657138,0.024795650958346488,0.005108413368692173,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.74687567868328,41.96236326144213,-77.14740426256937,71.47115096261554,89.9548993378061,43.97808641685102,-807.7218811081495,335.698906091537,-925.7688511508325
366,0.9759354147021931,1.0178519008879718,0.9989625315873751,0.030262325699516198,0.02471026506835941,0.005094711852378598,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.78168616935324,41.97981919419791,-77.11838801839413,71.51703613021687,89.95984870299135,43.966874977467306,-808.0351755241791,335.83855355358327,-925.4206562207295
367,0.9759371590781021,1.0177244028379557,0.9989771871657455,0.03015319675679836,0.02464699740770184,0.005070540555761733,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.77960243342343,41.98945505204071,-77.07002511859963,71.55214752738084,89.9582589638071,43.94294496751943,-808.0164219008109,335.9156404163257,-924.8403014231956
368,0.9757766466514591,1.0176775047033189,0.9989966016070136,0.03015193331619046,0.024717189585980015,0.005055800342525475,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.76479864737776,41.95924803553578,-77.01861302702646,71.58472927313424,89.93253343597198,43.91880342768235,-807.8831878263999,335.67398428428623,-924.2233563243176
369,0.9756862663734926,1.0175560285158263,0.9989492959963788,0.030068180513264726,0.024692286067498282,0.00503414176447541,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.75978302769266,41.89053018195395,-76.96994508556914,71.62366973127907,89.88565947310221,43.899445292678905,-807.8380472492339,335.1242414556316,-923.6393410268297
370,0.9754324467087945,1.017703690782674,0.9989638838235555,0.03029755651664003,0.024909424425191635,0.005062438401369624,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.77546967093036,41.7969517439201,-76.92223637414735,71.67075700200554,89.82739929007847,43.88328230431758,-807.9792270383733,334.3756139513608,-923.0668364897682
371,0.9752527760098513,1.0178101541593405,0.9989908677225344,0.030445962617726727,0.025065364876617948,0.005079296846166389,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.81569256392186,41.6957760911728,-76.87952178894791,71.72707429459656,89.76739531787575,43.871876584440756,-808.3412330752967,333.5662087293824,-922.554261467375
372,0.9752805557437684,1.0178146957719478,0.9989748262366349,0.030447759359863456,0.025053169671524208,0.005080605755214076,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.88069211348255,41.621044952174195,-76.84091381453074,71.79254132769195,89.72301643939207,43.862777797784766,-808.926229021343,332.96835961739356,-922.0909657743689
373,0.9753171571116943,1.0179041691042041,0.9989760690218629,0.03049471233157486,0.025071942520428016,0.005089685022633228,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.95998453807118,41.58402918329411,-76.80534034880314,71.86319005382815,89.69646015662431,43.85544902564883,-809.6398608426407,332.6722334663529,-921.6640841856376
374,0.9755324377710244,1.017838107965877,0.999009792604493,0.0303466540026093,0.02492366733404038,0.005070626718924724,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.03596745687717,41.57200424977289,-76.7756873080947,71.93305008381914,89.67836266150357,43.85106672406879,-810.3237071118946,332.5760339981831,-921.3082476971364
375,0.9757431517004175,1.0178273409626908,0.9990208445689868,0.03026500832831162,0.024804066567266497,0.005068592437040166,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.09368651228272,41.57441221049573,-76.74835129080297,71.99490496454735,89.66488482589672,43.8462533550176,-810.8431786105444,332.59529768396584,-920.9802154896357
376,0.9758350642960014,1.0178650140695706,0.9991340961451052,0.03022588234014292,0.024788884686494973,0.00505725591850913,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.12028490841853,41.575003893198414,-76.71703679065934,72.04119756046815,89.64906628102014,43.83704258510639,-811.0825641757667,332.6000311455873,-920.604441487912
377,0.9760283402193476,1.0179699001872595,0.9991798664793854,0.030217637193177004,0.024733035633737556,0.005066936131307638,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.11558070605363,41.572091828401234,-76.67423628116467,72.0725222580342,89.6307141708614,43.81882647939921,-811.0402263544827,332.5767346272099,-920.090835373976
378,0.9762503644184048,1.0179620294122609,0.999134321322904,0.030116025710298987,0.0245936374568289,0.005066154983691818,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.08555566815082,41.58482809011743,-76.6132633954695,72.09186700123061,89.62114833512979,43.78799205195269,-810.7700010133574,332.67862472093947,-919.359160745634
379,0.9761498908202072,1.0179372083242715,0.9989823036212058,0.030208270216693204,0.02463125646194374,0.005091707122797867,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-90.02834043625845,41.61925060508944,-76.54041653628893,72.09893122264621,89.62325794231747,43.74903244739662,-810.255063926326,332.9540048407155,-918.4849984354671
380,0.9759440634281569,1.0178405708833418,0.9989063279028481,0.030247082385922282,0.024695498191358082,0.005089519947100882,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.95375613659759,41.657172863996514,-76.48029770733234,72.09906551239074,89.62462454852042,43.71943929324058,-809.5838052293783,333.2573829119721,-917.7635724879881
381,0.9758791506838173,1.0177111323006987,0.9988240993185163,0.03021629346189764,0.024668808058520737,0.005082845044874442,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.88997089444905,41.678154161865415,-76.45319158726294,72.1001107335916,89.6135328110076,43.71222228719752,-809.0097380500414,333.4252332949233,-917.4382990471553
382,0.975460346217254,1.017566203587578,0.9986778331679351,0.030302579662118946,0.02481766698490209,0.005076882357465812,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.854265291601,41.66861960949796,-76.45683754949819,72.10701988320972,89.58468394582542,43.724148374294465,-808.688387624409,333.3489568759837,-917.4820505939783
383,0.9758146584251367,1.0174879197576447,0.998882618728629,0.030025258010341185,0.02460524179826359,0.005030641388036023,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.85330408497133,41.6192139298455,-76.48758266303332,72.12581807216205,89.53638955520897,43.753329159532896,-808.679736764742,332.953711438764,-917.8509919563999
384,0.9758932278958707,1.017475793816339,0.9988490616389638,0.03000282102104685,0.024553386941409554,0.005036473781128737,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.87755179184941,41.53388126576212,-76.52917303686057,72.15551463224891,89.47522285814242,43.790313928833875,-808.8979661266447,332.27105012609695,-918.3500764423268
385,0.9760646464764695,1.01757302154384,0.9990232127268718,0.029913197357587604,0.02450970916982689,0.0050149618346288,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.8918221085599,41.42760461709635,-76.55493957704071,72.18089535565004,89.40793810976139,43.81671334885911,-809.0263989770391,331.4208369367708,-918.6592749244885
386,0.9761766100935171,1.01768609189303,0.9990972001306223,0.029917329403015266,0.02450683563485311,0.005019006761305124,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.88382901032372,41.32384186276052,-76.55690019462106,72.19824744378072,89.34350293925736,43.82530204040805,-808.9544610929136,330.59073490208414,-918.6828023354528
387,0.9762670080762378,1.0176831843002476,0.9991716073748569,0.02982154258272191,0.02445236508330555,0.005000440379164041,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.85875845748029,41.25066062640963,-76.52880406363106,72.21000921141209,89.29656323266867,43.810303009956954,-808.7288261173227,330.00528501127707,-918.3456487635727
388,0.9762986892997135,1.0176704118091924,0.9992322774123614,0.029752291093514165,0.024428555948060135,0.004983324697899489,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.81958956443778,41.21364162864003,-76.46937861216982,72.21504333020471,89.27073055152023,43.769810434009415,-808.37630607994,329.70913302912027,-917.6325433460379
389,0.976034903558033,1.0175417228283634,0.9990819124193432,0.029803049720944358,0.02450093217076461,0.004985601649602712,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.77413828868016,41.19517672896945,-76.38631022389795,72.21756114268712,89.2569651751759,43.71029698895677,-807.9672445981215,329.5614138317556,-916.6357226867755
390,0.9759101916458874,1.0175125381528922,0.999073014412937,0.029856620708585222,0.024572124868434294,0.004989836989769456,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.73602313428296,41.17496536337937,-76.29713803932111,72.22196911868457,89.24498186770391,43.6464716359634,-807.6242082085466,329.39972290703497,-915.5656564718533
391,0.9759388593784666,1.0175853286026861,0.9990254419421292,0.02991173438289207,0.024580778730671122,0.005005868605742884,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.72429013625495,41.13882806286707,-76.2262610332276,72.23348951497566,89.22794768699508,43.59550684116932,-807.5186112262945,329.11062450293656,-914.7151323987312
392,0.9759059828336396,1.0176232872102786,0.998998919941031,0.029954157881751285,0.02461128572787989,0.005016432771618687,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.73465223891327,41.096603854390864,-76.17874078362344,72.25101485292114,89.2087817756043,43.561113149992494,-807.6118701502194,328.7728308351269,-914.1448894034813
393,0.9759466406645531,1.0175597330031823,0.9990375776006135,0.02981062277522225,0.024537206884504746,0.0049874047620990175,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.74710024648728,41.069113121119585,-76.14884027150408,72.26617414411616,89.19750294646074,43.53941553395827,-807.7239022183855,328.5529049689567,-913.7860832580491
394,0.9760895845311814,1.0176128313375719,0.9989845709562697,0.029815537676056113,0.024472929786482286,0.005003477333097361,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.7541912321764,41.05311486782596,-76.12703167153954,72.27524022507579,89.1937595280073,43.5232861012037,-807.7877210895875,328.4249189426077,-913.5243800584745
395,0.9760870314096932,1.017735129731084,0.998960802004946,0.029897655198021157,0.024526402534879855,0.005021606416464128,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.74938877025214,41.03688465075385,-76.1049196679524,72.27638231402096,89.19161553804538,43.50789107436536,-807.7444989322693,328.2950772060308,-913.2590360154288
396,0.9759344914498683,1.0178411375900875,0.9988997975411029,0.03006321639792921,0.02465892069481952,0.005049540431291903,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.72403209732835,41.033077066136585,-76.0872578403691,72.2636867082674,89.19838586923866,43.49730437499799,-807.5162888759551,328.2646165290927,-913.0470940844292
397,0.9755378645661016,1.0177657149242023,0.9987117679480716,0.03023580918653265,0.024829339480248097,0.005070973089422192,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.68789556922657,41.06047569323615,-76.08083473624161,72.23757858461282,89.22129380777865,43.49549636612864,-807.1910601230392,328.4838055458892,-912.9700168348993
398,0.9755658171791032,1.017751773915143,0.9987018962483238,0.030212112586538154,0.02479733106460885,0.005070753522896754,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.6668912529055,41.107292104077004,-76.09756578504376,72.20790983872084,89.24868294659812,43.510066729485594,-807.0020212761495,328.85833683261603,-913.1707894205251
399,0.9757457621760219,1.0179870426889315,0.9989221246439922,0.030249941581157045,0.02482566262970986,0.0050761360651645345,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.6704747137447,41.14580924301292,-76.14581364379679,72.18049005130966,89.2655060126203,43.54586858010795,-807.0342724237023,329.16647394410336,-913.7497637255614
400,0.9758372098271112,1.01812531610436,0.9989840465606824,0.0302765969731414,0.024832477937640925,0.0050846195369996525,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.67392969966869,41.18528208330948,-76.19803628760555,72.14892382207113,89.27822481306369,43.58225799244271,-807.0653672970183,329.48225666647585,-914.3764354512666
401,0.9760419277502353,1.0181613510718581,0.9991282495998526,0.030163740481854547,0.024744087224559008,0.005065115871366599,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.65275166779561,41.26147838351748,-76.21645207129512,72.10657127542439,89.30666792465452,43.594035033114125,-806.8747650101606,330.0918270681398,-914.5974248555415
402,0.9762604038123915,1.0182633590316155,0.9992033743375988,0.03014474010898137,0.02468174142822291,0.0050728359835432,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.6002418210664,41.37683665021681,-76.19210495271297,72.05109968333058,89.35187468478503,43.57781426639337,-806.4021763895977,331.0146932017345,-914.3052594325557
403,0.9760705467896855,1.0181665040054708,0.9990261886093103,0.03020672262484114,0.024725791691800118,0.005084396030161356,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.51070674625254,41.51359035073945,-76.1310046562898,71.9793125777799,89.40341887154221,43.537447039967105,-805.5963607162728,332.1087228059156,-913.5720558754776
404,0.9757630942662352,1.0179771320693427,0.9987737480335497,0.03030323073864753,0.024790910295873176,0.00510333629870267,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.3970716686814,41.65209584050078,-76.0585474866081,71.89546351316291,89.44966224085212,43.48877578111154,-804.5736450181327,333.2167667240062,-912.7025698392972
405,0.9755273342397411,1.017889514338461,0.9986212050545163,0.030381465054123633,0.02486612728654882,0.005114068391776584,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.29592080834108,41.75294799464847,-76.02158002208134,71.80999578164094,89.46986158228506,43.46445582186314,-803.6632872750697,334.0235839571878,-912.258960264976
406,0.9754946249650631,1.0179135686452365,0.9985716075708061,0.03038475687705612,0.024874989954500326,0.005115163859548415,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.23183902058122,41.79168826375006,-76.0461628067358,71.73151099182877,89.45451771542149,43.48265190629674,-803.086551185231,334.3335061100005,-912.5539536808295
407,0.9757779607880832,1.01806223200088,0.9987476547639924,0.030351107890156975,0.02481189596871678,0.005116796804716675,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.20073049180101,41.78828076390141,-76.11955841113765,71.6648295986704,89.41741137391018,43.5361812126344,-802.8065744262091,334.3062461112113,-913.4347009336517
408,0.9756163307193407,1.0181415039115955,0.9987241064607918,0.03050196549560036,0.024945724638803676,0.0051384330320919545,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.17274544196019,41.783685485545035,-76.20209153681789,71.60214937307101,89.38074512146628,43.59955757512139,-802.5547089776417,334.2694838843603,-914.4250984418146
409,0.9757009074669974,1.0181319787582894,0.9987345691195666,0.030446012011860788,0.024890989196902136,0.005130253238226332,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.12891216039009,41.80711552549559,-76.26394908783277,71.53422919868484,89.35791265244903,43.65007817929315,-802.1602094435108,334.4569242039647,-915.1673890539932
410,0.9754476366419248,1.0181523591372432,0.9988144717599988,0.030531556276053202,0.02504524257805565,0.005120091335790747,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.08107732710033,41.853634149562865,-76.31004731880618,71.4655422482662,89.34444597415253,43.6888845579192,-801.729695943903,334.8290731965029,-915.7205678256743
411,0.9752526519564647,1.0181284770927725,0.9987448066231455,0.0306209248854818,0.02513755359517527,0.005130939630703065,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.04185440559095,41.90489371536269,-76.34416608088577,71.40026833179907,89.3316857532445,43.71743356066076,-801.3766896503186,335.2391497229015,-916.1299929706292
412,0.9752293007588689,1.0180886773584878,0.9987791875172561,0.0305727774522376,0.025132106476317452,0.005115661474833544,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.0227561623516,41.95270030631698,-76.36454183711702,71.3397333765657,89.31603982209133,43.73413227166295,-801.2048054611644,335.6216024505358,-916.3745020454041
413,0.9753721502767898,1.0181487789610306,0.9988320216401989,0.030560087890669694,0.025087384933821313,0.005119015541043062,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.02751722397579,41.99216101248916,-76.37792031741783,71.28881453490575,89.29811726423327,43.74499015322708,-801.2476550157821,335.9372880999133,-916.535043809014
414,0.9753519914068804,1.0181180859373875,0.998826107017517,0.03056240707171654,0.025086358519272087,0.005118966027363618,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.03660740469141,42.02556840766621,-76.38376279583854,71.24434904535833,89.28116068664708,43.75123486410501,-801.3294666422227,336.2045472613297,-916.6051535500624
415,0.9754089780594718,1.0183175162685303,0.9987733788476195,0.030720593917329796,0.025143722581387647,0.005164561980995585,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.03460739182995,42.060272376206456,-76.37998238276556,71.19994150648914,89.26663095142749,43.75087029362045,-801.3114665264695,336.48217900965165,-916.5597885931867
416,0.9752900593069729,1.018256937822668,0.9986480185226281,0.0307844654717592,0.025176846487307315,0.005180329430161339,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.02440833697317,42.106363599960666,-76.37518587166252,71.15661195232141,89.25642564377061,43.74940767357033,-801.2196750327585,336.8509087996853,-916.5022304599503
417,0.9752672693953801,1.0181766358374973,0.9985655706409545,0.030763082882753923,0.02514619137582011,0.00517935837007412,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.01336822304478,42.17088555338794,-76.38520058606862,71.11657900172456,89.25163100848172,43.75822590338729,-801.120314007403,337.3670844271035,-916.6224070328234
418,0.9753901283431621,1.0182241810196289,0.9986203072781968,0.03072478833835714,0.02509870552447477,0.005175496498851137,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.00826318865786,42.2340775828286,-76.41984664595898,71.08001229632313,89.24387618755586,43.78435808098772,-801.0743686979208,337.8726206626288,-917.0381597515078
419,0.9755628105313511,1.0183075662086645,0.9986157307794062,0.030695778284902595,0.025030348319632727,0.005184810738610318,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-89.00674463991064,42.28152349122908,-76.46922375284495,71.04928400172798,89.22972216911373,43.82354664063249,-801.0607017591957,338.25218792983264,-917.6306850341394
420,0.9756491203751423,1.0182815873266635,0.9986589606433587,0.03062041933347666,0.02497188178892398,0.005172687470160867,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.991943093734,42.328588960348625,-76.51528794802003,71.01887104150933,89.21923543535088,43.86398585216664,-800.927487843606,338.628711682789,-918.1834553762403
421,0.9754558674317129,1.018224844619311,0.9986585962913979,0.030684356049555557,0.025065573587161615,0.005168517849916382,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.95385345537562,42.38156300514907,-76.55062407803996,70.98048974458261,89.21423894956877,43.89882555386348,-800.5846810983805,339.05250404119255,-918.6074889364795
422,0.9755680004624292,1.0181826629554016,0.9987470050250754,0.030599040171079558,0.024995251726236484,0.00514978262045856,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.90984276304258,42.42573577068226,-76.5769223324762,70.94095858936447,89.20517315887494,43.927643082015486,-800.1885848673832,339.40588616545807,-918.9230679897145
423,0.9755284659755855,1.0181101165609088,0.9987610237178088,0.030561362490711907,0.024985610343793672,0.005136437287162604,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.8760944217467,42.44995541547576,-76.59341530027115,70.90583288760273,89.18682377898581,43.9475783663217,-799.8848497957202,339.5996433238061,-919.1209836032538
424,0.9755848030520838,1.0182091666168767,0.9987855788291616,0.03063927669067964,0.02501648914543439,0.005155355090176533,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.84832078415889,42.45252617612468,-76.59531043887564,70.87267417612306,89.16037842630567,43.95411316514283,-799.63488705743,339.6202094089974,-919.1437252665077
425,0.9757528299118788,1.0182444077163832,0.998903696795159,0.03058170667565044,0.024955733651107995,0.005147679971011339,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.82339044466332,42.444673823671636,-76.58491556991552,70.84198464940543,89.1319378967941,43.94977148013056,-799.4105140019699,339.5573905893731,-919.0189868389863
426,0.9756266030044028,1.018227641377607,0.9988449725474361,0.030647492849085804,0.025018823485313174,0.005155410464077191,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.7930890799105,42.449101490456115,-76.56279986160335,70.81153962209702,89.11215706104065,43.93622488133932,-799.1378017191945,339.5928119236489,-918.7535983392403
427,0.9754720002536801,1.0180682938940042,0.9987605056466562,0.03062218260746072,0.025022820800814707,0.005144072039644353,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.75162345725157,42.46936467369577,-76.52846316715778,70.77721210547574,89.10168423472189,43.91309840047146,-798.7646111152641,339.7549173895662,-918.3415580058934
428,0.975452833132816,1.0180848089264258,0.998737337393778,0.030627874694180133,0.025033359026070394,0.0051447050185970305,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.71738685898329,42.48085053071928,-76.49917108270571,70.74565318317626,89.08845469522156,43.894022984575095,-798.4564817308496,339.84680424575424,-917.9900529924686
429,0.9751737107511098,1.0181761317870468,0.9987315445586236,0.030797918481812396,0.02523285401324098,0.005157035508498389,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.70198150617445,42.46355273935208,-76.48908231428818,70.72145687142199,89.06323177095656,43.88947038792901,-798.31783355557,339.70842191481665,-917.8689877714581
430,0.9752707139692144,1.018117192327126,0.9987852480248274,0.03066948886340802,0.02514967377244349,0.005131250934927905,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.70743593666717,42.43628247896949,-76.49179201409609,70.70420742774793,89.03682035704077,43.89353150386602,-798.3669234300045,339.4902598317559,-917.9015041691531
431,0.9753910143602961,1.0181284544417393,0.998846706555628,0.03060215181538604,0.0250881097032152,0.005120373605770233,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.73335985372893,42.41951751267663,-76.4948479761792,70.69568723038172,89.01962479765974,43.89836934574979,-798.6002386835603,339.356140101413,-917.9381757141504
432,0.9754338919591673,1.0181277256881367,0.9989026709119829,0.030598067979061512,0.025085152952263018,0.0051177859168786265,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.7576616289985,42.40506281650541,-76.48634107362658,70.68857573788192,89.00568556663377,43.89719291584216,-798.8189546609866,339.2405025320433,-917.836092883519
433,0.9752981982993195,1.018057899246365,0.9987994696588052,0.030669029086187617,0.025133432642990866,0.005132068847456907,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.76504508493288,42.38890013816109,-76.46112210270445,70.6745578112059,88.99169782132725,43.8860999972127,-798.885405764396,339.1112011052887,-917.5334652324534
434,0.975434888546417,1.017996570296735,0.9988979264995516,0.030548597356675904,0.025042443033764544,0.005110220735712045,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.76623208541943,42.36709501965346,-76.43235761029977,70.65594606700945,88.97334738671651,43.871951652740684,-798.8960887687749,338.9367601572277,-917.1882913235974
435,0.975586508066322,1.0179700295142018,0.9989230234047469,0.03047468553431472,0.024951674555286713,0.005105220240580189,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.77055226507848,42.32760932437088,-76.41178137530498,70.63687420555203,88.94556803598596,43.860279171565274,-798.9349703857063,338.62087459496706,-916.9413765036599
436,0.9756861435121749,1.0181188094253044,0.9990118489497323,0.03049942181119987,0.02496595516697209,0.005111435842491671,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.76787365659142,42.26873543297866,-76.39058662293995,70.61441631866929,88.91091236975149,43.84386711066491,-798.9108629093228,338.14988346382927,-916.6870394752793
437,0.9756603739965147,1.0181086770093652,0.9990562369896867,0.030460367917536948,0.02496400492856757,0.005096769280317117,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.75100565512624,42.20915786884132,-76.35860493912331,70.58931918187459,88.88049069100815,43.817016588927245,-798.7590508961362,337.67326295073053,-916.3032592694797
438,0.9755993819085063,1.0179824870053984,0.9990006364766573,0.0304119351170434,0.0249389937870641,0.005085893766199202,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.7260512484816,42.16864126268546,-76.31048612258326,70.56581272237823,88.86413023744193,43.778728641357915,-798.5344612363343,337.3491301014837,-915.7258334709991
439,0.9756063696382052,1.0181301721792486,0.9989303600675686,0.03054404169429534,0.024991865388388032,0.005120323189678729,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.70115078883468,42.13269306795296,-76.2533163491258,70.54348843942401,88.85179188530229,43.73466232851633,-798.3103570995121,337.06154454362365,-915.0397961895096
440,0.9756294732615883,1.0181509661822923,0.9989854229988113,0.030550359391234783,0.02500243227823809,0.005119584636797393,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.68162383279483,42.08967043215857,-76.2065195237359,70.52201166429762,88.83540279591948,43.698042745712435,-798.1346144951534,336.71736345726856,-914.4782342848308
441,0.9754872856363426,1.0181970530065598,0.9989854534192273,0.030668663763504116,0.02511601101021855,0.00513426751369063,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.6640399641238,42.058316298031556,-76.17568199479017,70.50067197103945,88.82287427503668,43.67197268027761,-797.9763596771143,336.46653038425245,-914.1081839374821
442,0.9755506868907923,1.0182373700015068,0.9990204455823974,0.030679361283952284,0.0251112666129273,0.005138205019887902,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.6492185709538,42.04626636450304,-76.1508525456516,70.47867405121109,88.81761962252143,43.64727925493604,-797.8429671385843,336.3701309160243,-913.8102305478192
443,0.9756829572295223,1.0182431743017473,0.9990105681781268,0.030673828278814267,0.025049454987052897,0.005149142246033802,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.64154518912149,42.05165381063567,-76.12528450657818,70.458337246909,88.81971690307621,43.61973127738226,-797.7739067020934,336.41323048508536,-913.5034140789381
444,0.9756739365351225,1.018194294343078,0.998999178606249,0.030614432872334407,0.025021448070069313,0.005136452960011779,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.62909771631638,42.073190534677614,-76.09899826316139,70.43803967029675,88.82858596741127,43.59184081654548,-797.6618794468474,336.5855242774209,-913.1879791579366
445,0.9754336490378099,1.0180674661889526,0.9989733683046977,0.030602148647937394,0.02508723512444855,0.005116715332001685,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.60166518750277,42.09763339501584,-76.0746364339054,70.41259391207905,88.83708413706239,43.56686179173392,-797.414986687525,336.7810671601267,-912.8956372068648
446,0.9755332373769862,1.0180513320982796,0.9990116350760313,0.030522405494901466,0.025025341343781187,0.005105031601338194,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.57551141873904,42.10349115142231,-76.0570915004562,70.3881529487499,88.83397214496458,43.549622322591155,-797.1796027686513,336.8279292113785,-912.6850980054743
447,0.975664385820575,1.0181225355492611,0.9990213571960549,0.03053004991334806,0.024983879991706703,0.005117386179747522,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.56162737116085,42.08092467931204,-76.04438627748445,70.36846279666605,88.81454133989024,43.53830324800094,-797.0546463404477,336.6473974344963,-912.5326353298134
448,0.9756944590267702,1.01818065254441,0.9990212119744335,0.03054651614357729,0.024987917428964047,0.005123249112615404,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.54478101658691,42.048799417601664,-76.02869274357437,70.34742104161077,88.78960946586993,43.52553283387572,-796.9030291492822,336.3903953408133,-912.3443129228924
449,0.975405249973342,1.018122298892158,0.9989606247706774,0.03060617563025818,0.025111893915341795,0.0051153065936632575,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.51452842084309,42.03121128154972,-76.00764442499836,70.32391788105753,88.77046127551296,43.51013052587208,-796.6307557875879,336.2496902523978,-912.0917330999804
450,0.9833174206318603,1.019322492675684,1.0018482787307434,0.026497972953514918,0.021104256339723775,0.004659489103568915,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.48479750874145,42.02919671173689,-75.987086437898,70.30285281559118,88.75930726190997,43.498209657748156,-796.363177578673,336.2335736938951,-911.845037254776
451,0.9975428918762724,1.0213958471558313,1.0068987416021251,0.01936205468098158,0.01465191802265551,0.0038905224906458035,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-88.12118388045543,42.09302591560955,-75.77526780236259,70.10753072055924,88.77835096146406,43.381424881537,-793.0906549240989,336.7442073248764,-909.303213628351
452,1.0078092813788857,1.0218166465549081,1.0099999850049914,0.01376716574601397,0.0097830746916069,0.0031800343740287507,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-86.15560427839277,42.398096309024105,-74.71272227507409,68.89716931532023,88.89669863700021,42.78387081608775,-775.4004385055349,339.18477047219284,-896.5526673008891
453,1.012385186772291,1.0197261522019387,1.0099057079290297,0.010127373607846933,0.0065411407021734435,0.0027779824501294823,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-81.50380610792487,43.004900407443046,-72.15649588470113,66.22632369045039,89.11948489231776,41.45285920758542,-733.5342549713239,344.03920325954437,-865.8779506164135
454,1.012595770020802,1.0157025421494437,1.0077072113379124,0.0077908239655161875,0.004884530729090114,0.0019877564605720478,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-74.58694382017559,43.57100830697281,-68.36432082284487,63.242233357813255,89.27800877895454,39.712512049871094,-671.2824943815804,348.56806645578246,-820.3718498741384
455,1.0104245788563264,1.0113640711940337,1.0052114273483133,0.006385461390806666,0.004098216417936128,0.0015242061454545308,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-66.73538676735416,43.488842614537674,-64.36614356910222,61.37612403495079,89.1049288402404,38.14648857508903,-600.6184809061874,347.9107409163014,-772.3937228292266
456,1.0084166359489612,1.0079729142273353,1.0041683116106668,0.005154610148080493,0.0032185204874460105,0.0013941129916996628,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-59.25714344567343,42.26337748455275,-61.1000240670599,61.112221321577984,88.3715907156648,37.08529803652558,-533.3142910110608,338.107019876422,-733.2002888047188
457,1.0076622563457553,1.0063209301809384,1.005186721555824,0.005777462929245494,0.0024281578662518895,0.001412553568088577,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-52.95398767390654,39.77771382266113,-58.88001379120765,62.10642687490988,86.98854048151186,36.50349898967996,-476.5858890651588,318.221710581289,-706.5601654944918
458,1.0080224014288597,1.0064482325366055,1.0076203233329895,0.006362250126703854,0.0022154685466285544,0.0014770706998255914,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-47.95798620936013,36.3861775115638,-57.35740740273835,63.7435378187745,85.07325559257977,36.18476231616967,-431.62187588424115,291.0894200925104,-688.2888888328603
459,1.008671871962867,1.0073072494032969,1.0100653505326798,0.006497227547502475,0.002477391170350738,0.0013457737009972904,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-43.92362984332774,32.73538023320178,-55.84626736119393,65.59773269093681,83.00992239536234,35.88538156627025,-395.3126685899496,261.88304186561425,-670.1552083343272
460,1.0086010515106218,1.0080353494688943,1.0113922186868,0.006115293344987785,0.002970774947621792,0.001121384764027523,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-40.45047736383154,29.41382609664684,-53.78498054311726,67.51205834967601,81.23242130737299,35.456595470653525,-364.0542962744839,235.31060877317472,-645.4197665174071
461,1.0080346062369587,1.0084802579911518,1.0114647410924895,0.005379982429161627,0.003180185988627787,0.0009172539452937379,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.34009558758309,26.717586208613504,-51.05368201833008,69.42131967680498,79.9252447245181,34.921397540562495,-336.06086028824785,213.74068966890803,-612.644184219961
462,1.0068801629428685,1.00858864765673,1.0105016291402544,0.004789816713864662,0.0033350320701888638,0.0009200813486002313,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.60653824912444,24.647863602896358,-47.957993730854525,71.23038624397408,79.04537084365289,34.41921597423215,-311.45884424212,197.18290882317086,-575.4959247702543
463,1.0060562444370293,1.0085418481444217,1.0093223182163282,0.005334012361639003,0.0034499621953572534,0.0011629555910190905,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.35530479564713,23.07064100970564,-44.97822800763934,72.83789051569055,78.45488983767719,34.06176075931606,-291.19774316082413,184.5651280776451,-539.7387360916721
464,1.0054903008869622,1.0086041650834237,1.0083392060309315,0.005995173142308841,0.003616680685910298,0.0014427569525820682,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.637407734167084,21.824217134735754,-42.51097651780809,74.15792478350727,78.02689945653158,33.85220303169067,-275.73666960750376,174.59373707788603,-510.13171821369707
465,1.0056036906462973,1.0087612397782653,1.007985591447183,0.006225326162878294,0.0035889907518276668,0.0016067016578031534,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-29.384249223780596,20.792433447528452,-40.71791186398358,75.18478068221495,77.69495902570443,33.723949354040016,-264.45824301402536,166.33946758022762,-488.61494236780294
466,1.0062125984310513,1.0089762395846051,1.0081350606100181,0.006098240835213248,0.003406126109750755,0.0016343391373909483,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-28.443819384732215,19.936450157182296,-39.5193294012226,76.00552430859042,77.4406230588753,33.61718031382295,-255.99437446258995,159.49160125745837,-474.2319528146712
467,1.0070385679888265,1.0092112898973764,1.0085366152921529,0.005770246909880577,0.003128624143260809,0.001591030310006311,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-27.62938401144662,19.25348723624018,-38.68762842808792,76.74048323230227,77.26574344622423,33.510133805086646,-248.6644561030196,154.02789788992143,-464.251541137055
468,1.007833149767832,1.0092284885961125,1.0088706953882776,0.0053213318856377085,0.0028188423394945677,0.001515667520317221,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-26.776056859605,18.73986675775285,-37.979351782697236,77.49314272469326,77.16975212995654,33.407058838945076,-240.984511736445,149.9189340620228,-455.75222139236683
469,1.008170867019158,1.0088886774191914,1.009004925878812,0.004868305156629009,0.0025929270555044145,0.0013985925943330957,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-25.794835682054533,18.36415986111398,-37.23996680623159,78.31250255302646,77.13277554753888,33.31788546576927,-232.1535211384908,146.91327888891183,-446.8796016747791
470,1.0081226754210268,1.0083622354778066,1.0088963413685499,0.0045552769182438686,0.00247533681320781,0.0013194925464687318,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-24.693084816549128,18.042815077070614,-36.43704649285192,79.16921953626861,77.10232423629827,33.24758756391388,-222.23776334894214,144.3425206165649,-437.24455791422304
471,1.0078740012758924,1.007982258020292,1.0087419679021534,0.004475999495832494,0.0024724448016761676,0.0012894385353623826,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-23.575041748807305,17.66974076455343,-35.62659619439916,79.99044911923457,77.01620605177115,33.19173717182902,-212.17537573926575,141.35792611642745,-427.51915433279
472,1.0077312476227693,1.007855378121697,1.0087536829310568,0.0044834179917719675,0.0025059205166174255,0.0012717510626429043,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-22.56406362612107,17.190575670520424,-34.88442909491405,80.72438118668866,76.84898381695898,33.13992719830214,-203.07657263508963,137.5246053641634,-418.6131491389686
473,1.0078153962039815,1.0077186645975202,1.0089399062563624,0.004505571453868395,0.0024867129049975863,0.001205844679503487,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-21.716813223132345,16.639014962692993,-34.242542098201206,81.35192763220408,76.62876564331978,33.085506479438315,-195.4513190081911,133.11211970154395,-410.91050517841444
474,1.0078437358782149,1.0077873177840466,1.009099527756141,0.004495494730712467,0.0025205681100330607,0.0011842296908877686,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-21.01162287119119,16.08235130930449,-33.66737804715362,81.88378990029877,76.3987391569839,33.030548429296275,-189.1046058407207,128.6588104744359,-404.00853656584343
475,1.0078350079422504,1.0079410859327582,1.0091674614886468,0.004430676375415184,0.002562101567613554,0.0011989726144191973,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-20.396923446672716,15.565048971167888,-33.10669385353126,82.3439830083175,76.1836461931934,32.98144289716825,-183.57231102005446,124.5203917693431,-397.28032624237517
476,1.0077607748853519,1.007896974542811,1.0090023886951214,0.004512638144136616,0.0025542577637785667,0.0012393455173349897,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-19.8468519393952,15.12473832940818,-32.544397691019064,82.74957993085512,76.0047360106905,32.94113471405917,-178.6216674545568,120.99790663526544,-390.5327722922288
477,1.0077256717751581,1.00787514346232,1.0089881050586182,0.004520487384668551,0.002558597896720007,0.0012381869567522801,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-19.361215566561818,14.77132786827583,-32.012762361045596,83.10550257946657,75.86865435363256,32.90538137585051,-174.25094009905635,118.17062294620663,-384.1531483325471
478,1.0078189038749703,1.0079010406001254,1.009045346915257,0.004494277116728488,0.002542201199911922,0.0012350804331851277,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-18.944065312539163,14.472845283323666,-31.550393957033673,83.41381661338399,75.75661420691934,32.86700626088702,-170.49658781285245,115.78276226658933,-378.60472748440407
479,1.0079633257545388,1.0078630829821311,1.0089970903948293,0.004467414472340497,0.0024946082500038034,0.0012593666046336487,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-18.583088208869327,14.210879665751673,-31.14868889348162,83.68427183412473,75.65925452777547,32.82463918139769,-167.24779387982394,113.68703732601338,-373.78426672177943
480,1.0079351387911994,1.0078236861861445,1.0090509262015117,0.004442070409024962,0.002506484927135146,0.0012387195173652332,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-18.24954104097275,13.985578368765768,-30.78527757220303,83.92965808089173,75.57847796746832,32.780544055121304,-164.24586936875477,111.88462695012615,-369.42333086643634
481,1.00233280432347,1.00222677845437,1.003281494237231,0.004489980620091054,0.002479709363767318,0.0012685022906019658,12,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-17.93235073567123,13.78686158893796,-30.456209245520366,84.1529688930004,75.50730234922179,32.73543402673793,-161.39115662104106,110.29489271150368,-365.4745109462444
482,1.003326879791398,1.0027255720458004,1.0041731456690624,0.004594773841524004,0.002364566119081619,0.0012076382369828208,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-17.989568874499604,13.203786918401345,-30.579508330738957,84.13738829789034,75.162036679634,32.60989099666807,-161.90611987049644,105.63029534721076,-366.95409996886747
483,1.000010677782853,0.9988627236599422,1.0008305391676124,0.004870580645280287,0.0022445969642412053,0.0011398914256873503,11,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-18.713733556374876,11.868870379503372,-31.581280068846468,83.6731488619198,74.28655710000443,32.34456393198728,-168.4236020073739,94.95096303602698,-378.9753608261576
484,1.0031080793514988,1.0012440012271955,1.0044630428323502,0.0054072047539839895,0.002227909832343231,0.0011625288789234689,10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-19.858701022600385,10.007424954904453,-33.24372448576955,82.90756361060086,73.00526832822925,32.0494482141528,-178.72830920340348,80.05939963923562,-398.92469382923457
485,1.0006576816260244,0.9981547661582009,1.0025871405895657,0.005884176449487443,0.0023094957652345267,0.0014264734632547583,10,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-21.068970731088157,7.984412495901255,-35.049365722750885,82.11408059820043,71.56559804154757,31.865849489203836,-189.6207365797934,63.87529996721004,-420.5923886730106
486,1.0034245860357422,1.0004026057235096,1.0058680469554797,0.006270176478191811,0.002545348715054985,0.0016391507830382105,9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-22.098590664780268,6.0530039319252396,-36.51850869930354,81.47645855198563,70.18675672191121,31.837010118434495,-198.8873159830224,48.424031455401916,-438.22210439164246
487,0.999766474849394,0.996683795083623,1.0024270331258536,0.006255976418724134,0.002661778080660655,0.0016431444664751571,9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-22.893166865195692,4.287011633924149,-37.46594686680611,81.026278398035,68.93360979857515,31.915015908920886,-206.03850178676123,34.296093071393194,-449.5913624016733
488,1.0013009482737603,0.9984803403335906,1.0043721830118304,0.0060798272779468655,0.0028132095327510357,0.001574415786902674,8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-23.55749000293376,2.6323978298042703,-38.04242707669744,80.67193580906253,67.7458001436773,32.04758486555583,-212.01741002640387,21.059182638434162,-456.50912492036935
489,0.9967814905392528,0.9943368125014704,1.0000699987554127,0.005781889455806734,0.002848399779772668,0.0014877318670129705,8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-24.263357541503183,1.001122005625239,-38.552514757210766,80.27584879256032,66.53573535809794,32.22225471405095,-218.37021787352865,8.008976045001912,-462.6301770865292
490,0.9983192927944982,0.9963374990628058,1.002087162432024,0.00555837967252129,0.003036428536345856,0.0014072910050581973,7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-25.160233003981656,-0.6792052436111033,-39.25948152690696,79.73374830966037,65.23743764617195,32.460171069939165,-226.4420970358349,-5.433641948888827,-471.11377832288355
491,0.9944985790206123,0.992657085391802,0.9984730649340537,0.005615302089972561,0.003124756056493977,0.0014173647521489772,7,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-26.305714269481946,-2.4294087493016048,-40.280807183637805,79.01639854204113,63.84085582386707,32.79833441979737,-236.7514284253375,-19.435269994412838,-483.36968620365366
492,0.997046602584791,0.9949194012141952,1.0013288470973845,0.005885343170541013,0.0033453939336150836,0.0015030056695317403,6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-27.63858632837721,-4.200195913313766,-41.55937956471282,78.17725858633213,62.40333224502181,33.26420539041641,-248.7472769553949,-33.60156730651013,-498.7125547765539
493,0.9937933198950604,0.9913418020598661,0.9982433437847154,0.00608243821474468,0.003539312293035529,0.0015536562010891094,6,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-29.028216889665927,-5.9344487378574335,-42.936327213460366,77.31896538714366,60.98318615859108,33.853681176938615,-261.25395200699336,-47.47558990285947,-515.2359265615244
494,0.9963337484141455,0.9934455789049994,1.0009898621334692,0.006328991253720219,0.00384175423446403,0.0015479946207009065,5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-30.35705828310037,-7.605569308835688,-44.25580070645187,76.52986508011996,59.60564714160615,34.53170951410898,-273.2135245479033,-60.8445544706855,-531.0696084774224
495,0.9928017183567308,0.9897446595901391,0.9974441463743104,0.006342331333550087,0.00391042026362292,0.0015380629634810712,5,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-31.578900840440447,-9.220915813676857,-45.44743385438972,75.83957179041374,58.26503115118992,35.26327973902261,-284.210107563964,-73.76732650941486,-545.3692062526767
496,0.9947922615065811,0.9915817536857787,0.9997014695229772,0.006528431655356159,0.0041714353442917195,0.001511643798967548,4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-32.71293819497747,-10.805966563207333,-46.5431725259798,75.23383331253089,56.93973300489138,36.042326679830815,-294.4164437547972,-86.44773250565866,-558.5180703117576
497,0.9908577051472228,0.9876263822210334,0.99586809683389,0.006587963296055567,0.004278973696491903,0.0014974848371140232,4,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-33.81927692909849,-12.391782128619184,-47.63420468373101,74.6685777553557,55.60191901264078,36.89176721109159,-304.37349236188646,-99.13425702895347,-571.610456204772
498,0.9929551053016402,0.9895426931568572,0.9983023261968307,0.006871090339670611,0.004596679276891897,0.0014847239879876412,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.967595405528506,-14.014983533483235,-48.807150481551446,74.0916627104083,54.2214167538221,37.84213966198176,-314.7083586497566,-112.11986826786588,-585.6858057786174
499,0.995196861088786,0.9915485887863674,1.0008182555653278,0.007117380525224303,0.004886980217609714,0.0014673282524960117,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.17855655134746,-15.687258682582142,-50.08307580423235,73.48619116886945,52.79094540564966,38.908179976762604,-325.60700896212717,-125.49806946065713,-600.9969096507882
500,0.9969142863605998,0.9932592269765823,1.0027507277891254,0.007242612402715327,0.0050369327463538225,0.001460518530506386,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.11443065363934,-17.04982400575237,-50.987295741851945,73.07013537635844,51.666521201707084,39.84322826506417,-334.029875882754,-136.39859204601896,-611.8475489022234
501,0.9972973823301269,0.9940601662294968,1.0031265718455582,0.007068415714336555,0.004849610001703306,0.0014598878043622142,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.43648864595973,-17.74167199265374,-51.000202699713164,73.03795908138954,51.181926522896234,40.326546700778685,-336.92839781363756,-141.9333759412299,-612.002432396558
502,0.9965906087760736,0.9940635581682921,1.0024863528490098,0.006842959467046793,0.004580799984576077,0.0014814940305808604,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.26975611349527,-17.864079423135756,-50.25759794132862,73.28993642072852,51.21424951553027,40.38471619198626,-335.4278050214574,-142.91263538508605,-603.0911752959435
503,0.9956489416309636,0.9936371036337801,1.0013414367645608,0.006502733576209856,0.004198116461134939,0.0014987146474499547,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.933496486012096,-17.675706112803923,-49.23143958159855,73.62762562356676,51.51463111672813,40.23862830635459,-332.40146837410884,-141.40564890243138,-590.7772749791826
504,0.9950841521515772,0.9932880321686234,1.000359922788983,0.006116293111075569,0.0037825910088882197,0.0015078886939975367,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.720462408788286,-17.4349907909822,-48.39589235464819,73.86949182510594,51.84511768280375,40.11358946275058,-330.4841616790946,-139.4799263278576,-580.7507082557782
505,0.9948254825564558,0.9932878416763528,0.9999119945395927,0.005882971491270078,0.003540739097190018,0.0015097783487181737,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.739743857779466,-17.290644477808463,-48.008236021700384,73.95036477364731,52.072343787872235,40.13272369866077,-330.6576947200152,-138.3251558224677,-576.0988322604046
506,0.9951380036731952,0.9935409154891369,1.0001304294466005,0.0058271702835431425,0.0034915983617874583,0.0015135773766947326,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.9381714407743,-17.2564990153117,-48.069303309704175,73.91330217469597,52.1913221167686,40.308401353155695,-332.44354296696866,-138.0519921224936,-576.8316397164501
507,0.9957462701432367,0.9937041099986555,1.0006377257260135,0.005918492870861492,0.003579770204389415,0.0015265740463003077,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.19644989175284,-17.259802695506043,-48.389788320715645,73.84035916512188,52.27709228361182,40.57216103226768,-334.76804902577555,-138.07842156404834,-580.6774598485878
508,0.9963644587069759,0.993687162728921,1.0010657830227556,0.006011847689979083,0.0036882480588992963,0.001523952107919209,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.38661967097211,-17.234321502226607,-48.720651489073305,73.8111501919251,52.391180967212755,40.8236328091914,-336.47957703874897,-137.87457201781285,-584.6478178688797
509,0.9966508547065202,0.9936685519654155,1.001208209471988,0.006014415951317682,0.0037006320386841537,0.0015231285101522502,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.42545801319759,-17.176578274083592,-48.895518758288766,73.87310204733599,52.53247355185646,40.9940581449685,-336.82912211877834,-137.41262619266874,-586.7462250994652
510,0.9964137694817266,0.9935608927576601,1.0011015085512325,0.006056935839079283,0.0037493512454294738,0.0015212307651490985,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.31368508609916,-17.11641373671647,-48.89449761346355,74.02084830341691,52.67029447135777,41.07729377808202,-335.82316577489246,-136.93130989373176,-586.7339713615626
511,0.9962947666403057,0.9933675256261,1.0010341420788393,0.006123981297454425,0.00380726139162972,0.0015287516219480537,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.13383493256886,-17.07650671968458,-48.800091236448786,74.2003713322895,52.78258759412792,41.10947039643742,-334.2045143931197,-136.61205375747664,-585.6010948373854
512,0.9960901216463307,0.9932329313917869,1.000938085613253,0.006181228598752004,0.0038573365182133384,0.0015328703107221832,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.98043140708344,-17.075116718241127,-48.7028597131927,74.35334591761234,52.85236234138427,41.13005384069305,-332.8238826637509,-136.600933745929,-584.4343165583124
513,0.9958822885664795,0.9931613899063246,1.0008674891318174,0.006222988704575442,0.003899004555937919,0.0015329153188861921,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.89011876531428,-17.121928071762213,-48.642939048971385,74.46126266318964,52.87110744031127,41.15780755210721,-332.0110688878285,-136.9754245740977,-583.7152685876566
514,0.9958598233998703,0.9932430285262813,1.0008945758444638,0.006219045647602038,0.0038958037393987868,0.0015310374577009085,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.86762347372996,-17.20727129006755,-48.627189676189715,74.52379344734697,52.849268040149504,41.19573504099125,-331.8086112635696,-137.6581703205404,-583.5262761142766
515,0.9960061098389739,0.9933440634361468,1.0010713814956842,0.006256038811385074,0.003936294388680324,0.0015334091266482924,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.90344921536817,-17.303766134804338,-48.64605722348262,74.54799309853162,52.813566994956986,41.23914455939518,-332.1310429383135,-138.4301290784347,-583.7526866817915
516,0.9962930690507322,0.9935170078899822,1.0013444398235873,0.0063002752175594185,0.0039696761747297065,0.0015404918123129616,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.95560770161463,-17.379112071368805,-48.66510578224984,74.55633097653744,52.79374123547002,41.2743965224277,-332.60046931453167,-139.03289657095044,-583.9812693869981
517,0.9962510451201432,0.9935986637296113,1.0013092488296338,0.006252884165864214,0.003916608489000242,0.001544255428827459,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.970883906023005,-17.410837402280258,-48.63374995060149,74.57593811153983,52.80843898369776,41.28138386395193,-332.73795515420704,-139.28669921824206,-583.6049994072179
518,0.9960916768054688,0.9935414083330516,1.0011701992326318,0.006225487959570522,0.0038951969774416216,0.0015390133058141235,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.937261638757185,-17.39615918670907,-48.54063426235277,74.61770823332824,52.85996514406553,41.25527134073089,-332.4353547488147,-139.16927349367256,-582.4876111482332
519,0.9958548401369314,0.9935380002539611,1.0009966142001827,0.006187971042221939,0.0038522841423324454,0.0015398526864318289,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.89761029292933,-17.35904942319668,-48.44065092521634,74.65671101478961,52.92796557862977,41.21758235677359,-332.07849263636393,-138.87239538557344,-581.287811102596
520,0.9958284860885158,0.9934965439653056,1.0009163559229146,0.006160291750343422,0.0038137279412540047,0.001545475789120078,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.89843313864378,-17.326880541166116,-48.391569044515194,74.66573670424036,52.98751422665471,41.19447234942865,-332.08589824779403,-138.61504432932892,-580.6988285341823
521,0.9959248670683831,0.9934699594464788,1.0009400828476034,0.006158215051089117,0.0038136071849033918,0.0015417485969282027,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.946587625692004,-17.308108642099366,-48.40882580401538,74.64531738462937,53.03129822692337,41.19628154532914,-332.51928863122805,-138.46486913679493,-580.9059096481845
522,0.9959780044579702,0.9935091631645339,1.001054885748227,0.006215838413520642,0.003863254950275403,0.0015460739083495573,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.01166333620221,-17.3032535602076,-48.47106705352234,74.61226471370315,53.059205437468,41.21493464998403,-333.1049700258199,-138.4260284816608,-581.652804642268
523,0.9958152125875697,0.9935208515421728,1.0011102877895626,0.006314965761105471,0.003952211446115662,0.001552056983011369,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.06224323841903,-17.306332361808916,-48.53766170010932,74.5822490380086,53.077055990762496,41.23281917974598,-333.5601891457713,-138.45065889447133,-582.4519404013118
524,0.995864599944366,0.9935875351144082,1.0012265029487073,0.006367387128320483,0.003998012913368356,0.0015543570582024489,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.102308840272336,-17.306062825918396,-48.57856560615207,74.55461355323767,53.097797582339226,41.23700796987707,-333.920779562451,-138.44850260734717,-582.9427872738248
525,0.9959379743759752,0.9937310203488395,1.0012181175823256,0.006283124255154083,0.0039091282178711695,0.00155459012379369,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.145861789526876,-17.296481515461878,-48.58303318598549,74.5238909552299,53.12812996428232,41.223985204392996,-334.31275610574187,-138.37185212369502,-582.9963982318259
526,0.9959877295020845,0.9938437032966743,1.001185052343802,0.00620994045693732,0.003828572323539872,0.0015555920962384937,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.17993745464384,-17.268529024383234,-48.55334328872154,74.49976112350431,53.17612056260326,41.19681154407218,-334.61943709179457,-138.14823219506587,-582.6401194646585
527,0.995929505175881,0.9938253078453373,1.001125775592385,0.0062011030066273995,0.0038111397173355953,0.0015585460624082553,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.1909666310481,-17.211607571731545,-48.51005837169483,74.49300049036233,53.25121012813625,41.166087758121705,-334.71869967943286,-137.69286057385236,-582.120700460338
528,0.9958563491876478,0.9937320629414631,1.0009667360206511,0.0061633858261086255,0.003758348332348305,0.001562379404461646,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.186052982781206,-17.132926252208254,-48.477229643107854,74.49425427628512,53.34600742741801,41.14267864638682,-334.6744768450309,-137.06341001766603,-581.7267557172943
529,0.9956925624636792,0.9936647658771511,1.0008478305746655,0.006167723903865899,0.0037595750218870714,0.0015600176864490006,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.18216627758881,-17.057450808765935,-48.47461506560788,74.48529868024573,53.435015852850846,41.13476417661195,-334.6394964982993,-136.45960647012748,-581.6953807872945
530,0.9958601613733614,0.9936534583316382,1.0008242644611678,0.006114865727629434,0.0036926001409470104,0.001563614690431291,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.197498322949826,-17.005356165312566,-48.52087369477167,74.45629075184578,53.49929461002789,41.15016759594322,-334.7774849065484,-136.04284932250053,-582.2504843372601
531,0.9957939588808268,0.9937309393170018,1.0009282907259678,0.006194028413935387,0.00376130434181873,0.0015688337324362615,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.226274693384205,-16.975205308258488,-48.610310718107435,74.4150363802276,53.54409847829749,41.18673442134707,-335.03647224045784,-135.8016424660679,-583.3237286172892
532,0.995821026706898,0.9937854551744465,1.0010699064185375,0.006284654925519463,0.0038346959619838922,0.0015769233676303273,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.24660855366754,-16.948717583244726,-48.70665941507709,74.3787486521537,53.586455355717284,41.229504503831556,-335.2194769830079,-135.5897406659578,-584.4799129809251
533,0.9960235673452359,0.9936251517154027,1.0010479633687646,0.0062583547233683165,0.0038099347843363915,0.0015751477892700393,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.25698582544068,-16.908320158220523,-48.769345777158925,74.34793920665652,53.64260283310581,41.26139077001735,-335.3128724289661,-135.26656126576418,-585.2321493259071
534,0.9961260992433076,0.9935484970716009,1.000992663345783,0.00621419126067523,0.0037669693597389194,0.0015719968679399358,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.25004855807532,-16.864137300922074,-48.788701232775104,74.31987433491345,53.70357663279263,41.27735738459151,-335.2504370226779,-134.9130984073766,-585.4644147933012
535,0.9961538710748429,0.9936359846071067,1.0009704033532794,0.006159628726711191,0.003717825773666835,0.0015655422160964672,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.20880591162674,-16.843709635613187,-48.792441481004204,74.30032265648909,53.741045778284956,41.28848437121845,-334.87925320464063,-134.7496770849055,-585.5092977720504
536,0.9960932186961089,0.9937020186698561,1.000980783223652,0.006169959303925218,0.003734223120166521,0.0015598290225135934,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.14154447931256,-16.843279089166806,-48.80653094949036,74.2860105666288,53.75807924665891,41.305100396148156,-334.27390031381304,-134.74623271333445,-585.6783713938843
537,0.9960235377572235,0.9936221204290838,1.0008991934141314,0.006163778237496239,0.003730615001495401,0.0015590730003186295,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.070720893807746,-16.836622206603224,-48.831282357068595,74.26645281710034,53.781985346256434,41.32671983583361,-333.6364880442697,-134.6929776528258,-585.9753882848231
538,0.9958367399894474,0.9936404997669871,1.000780658574043,0.006131818107174053,0.003707018307547274,0.0015553081320768063,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.013606547259,-16.821061467825935,-48.86255055984742,74.23442389460895,53.81593749266126,41.35267843025826,-333.122458925331,-134.56849174260748,-586.350606718169
539,0.9959739681840791,0.9936723223435677,1.0008086881023524,0.006103637799835228,0.003672214841220419,0.00155567117938325,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.98324378788351,-16.810910450226476,-48.91292718986586,74.18401036984774,53.845619798212,41.38984896389044,-332.8491940909516,-134.4872836018118,-586.9551262783904
540,0.9956459400755524,0.9937001584259513,1.000693287758542,0.0061287989548712675,0.0037113933233528388,0.0015429338590273918,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.97337184702966,-16.80426826340233,-48.98624643247635,74.11847488683138,53.873195021493764,41.44022333006696,-332.76034662326697,-134.43414610721865,-587.8349571897162
541,0.9956181811669742,0.9936829025646005,1.000740739922856,0.006190351632446258,0.0037703342008744488,0.0015430041768794613,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.97614983886538,-16.79136563538768,-49.0720144274764,74.04023359111144,53.90536745614923,41.498947244147516,-332.78534854978847,-134.33092508310145,-588.8641731297167
542,0.9958186376160493,0.9937619428351346,1.0009584613755989,0.006260010946220501,0.003813754720171683,0.0015614468375813144,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.007890941495035,-16.77406159495967,-49.16570108470443,73.94179079811238,53.93754740024836,41.56431577123386,-333.0710184734553,-134.19249275967735,-589.9884130164531
543,0.9959620514085314,0.9937458640451756,1.00100030400734,0.006262930811940659,0.0038098933464838416,0.0015611377387167611,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.04955442552543,-16.75348584600731,-49.23725432369229,73.8438793774381,53.96975033357874,41.6222338494976,-333.4459898297289,-134.0278867680585,-590.8470518843075
544,0.996158599328438,0.9938151008134147,1.0010395416229498,0.00619359159847323,0.003742058028693458,0.0015594808660031397,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.057562017650035,-16.72647323574079,-49.2518387066066,73.77985858069847,54.004740095550034,41.65552381838834,-333.5180581588503,-133.81178588592633,-591.0220644792792
545,0.9962578251434281,0.993772633550478,1.0010344159760254,0.0061744180708589395,0.0037134805828930137,0.0015643086647708297,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.02099487051691,-16.69510423502781,-49.21970489409276,73.75926269918962,54.04063424688909,41.66730119250489,-333.1889538346522,-133.56083388022248,-590.6364587291131
546,0.9962058014177927,0.9937392130960977,1.00099438127506,0.006180382256837193,0.00371130801304975,0.0015685058868545438,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.946691353179,-16.663810841539927,-49.169651928934236,73.77288255764222,54.07323845508921,41.668742485388876,-332.520222178611,-133.31048673231942,-590.0358231472109
547,0.9961063301371572,0.9936620694699488,1.000976032372915,0.006242398013703858,0.0037649212449213385,0.00157126308609968,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.85545831374337,-16.640624480039005,-49.12307941596371,73.80228633553716,54.09345013300532,41.66831807453308,-331.69912482369034,-133.12499584031204,-589.4769529915645
548,0.9959454033191234,0.993547186085253,1.000927334582936,0.0063121398924116485,0.0038286430424496402,0.0015728086586422785,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.77988034480492,-16.634443893203265,-49.09104669359288,73.83338051523232,54.0925751074782,41.67174102809745,-331.01892310324433,-133.07555114562612,-589.0925603231145
549,0.9959426590713997,0.9935224182368435,1.000945503584947,0.00632963625259644,0.0038493801748219745,0.001572139171736123,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.74508840035426,-16.651456255040273,-49.07635843223579,73.85730901653581,54.0654879661639,41.68078970183775,-330.70579560318834,-133.21165004032218,-588.9163011868295
550,0.9957469401449724,0.9935777341017475,1.000952961313158,0.00638368169844502,0.003905061400530685,0.001570930237533635,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.75387278621786,-16.691725025972616,-49.07533706222546,73.87480373143624,54.0151300856252,41.69239643510309,-330.78485507596076,-133.53380020778093,-588.9040447467055
551,0.9956919174063713,0.9935585660772933,1.0009534436546748,0.00640497692385579,0.003930617750149521,0.0015697858798903572,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.798130650617345,-16.740493108868193,-49.078404956455046,73.89182547978831,53.956675605454386,41.70232851715475,-331.1831758555561,-133.92394487094555,-588.9408594774605
552,0.9957878038336113,0.9935595998900426,1.0010391807567487,0.00643379579140154,0.0039618841396594105,0.0015685785092127641,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.87573223874806,-16.782798376858487,-49.08012899919583,73.9065781161062,53.9030152522113,41.709515999945474,-331.8815901487325,-134.2623870148679,-588.9615479903499
553,0.9957975678623829,0.9935564347667659,1.0011423736196048,0.006508310827221094,0.0040288435255379455,0.0015755605435098254,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.967265151729755,-16.81870768871556,-49.07275386547625,73.92807378708167,53.85230985336526,41.71184731168785,-332.7053863655678,-134.54966150972447,-588.873046385715
554,0.995715161113047,0.9936069534839272,1.001231499969995,0.006572137877496255,0.004095931987013822,0.0015784923669936277,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.04741045731085,-16.852156347171793,-49.04038920452417,73.97299417237667,53.79995814746841,41.70345531438877,-333.42669411579766,-134.81725077737434,-588.48467045429
555,0.9958470273634026,0.9936714805696618,1.0012089439721774,0.006488369049123004,0.004011838413590883,0.0015754370732734963,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.120012402422674,-16.88003465267518,-48.974017469706034,74.03828641954573,53.75083410244533,41.67820412705832,-334.08011162180406,-135.04027722140145,-587.6882096364724
556,0.9960209473166394,0.9937089260255978,1.0011521311037117,0.006371833599477544,0.0038962283421979716,0.0015714812378712277,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.18980425830742,-16.895947917285504,-48.884331526722754,74.1180096080049,53.71376490017677,41.63915942624841,-334.7082383247668,-135.16758333828403,-586.6119783206731
557,0.9960087028692244,0.9937603318083654,1.0009784533113224,0.00621660776819808,0.0037462207537725723,0.001568940642858641,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.235752606775456,-16.898250751263497,-48.796642389455464,74.22109838169233,53.691000199539715,41.59953228600495,-335.1217734609791,-135.18600601010797,-585.5597086734656
558,0.9960991274311347,0.9936250733979433,1.0009614960155835,0.006224511435411561,0.003751008441284948,0.001569833769838539,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.24774807066361,-16.890583505913646,-48.74110060913879,74.34674995651261,53.67857140164921,41.573597167531034,-335.2297326359725,-135.12466804730917,-584.8932073096655
559,0.9962916742564691,0.9934731386255424,1.0011795133054855,0.006390381899452758,0.0038985950742729696,0.0015810304450353165,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.24045602856011,-16.886553664301168,-48.73519576393826,74.48041116431014,53.66393574827894,41.56878593453722,-335.164104257041,-135.09242931440934,-584.8223491672591
560,0.9961741416356953,0.9933264731919571,1.0011795110602126,0.0064869111278347035,0.003989433847097983,0.0015892455193218386,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.21432110342952,-16.90862137509783,-48.74698759866691,74.61647087360994,53.625015789477004,41.57036780617672,-334.9288899308657,-135.26897100078264,-584.9638511840029
561,0.9961440029178188,0.9934636259577464,1.0012947541529549,0.006526731000879361,0.00402374122692602,0.0015947965510605358,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.17246165210665,-16.967750702774012,-48.73285294184774,74.74842673370924,53.55070965253228,41.557456699912834,-334.5521548689598,-135.7420056221921,-584.7942353021729
562,0.9962839239875405,0.9935170798653505,1.0014550895978662,0.006565761697023774,0.004062500884204811,0.0015981625498681937,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.138165146235224,-17.04444352876386,-48.688415213506524,74.86045127761375,53.46170648977307,41.52723927025256,-334.243486316117,-136.35554823011088,-584.2609825620783
563,0.9963517684553014,0.9934846559165629,1.0014229537439279,0.006520628064094357,0.004027638182444457,0.0015922315420250509,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.108352545547596,-17.104536161492994,-48.608820735606805,74.95561014908296,53.39251467302043,41.478358164897166,-333.97517290992835,-136.83628929194396,-583.3058488272817
564,0.9962127497734887,0.993445012461093,1.0012960502936248,0.0064934265572979735,0.004002150611992563,0.0015885231830426883,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.06047726185346,-17.142265257286766,-48.493436313689166,75.0441353567039,53.34681178107536,41.41148797225778,-333.5442953566811,-137.13812205829413,-581.92123576427
565,0.9960803004438298,0.9933792647758259,1.001167028008618,0.006460035872776699,0.00397635713298474,0.0015857429298653388,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.002177317239195,-17.17482853958702,-48.380472512374546,75.11299262205513,53.30459121842812,41.344744918643165,-333.0195958551528,-137.39862831669615,-580.5656701484945
566,0.9958810167112307,0.9933843901640165,1.0010167180489036,0.006395222455623274,0.00392210880977427,0.0015848288982911775,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.96437754864969,-17.214595983638905,-48.31313750200626,75.14367822212436,53.253336616906786,41.29632815671372,-332.6793979378472,-137.71676786911124,-579.7576500240751
567,0.9959863662542155,0.9933439675928238,1.001114168385703,0.006445633918205267,0.003967280224267586,0.0015895607607842117,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.96759483216568,-17.26272353720582,-48.31020452015861,75.12981179853547,53.19407278161525,41.27165589971956,-332.7083534894911,-138.10178829764655,-579.7224542419033
568,0.9960988920489163,0.9933096588585772,1.0010630895711006,0.006369279685578296,0.003915076600427126,0.0015745702742881015,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.99943629764841,-17.313471481410883,-48.353100327699735,75.08472517863186,53.134637039047675,41.26454442789466,-332.99492667883567,-138.50777185128706,-580.2372039323968
569,0.996171289599304,0.9934595250944686,1.0012223909395745,0.006402673804855891,0.0039443071143187725,0.0015792017473083223,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.020111481973075,-17.36572832611824,-48.40163983917688,75.03578110251104,53.077321427301555,41.26302719722832,-333.18100333775766,-138.92582660894593,-580.8196780701226
570,0.9960267775685377,0.9934389573706274,1.001221211884954,0.006460867347035747,0.004001584948152955,0.0015828016227789432,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-37.00667340431874,-17.40953091265264,-48.429194081651424,74.99563165629677,53.030296827983086,41.25761580289525,-333.06006063886866,-139.27624730122113,-581.1503289798171
571,0.9961463726733852,0.9934522626002394,1.0012493971661098,0.006433138199771972,0.003978142971235827,0.0015793402954595477,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.974051419058355,-17.432284157863947,-48.4236753284304,74.95352061391257,53.00241446643613,41.24159461780872,-332.7664627715252,-139.45827326291158,-581.0841039411648
572,0.9962070965307229,0.9934017499288639,1.0012694102714172,0.006438052339025684,0.003979764847054759,0.0015834630137511346,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.941074091344674,-17.443156980663765,-48.39287958865172,74.90220578407602,52.98484599327239,41.21666966860924,-332.46966682210206,-139.54525584531012,-580.7145550638206
573,0.9963707902475321,0.9934544644840595,1.0012355186052029,0.0063229143730500455,0.003864908489207811,0.0015850858969217877,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.90002776058264,-17.45574012151219,-48.3497573186687,74.85478872627789,52.96740432455959,41.18729820940908,-332.10024984524375,-139.6459209720975,-580.1970878240244
574,0.9964745515532326,0.993431540826052,1.0012712560750439,0.0063303861503223695,0.003858102746117342,0.001591718786637364,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.836993297136466,-17.470322050405446,-48.30079764148693,74.8260405908088,52.94898698058796,41.15406392707427,-331.5329396742282,-139.76257640324357,-579.6095716978432
575,0.9963617817222286,0.9934383077385864,1.001238115700605,0.006349770232893731,0.0038636866127364573,0.0015977145671995294,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.749542383840705,-17.481636378479795,-48.25181871251893,74.82309641454543,52.935006969622606,41.118383127501154,-330.74588145456636,-139.85309102783836,-579.0218245502272
576,0.9962941263836367,0.9935351143801032,1.001195481437176,0.006292183627125534,0.0038085213955198426,0.0015993819569462284,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.65313189203126,-17.48709896797918,-48.203157376386166,74.83738640094093,52.92738301313283,41.08124375495676,-329.87818702828133,-139.89679174383343,-578.437888516634
577,0.996199764404955,0.9934910449493419,1.0011266061315127,0.0062750431596881664,0.003796348784248817,0.001601454446316621,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.57335375410043,-17.481721573947887,-48.161682551239075,74.84953031211057,52.92865038280549,41.04675380042619,-329.1601837869039,-139.8537725915831,-577.9401906148689
578,0.9961943267405367,0.9934722276338976,1.0010485068419657,0.0062219452100780205,0.0037408755687413256,0.0016061745943486627,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.52228146616633,-17.465833279906303,-48.140395824631334,74.85485451784069,52.9383254022662,41.02267938538483,-328.70053319549703,-139.72666623925042,-577.684749895576
579,0.9962468757517423,0.9935028401596329,1.0010442300538196,0.006196523340129649,0.003704063135769401,0.001613626875035042,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.49681227514104,-17.453203755584735,-48.145884032153255,74.8607955680246,52.94383569385329,41.011558704869685,-328.47131047626937,-139.62563004467788,-577.7506083858391
580,0.9964554415665735,0.9935059238248213,1.0010595083136913,0.006124508716674207,0.0036402119552875435,0.0016118955660030937,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.48417690320912,-17.449181093114255,-48.17373590820315,74.87883882243355,52.94269332151903,41.00991846065986,-328.35759212888206,-139.59344874491404,-578.0848308984378
581,0.9963963410689504,0.9935128017058731,1.0010454779948363,0.0061209769431891945,0.0036460612848987976,0.0016086970294041144,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.461249742052104,-17.448752806536184,-48.2092391255894,74.92080812116424,52.94231354279785,41.01221797185978,-328.15124767846896,-139.59002245228947,-578.5108695070728
582,0.9964426371396806,0.9935445786101886,1.0011264540173288,0.006155183537628852,0.0036752927473213265,0.001611874560169507,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.41780776148234,-17.45035418959651,-48.24156799260516,74.98356067493035,52.942546245394226,41.01470909971389,-327.760269853341,-139.60283351677208,-578.898815911262
583,0.9964679534793489,0.9935780989673937,1.0011981449265552,0.0061839371477193875,0.0037048697429979682,0.001613127067728157,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.368955859823615,-17.45116754510592,-48.26416775927805,75.0506188855348,52.942078302243125,41.01374698602074,-327.3206027384125,-139.60934036084737,-579.1700131113366
584,0.9964549786724083,0.9936654441125014,1.0013013278149476,0.0062312240832895095,0.0037421977389383984,0.0016205284229633204,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.32259865018768,-17.446482680929496,-48.265445659849206,75.11678166306548,52.94463542580769,41.00379061127439,-326.9033878516891,-139.57186144743596,-579.1853479181905
585,0.9964132882036311,0.9936243562555175,1.0012486610454108,0.006224224685963037,0.003725353221729047,0.001625368981417887,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.277371861751256,-17.43071646231857,-48.23515544595932,75.18401129462292,52.95711934240147,40.979470171339955,-326.4963467557613,-139.44573169854857,-578.8218653515119
586,0.9964858121801649,0.9936478303971621,1.0012129315838232,0.006166071371422272,0.0036713402054630905,0.001619754238354057,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.23924034406443,-17.40398618265547,-48.18144489084394,75.24699041676182,52.98058544242034,40.94269134942425,-326.1531630965799,-139.23188946124375,-578.1773386901273
587,0.9965550215163231,0.993684090914823,1.0012485276309318,0.006159049858914313,0.003658616504136074,0.0016213413016946717,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.20965860206731,-17.375186827889834,-48.1304973431189,75.30291895951002,53.00750338393414,40.90414812427422,-325.88692741860575,-139.00149462311867,-577.5659681174268
588,0.9964287081534146,0.9937070398698595,1.0012186454948835,0.006183162092129947,0.0036674049379894053,0.0016292263962526627,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.17501723448186,-17.344616544748593,-48.09183232324644,75.35596656824006,53.036574466864934,40.86920554254599,-325.5751551103367,-138.75693235798875,-577.1019878789573
589,0.9963848269124624,0.9937448338616144,1.0011806804718937,0.006163477680190932,0.0036397536837161275,0.0016318112180386296,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.13484490746734,-17.30711768710311,-48.0586914131307,75.40312892032149,53.07015522805315,40.83680931804796,-325.2136041672061,-138.45694149682487,-576.7042969575684
590,0.996515424220915,0.9937034620133671,1.0011730516276327,0.006131351499181639,0.003603345973923912,0.0016325488973104089,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.10712775441284,-17.263629357022428,-48.03599489616286,75.43356279014169,53.10734853832103,40.80995427756841,-324.9641497897156,-138.10903485617942,-576.4319387539543
591,0.9964979736267109,0.993637194986211,1.0012210162122488,0.006208062569210834,0.003669942108815683,0.001636891061834182,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.08712046040994,-17.219790753911397,-48.02781676545569,75.45476987938615,53.143388457297135,40.79048364887314,-324.7840841436895,-137.75832603129118,-576.3338011854682
592,0.9965889067639658,0.9936841648864723,1.001219686473854,0.006165372067418904,0.0036172067522359367,0.0016426902125932965,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.05802962991179,-17.186632236942593,-48.02275415584708,75.48126200008696,53.16777407545511,40.77370036860756,-324.52226666920615,-137.49305789554074,-576.273049870165
593,0.9965317837195007,0.993653511265493,1.0011542430574552,0.006148205702985252,0.00360779531337591,0.00163794871993676,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.017677596444024,-17.166030851245562,-48.00861032380562,75.51572117630725,53.180931957561135,40.75570004889055,-324.1590983679962,-137.3282468099645,-576.1033238856675
594,0.9965321947026295,0.9935882301007858,1.0012074261186452,0.0062090238527604995,0.0036779057444714966,0.0016317608780343816,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.96880442785248,-17.14993525283939,-47.99128029077257,75.553900461945,53.19135890342915,40.740407100028555,-323.71923985067235,-137.19948202271513,-575.8953634892708
595,0.9963468257290482,0.9935052786134245,1.0011162313566102,0.006242772668023634,0.0037128145377520656,0.0016292171146280164,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.92145681786306,-17.14109819727696,-47.979615637620974,75.58578295631695,53.19317904417447,40.7316144804589,-323.29311136076757,-137.12878557821568,-575.7553876514517
596,0.9963873233111741,0.9936195298597009,1.0011588533509632,0.00623097864674807,0.0036923223148024277,0.001630287880349112,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.89563913575439,-17.14981079048571,-47.97731680126869,75.60071508465167,53.17625877226073,40.72826866986923,-323.06075222178947,-137.19848632388567,-575.7278016152243
597,0.9964327430517851,0.9936822588660698,1.001305711984218,0.006309676260050626,0.0037555109845367686,0.0016393529272345402,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.898330007631984,-17.167845952811714,-47.988390048921765,75.59809991021689,53.150695198335086,40.72847362474503,-323.0849700686878,-137.3427676224937,-575.8606805870612
598,0.9964811043487726,0.9934903229830114,1.0013710409147896,0.006426554312622104,0.0038648070000703414,0.0016430012640389674,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.90855525851658,-17.170417020501738,-47.99134924720491,75.59656762789255,53.14000168052715,40.72284385251061,-323.1769973266492,-137.3633361640139,-575.8961909664589
599,0.9965891539739781,0.9934988137290282,1.0014567138970272,0.00644849011974199,0.003888321077871038,0.001640860313054068,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.90963491259939,-17.164975041477046,-47.95849087031534,75.61174849522548,53.13747301629165,40.70165632965533,-323.18671421339445,-137.31980033181637,-575.5018904437841
600,0.9966641206877892,0.9935326963145759,1.001475149382972,0.00643836331492807,0.003863028513431588,0.0016456411884660973,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.89814625232127,-17.17668308263646,-47.888656234478866,75.64218279862337,53.12092818319805,40.66495509576011,-323.08331627089143,-137.41346466109167,-574.6638748137464
601,0.9966508435913625,0.9934489690013948,1.0014110069500084,0.006422545299868857,0.00385355096541311,0.0016430894023138011,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.86791355643117,-17.196697587719928,-47.792711776593535,75.68798841481741,53.09707206028668,40.618163881127735,-322.81122200788053,-137.57358070175943,-573.5125413191224
602,0.9964270558032463,0.993433214393946,1.0011899937626136,0.006342981783502522,0.0037754519467178456,0.0016432084847059678,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.82453010734375,-17.21449275786503,-47.692802759685584,75.74849567386448,53.07359373087585,40.5715493752092,-322.4207709660937,-137.71594206292025,-572.313633116227
603,0.9963402104622946,0.9934424697428127,1.0010588956011495,0.0062607100131400455,0.0037040513546978755,0.0016410559641481712,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.79576463216891,-17.2389285963652,-47.626750014856135,75.80725222005341,53.042644924442136,40.53959333698113,-322.1618816895202,-137.9114287709216,-571.5210001782737
604,0.9962409217712688,0.9934761809443633,1.0010128791312862,0.006249098140529618,0.0037053823689612362,0.0016309386352082488,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.806943252297955,-17.27113973784831,-47.62508475475568,75.84859162608531,53.00588903578632,40.53354981175668,-322.2624892706816,-138.16911790278647,-571.5010170570682
605,0.9961889035253627,0.993544503380115,1.001061065511585,0.006280001938367546,0.003735824278605074,0.001631488042809651,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.85768920947388,-17.302214368485448,-47.6835527684558,75.87354102182981,52.972847829969226,40.55198534255327,-322.71920288526496,-138.41771494788358,-572.2026332214696
606,0.9961387098965518,0.9935385930205445,1.0012259029997326,0.006415726625009898,0.0038600880039906323,0.001643486445269056,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.93514239534553,-17.321685264658992,-47.76942733836301,75.88198304776091,52.951669617542244,40.580785769671245,-323.41628155810974,-138.57348211727194,-573.2331280603561
607,0.9961399403284971,0.9935477731460665,1.0013269895766144,0.006474155164372485,0.003923248757624296,0.001645061624444273,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.02598804927409,-17.325981382675586,-47.84110466815255,75.8755058764894,52.94327096501275,40.60132523197055,-324.2338924434668,-138.6078510614047,-574.0932560178306
608,0.9959737841488591,0.9936080096113568,1.0013118991147123,0.006499855095574747,0.003946459663815435,0.0016467334511070955,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.11931911726432,-17.322007018483628,-47.86875130927811,75.8649495094948,52.93991222590815,40.60146565059245,-325.07387205537884,-138.57605614786902,-574.4250157113373
609,0.996011518436041,0.9937088194391984,1.001291361255571,0.006436553114098912,0.0038815150098142543,0.001645581408711489,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.217238568248085,-17.313339677040133,-47.85865237947085,75.8506152226571,52.94134446440657,40.58308094207174,-325.9551471142328,-138.50671741632107,-574.3038285536502
610,0.9960542430808458,0.9937891036139457,1.0013050879590193,0.0064141180039647494,0.003856170559846625,0.0016422292438719576,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.32367495336878,-17.29222686397864,-47.83604529563896,75.82984595229173,52.95667528049539,40.55666453657651,-326.913074580319,-138.33781491182913,-574.0325435476675
611,0.9960611985597537,0.9937188934871986,1.001268782625535,0.006416914355250948,0.003856090075706365,0.0016416973996584675,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.42342344478175,-17.25172557618528,-47.81079382604329,75.81322601167479,52.99190704030483,40.530026088080554,-327.8108110030357,-138.01380460948224,-573.7295259125194
612,0.996198711575168,0.9937326348472473,1.0012975692579624,0.006383203312843143,0.0038263730757067253,0.0016375328220001727,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.504861831102595,-17.201005503813366,-47.784522831096346,75.80505232639182,53.037425249516964,40.50527523063402,-328.54375647992333,-137.60804403050693,-573.4142739731561
613,0.9963935021406314,0.9936808374661941,1.0012684426399778,0.0063149406420296254,0.003755426376417333,0.0016374346454945492,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.56370525920164,-17.15599705277709,-47.75960242209806,75.8037913886993,53.07415279714825,40.48313340663315,-329.07334733281476,-137.2479764222167,-573.1152290651768
614,0.9964970198573697,0.9935906709261789,1.0012161802247581,0.006276195619230996,0.003715784528040772,0.0016379737810591417,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.583781022488935,-17.123279398048243,-47.73391920712857,75.82206720443698,53.09548904539431,40.46458486236991,-329.25402920240043,-136.98623518438595,-572.8070304855429
615,0.9965440160577141,0.9935138890701584,1.0012135313072843,0.006280980328006387,0.0037326454062245338,0.001628869988907136,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.55861681557708,-17.109177326376045,-47.712035264268,75.86724575378709,53.09876635143285,40.451450307295694,-329.0275513401937,-136.87341861100836,-572.5444231712161
616,0.996426485091033,0.9933916704635697,1.0011835602069412,0.0063523805635176955,0.003809823322065329,0.001623316403205614,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.5054482316543,-17.11973804810964,-47.69932271395527,75.92987663486879,53.07917004115932,40.444399283498214,-328.54903408488866,-136.9579043848771,-572.3918725674632
617,0.9965504799874161,0.993295781670089,1.001262995052201,0.006407683971572149,0.0038678334626310574,0.001619579583496963,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.45414674018011,-17.155235490787234,-47.69376061096654,75.99433348241217,53.0371575102446,40.44283444710959,-328.087320661621,-137.24188392629787,-572.3251273315985
618,0.996585880310159,0.9933020544661568,1.0013462002439881,0.006457790204164234,0.003917758305817719,0.001618594245995832,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.418042558243634,-17.214465275780153,-47.68729438567532,76.0487847573148,52.97437638124204,40.442933800181336,-327.76238302419273,-137.71572220624122,-572.2475326281038
619,0.9965174520805972,0.9932830529726702,1.001347957069348,0.006480143565429161,0.0039611773268530244,0.0016067762334696482,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.383019568171214,-17.285796848665555,-47.66230835889913,76.09892292901576,52.89992715468875,40.43587617899481,-327.44717611354093,-138.28637478932444,-571.9477003067896
620,0.9964851874587293,0.9933363743360552,1.001268161123154,0.0063957621432276625,0.0039011628107100418,0.0015915694467437133,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.34834591823708,-17.354222095449593,-47.61326639925781,76.14674044785296,52.82749365096779,40.41914580295081,-327.13511326413374,-138.83377676359675,-571.3591967910937
621,0.996732208822161,0.9932524748001438,1.001287114894048,0.006359334193205964,0.0038874425181257104,0.0015681045521745039,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.32895825268678,-17.41286984788828,-47.560385714973556,76.18530563552794,52.76455466017019,40.40058409469801,-326.96062427418104,-139.30295878310625,-570.7246285796826
622,0.9966600679954589,0.9932214579015748,1.0012372802904927,0.0063573406508862645,0.0038886645471234685,0.0015668328294600486,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.31374263182859,-17.462787955182115,-47.51909656380392,76.22560591057301,52.709713496354,40.38452782289991,-326.8236836864573,-139.70230364145692,-570.2291587656471
623,0.9966522585391406,0.9931604752290079,1.0011966543129083,0.006345114539656739,0.003885723320343758,0.0015624601251563875,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.28711465639348,-17.51234454888573,-47.4882414442793,76.27941014090332,52.65655710435079,40.37091020935861,-326.5840319075413,-140.09875639108583,-569.8588973313516
624,0.9966760449991888,0.993141440581159,1.0011581982000466,0.006312057211735889,0.0038660701471845064,0.0015522216962448687,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.26123761874158,-17.567259060644222,-47.470597735840975,76.33650492665694,52.599576272729415,40.3626649999832,-326.35113856867423,-140.53807248515378,-569.6471728300917
625,0.996528712455868,0.9931078299516295,1.0010795496391922,0.006323421600026543,0.00388218873332656,0.0015482798952957994,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.243402556939465,-17.626527702542916,-47.46919248309627,76.38917971962655,52.537601194257086,40.36245425037865,-326.1906230124552,-141.01222162034333,-569.6303097971553
626,0.9966454646858728,0.9930565779263038,1.0012204934300306,0.006385988924413766,0.003970468395796174,0.0015355640970000283,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.23704577796553,-17.68762273867198,-47.48589777963263,76.43583327145845,52.47354298470748,40.373003842144996,-326.13341200168975,-141.50098190937584,-569.8307733555915
627,0.9967714371394754,0.9931499160683853,1.0012343052490122,0.006310766783915289,0.003908787567600785,0.0015263540951224637,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.24808701888776,-17.750380846385877,-47.51040516648731,76.47475162072706,52.40801568512563,40.38839082217738,-326.23278316998983,-142.003046771087,-570.1248619978477
628,0.9967353451119588,0.9932253584721458,1.0011926967762002,0.006261135232453239,0.003854802593429658,0.0015311336976150266,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.25686849442221,-17.809409130896338,-47.517391033698,76.52032176631025,52.34714187639246,40.39447884489422,-326.31181644979984,-142.4752730471707,-570.2086924043759
629,0.9967879473833795,0.9932273528708202,1.0011954080672656,0.006230386199017223,0.0038282555616123673,0.001529933842013497,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.250149807473,-17.849887731986048,-47.50828669890555,76.58236299342737,52.30655327745021,40.391983967567626,-326.251348267257,-142.79910185588838,-570.0994403868666
630,0.9967583118105379,0.9932406367957385,1.0011969741747129,0.006237112036721598,0.0038272850127612596,0.0015343521872357008,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.23650321584737,-17.866772186812433,-47.500240733669585,76.65179937228051,52.28915464635842,40.388597408744445,-326.12852894262636,-142.93417749449947,-570.002888804035
631,0.9966137126147653,0.9932450483053475,1.0011183952141387,0.006229910671346334,0.0038184973022631586,0.0015346672195734176,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.221181863552005,-17.868786975220253,-47.495720191290786,76.72042443798995,52.28277575491513,40.38489069536476,-325.99063677196807,-142.95029580176202,-569.9486422954894
632,0.996750347440763,0.9932045612141202,1.001029098254618,0.006136054776075141,0.003737773621503323,0.001519980108318994,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.21689417092935,-17.86383484233918,-47.49925605182339,76.78100516027811,52.27983209992626,40.3842670268453,-325.9520475383642,-142.91067873871344,-569.9910726218807
633,0.9967521974314342,0.9930623861544565,1.0009971956224515,0.006171851682254093,0.0037832749799889395,0.0015088966445878102,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.226331733487626,-17.85914598181439,-47.52331001781039,76.83228961903552,52.27574959335448,40.39347122717272,-326.03698560138866,-142.87316785451512,-570.2797202137247
634,0.9966610683114008,0.9930384060532732,1.0009873496877522,0.006202918278272393,0.003824438260036988,0.001503225269388896,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.231776596453805,-17.868388565506983,-47.568758536274636,76.88537750776065,52.258666420064834,40.41419070981008,-326.08598936808426,-142.94710852405586,-570.8251024352957
635,0.9969152975532574,0.9930700622199199,1.0011594429034354,0.00622419680572642,0.0038572942988750938,0.0014973527226828569,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.23323544310735,-17.89880459709538,-47.62180771068544,76.93714132598096,52.22304245451565,40.44345918321449,-326.0991189879661,-143.19043677676305,-571.4616925282253
636,0.9969843292869611,0.9931031004918874,1.0012295982785486,0.006230708340384226,0.0038795169523993776,0.0014892808980365435,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.22657903248754,-17.937767191966095,-47.656730595744705,76.98778220024252,52.18037469661153,40.470335270389086,-326.0392112923879,-143.50213753572876,-571.8807671489365
637,0.9968650983403272,0.993101917017206,1.0012198592343031,0.006257656083777617,0.003913506338463866,0.0014856150423868777,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.18711854611606,-17.97082975951366,-47.64873897880775,77.05049519645569,52.14378863660849,40.4809224686852,-325.6840669150445,-143.76663807610927,-571.784867745693
638,0.9969484992526954,0.9929892583419255,1.0011260273879763,0.006184428588801391,0.0038558009147741943,0.0014817266355893655,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.12630047524462,-17.996383398325232,-47.60489979949177,77.1156116644965,52.11523152241922,40.47735231175811,-325.13670427720155,-143.97106718660186,-571.2587975939012
639,0.9968480745031857,0.9929176493120189,1.0010213855344232,0.006170284217793168,0.003847348395477999,0.0014788996717206252,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.06844146696444,-18.02533472914054,-47.55671077257984,77.16825460124704,52.08294205429194,40.472202288933126,-324.6159732026799,-144.2026778331243,-570.6805292709581
640,0.9970254574706179,0.9929307222780078,1.0010611338424817,0.006188988819530708,0.003815365511986287,0.0014781158608410674,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-36.01702279971159,-18.072766776721735,-47.5336923309001,77.20751509729006,52.03382470100806,40.47590415743677,-324.1532051974043,-144.58213421377388,-570.4043079708013
641,0.9972747737075708,0.9929056518566461,1.0011191596344482,0.006323141414714065,0.003820199799679049,0.0014675255529904366,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.96784908655694,-18.136013878963013,-47.540137373308475,77.23678008972155,51.97271083942871,40.490253986533986,-323.71064177901246,-145.0881110317041,-570.4816484797017
642,0.9972762906781365,0.9928219245196623,1.001151466183016,0.006392682033425876,0.003886250760033844,0.0014621888145162814,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.891701390780504,-18.200932255005423,-47.5512223634962,77.27387947705262,51.91260078383625,40.5058666503763,-323.02531251702453,-145.60745804004338,-570.6146683619544
643,0.9970652737916648,0.9927767182429083,1.0012056749837355,0.006358108212555897,0.00398215706589545,0.0014606697441253871,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.77519078569979,-18.266764118355557,-47.546168407027416,77.3270556620899,51.85117709690811,40.514651239195985,-321.97671707129814,-146.13411294684445,-570.554020884329
644,0.9969862270462866,0.9928672641225611,1.0012598844282603,0.006260980152920174,0.003991899189912978,0.001458470755902795,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.65844461561507,-18.34050678850773,-47.522204657352425,77.36820284376604,51.78018656770077,40.51513544563714,-320.9260015405356,-146.72405430806185,-570.2664558882291
645,0.9968940927351138,0.9928511355927785,1.001339384698458,0.0063393290859487875,0.004073189028834179,0.0014658870631064436,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.578288376347835,-18.413002179832166,-47.48070205095852,77.37359533533917,51.7107539365344,40.50545893110612,-320.2045953871305,-147.30401743865733,-569.7684246115023
646,0.9967985046017294,0.9929094471441207,1.0012471185334955,0.006275074062567233,0.0040106910410960105,0.0014636525340148484,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.53487277273085,-18.46714552044235,-47.41958005477107,77.34974680758761,51.6585124188789,40.48349108671121,-319.81385495457766,-147.7371641635388,-569.0349606572528
647,0.9967676378851473,0.9929506021534373,1.0011491573139506,0.006193839170126725,0.003932943762284746,0.0014613397249519564,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.5200686169415,-18.50116926547026,-47.349296188304635,77.30692884754569,51.624493840805194,40.45453987522653,-319.6806175524735,-148.00935412376208,-568.1915542596556
648,0.9968565064447353,0.9929940898879835,1.001097488605946,0.006098159157725809,0.0038524515706539666,0.001452626530330114,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.525372156795065,-18.518369296317502,-47.29853033546032,77.25005850735725,51.60759678726421,40.43183573201115,-319.7283494111556,-148.14695437054002,-567.5823640255238
649,0.9965471716146747,0.9929135825693871,1.000927720684173,0.0061065847877641724,0.0038658344801013227,0.0014530693721924823,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.53100428421604,-18.520551707708133,-47.2832012506319,77.18920072255901,51.6045922840237,40.425631311067896,-319.7790385579443,-148.16441366166507,-567.3984150075828
650,0.9964679344545168,0.9930791434678756,1.0008768592168753,0.006043009776286509,0.003788250339176002,0.001459583297853128,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.54096348605876,-18.519049258171197,-47.30797312678994,77.12301596626843,51.602750262799525,40.4400939467378,-319.8686713745288,-148.15239406536958,-567.6956775214793
651,0.9965889780373547,0.9931502768120609,1.0010293480465657,0.006101925872908814,0.0038325037358571687,0.001465919900393425,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.58287233915681,-18.516009194239697,-47.377822624538474,77.03647456805108,51.60085349243641,40.475086343759884,-320.24585105241124,-148.12807355391757,-568.5338714944617
652,0.9966640411365542,0.9932052811683639,1.0011482346267044,0.006143794949882152,0.003866161459475127,0.0014715848013108486,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.643154300430574,-18.492752689635438,-47.46350201545639,76.94143658497931,51.617989227891464,40.51533908905814,-320.78838870387517,-147.9420215170835,-569.5620241854767
653,0.9967431216700465,0.9931854169476273,1.0011630545601968,0.0061380879192606845,0.0038579650773465793,0.0014720984770806435,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.68417570262121,-18.444237342182745,-47.51552757347494,76.86383256948845,51.659552299565,40.53921619778854,-321.1575813235909,-147.55389873746196,-570.1863308816993
654,0.9968553638396445,0.9930789321765012,1.0012244268816255,0.006192791889810697,0.003898334868851035,0.0014780213947310505,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.69211260009475,-18.384107616764833,-47.52119262995051,76.80856194345597,51.71030076706322,40.54286059316304,-321.22901340085275,-147.07286093411867,-570.2543115594061
655,0.9968225504217799,0.9930894759595971,1.0011114182234448,0.0061165204311365365,0.0038160907410724723,0.0014811907579426954,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.66677299092657,-18.330509851904374,-47.49531714823038,76.77107829162533,51.752076134748144,40.53357608262095,-321.0009569183391,-146.644078815235,-569.9438057787645
656,0.9966331132453314,0.9929905186785893,1.0009761442066327,0.006115297360982262,0.0038238909115806846,0.0014770851443389231,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.61639541671851,-18.29489528866247,-47.46017841945823,76.74621440121285,51.77450400569565,40.52121544647754,-320.5475587504666,-146.35916230929976,-569.5221410334988
657,0.9964951327207229,0.9929286920245378,1.0008489130352245,0.006091341596066438,0.0038060554631107373,0.0014727508970334595,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.5676120300719,-18.277235341427183,-47.448817515759195,76.71737251498377,51.778805616266446,40.52059603328329,-320.10850827064706,-146.21788273141746,-569.3858101891103
658,0.996473443552417,0.9929606068795374,1.0009028966072355,0.006134402590213594,0.0038528142051285318,0.0014674859033068325,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.550491435363,-18.28054689276939,-47.48232070928029,76.66753957688209,51.76443485503655,40.540923306276994,-319.95442291826697,-146.24437514215512,-569.7878485113634
659,0.9966166928016683,0.9929390405512263,1.0009783673396908,0.0061428329769392075,0.0038681842993820064,0.0014632743092003705,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.56716429814544,-18.297511975014277,-47.547417423820626,76.60008303733144,51.73706197130743,40.577954755245834,-320.10447868330897,-146.38009580011422,-570.5690090858475
660,0.9967699450531436,0.9929140724759219,1.0010319491441009,0.0061329107936580595,0.003861508146247857,0.001461661345092725,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.587868446164684,-18.31397978281196,-47.60717370356215,76.53165197987846,51.71028161950641,40.616354017096725,-320.29081601548216,-146.51183826249567,-571.2860844427457
661,0.9968367719904349,0.992948110874031,1.0011200674365424,0.006159921904652267,0.003884137862731457,0.0014663269632305533,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.579737050820455,-18.330433852039338,-47.637934342211004,76.48047501632594,51.68340277042852,40.644139091651496,-320.21763345738407,-146.6434708163147,-571.6552121065321
662,0.9967479971409979,0.9929017725166001,1.0011059915660712,0.006193330635332582,0.003926480123313279,0.001460975640852617,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.53459537866869,-18.34873902094924,-47.63721525588644,76.4530280260393,51.65554898907387,40.65955895471982,-319.81135840801824,-146.7899121675939,-571.6465830706372
663,0.996743191296065,0.992940580902714,1.00086801405377,0.005998510985965863,0.003730044669043677,0.0014576688190366164,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.474592217661986,-18.366607934281024,-47.611131688255455,76.4367902112663,51.629971479184015,40.66291857054163,-319.2713299589579,-146.9328634742482,-571.3335802590655
664,0.9968017027524605,0.9931797614874259,1.0009744357450474,0.005956466389888754,0.0036838003804646738,0.0014678175660538058,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.424141124437334,-18.383579332436017,-47.59311214178854,76.41797809603659,51.60478743586832,40.66722642001528,-318.817270119936,-147.06863465948814,-571.1173457014625
665,0.9966248509358803,0.9933270552748134,1.0010141773690602,0.0059914971016583165,0.003698430515253004,0.0014863551434337815,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.381341909421856,-18.383570044797047,-47.607834312995834,76.39999969060385,51.59790469848138,40.68406649437196,-318.4320771847967,-147.06856035837637,-571.29401175595
666,0.996664912765637,0.9933292140929,1.0010309905865988,0.005988855621200171,0.0036869264257438973,0.0014916699434451394,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.34333586305589,-18.339952785940216,-47.629161571324325,76.3803083913007,51.633240483953934,40.701695150847286,-318.090022767503,-146.71962228752173,-571.5499388558919
667,0.996802151012292,0.9932571893005921,1.0009955942378639,0.005946044877751432,0.0036336386867606525,0.0014962792483295554,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.3173679463991,-18.258451726932854,-47.63576072380286,76.35011378916388,51.70082249609008,40.7114272551638,-317.8563115175919,-146.06761381546283,-571.6291286856343
668,0.9968659918536263,0.9931861323594914,1.0009460968471058,0.005920443697195853,0.003596070699700937,0.0015044939963100524,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.28866361798255,-18.174665808758707,-47.63535149654325,76.32231067669213,51.7690855620247,40.71707600301342,-317.59797256184294,-145.39732647006966,-571.624217958519
669,0.9967517314824056,0.9931948638417193,1.000891587241499,0.0059272341371147666,0.0035868283597280245,0.001514858856002707,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.23912640206607,-18.11375707343518,-47.64279467507915,76.31024031103588,51.81600237079115,40.72452263816552,-317.1521376185946,-144.91005658748145,-571.7135361009498
670,0.9968392219609756,0.99314262063402,1.0009354007966451,0.00594697969723817,0.003611535600473843,0.00151202060748087,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.183758169829204,-18.07694170735394,-47.668032913396566,76.30557742742252,51.842008787303335,40.737481150246346,-316.65382352846285,-144.6155336588315,-572.0163949607588
671,0.9968391896952039,0.9930828330477455,1.0009855137778727,0.006002740076607037,0.003664718824478932,0.0015173946957213306,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.14042684842089,-18.05624366111388,-47.7052245028787,76.29763319578343,51.856642463781334,40.75568951728294,-316.26384163578797,-144.44994928891103,-572.4626940345444
672,0.9966556420267142,0.9930461273273792,1.0009420075110673,0.00604544184222835,0.00370191198722145,0.0015245386157708265,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.10247413770438,-18.050270748812657,-47.73683460645534,76.28615786277261,51.85921934584485,40.77262694494062,-315.92226723933936,-144.40216599050126,-572.842015277464
673,0.9966650157001841,0.9931211532775098,1.0009073787222786,0.005978719765886786,0.0036473543605900845,0.0015189460313275826,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.07582155251128,-18.059429133361654,-47.757415421816596,76.2646218465087,51.847026844856934,40.78331746563882,-315.6823939726015,-144.47543306689323,-573.0889850617991
674,0.9965244564451896,0.9931592280294733,1.0010200500923074,0.006101211582007795,0.0037575927235524082,0.0015315059313781671,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.073692884404544,-18.074299246300306,-47.78150292478397,76.22826426281303,51.82827250556603,40.795424155767435,-315.6632359596409,-144.59439397040245,-573.3780350974076
675,0.9964318871386211,0.9931107287705799,1.0010310121274564,0.006160758264532106,0.0038043833307002985,0.0015438632266622165,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.09225624549569,-18.081085245231566,-47.805452596118926,76.18381205931196,51.816798755087454,40.80775220011947,-315.8303062094612,-144.64868196185253,-573.6654311534271
676,0.9962847578491952,0.9931425778800033,1.0009533007524223,0.006138906245652147,0.0037773338729083215,0.0015499654080291714,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.133072571757616,-18.079218576270748,-47.81124078573381,76.1321423034871,51.81381281547155,40.810395928812376,-316.19765314581855,-144.63374861016598,-573.7348894288057
677,0.9963596600654715,0.99326852042987,1.0010016574543277,0.006115339475467374,0.0037383597237178132,0.0015560507465747955,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.19908248521208,-18.07664734651383,-47.8092262313713,76.06910075894724,51.81212172131334,40.80888552366476,-316.79174236690875,-144.61317877211064,-573.7107147764556
678,0.9964911199881855,0.9932120537043143,1.001081759644141,0.006156529296704442,0.0037784327985950967,0.0015541303929464357,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.276450168510834,-18.06441114105186,-47.81315943713682,76.0020713845077,51.821774136700355,40.81055108501415,-317.4880515165975,-144.51528912841488,-573.7579132456418
679,0.9965297446515846,0.9932364473448997,1.0010758808109748,0.006124862601607611,0.003745868783105731,0.0015568159663388599,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.3374949414543,-18.034805390170938,-47.80900135144112,75.95062617243292,51.84837050524085,40.81019452062626,-318.0374544730887,-144.2784431213675,-573.7080162172934
680,0.9965122906635966,0.9933639347453572,1.0010327119842601,0.006050524102113763,0.003674524913708421,0.001553392878487348,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.36731571260817,-18.00157735129158,-47.78596659757023,75.92600982848928,51.8773846037332,40.80419612498547,-318.3058414134735,-144.01261881033264,-573.4315991708428
681,0.9967004562615014,0.9933092060991219,1.0009456798371028,0.005931080930924169,0.0035709395811794,0.0015429422638162844,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.375117531420265,-17.964874881751612,-47.75569931726279,75.92370188419498,51.90993103201158,40.7971873027148,-318.37605778278237,-143.7189990540129,-573.0683918071535
682,0.9968900237858344,0.9932220204105536,1.0008878730792257,0.005890126153858218,0.0035064389326806,0.001538396990615366,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.365741857312166,-17.920009264438942,-47.737071824271744,75.94340965980291,51.95207771892528,40.79655020170981,-318.2916767158095,-143.36007411551154,-572.844861891261
683,0.9969020322397221,0.9931018643481797,1.0009350042572522,0.006006404358357444,0.003590684211425073,0.0015381601910676157,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.324937850693416,-17.885866828823442,-47.741656377144636,75.99401145115628,51.986008905926475,40.80820733272628,-317.92444065624073,-143.08693463058754,-572.8998765257356
684,0.9967343871461842,0.9930725820189773,1.0009214691162533,0.00600468625491997,0.003638572067947934,0.0015413468548761344,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.25007819607577,-17.87993879870514,-47.7601860052529,76.07023974181672,51.99350789070961,40.82893063086326,-317.25070376468193,-143.03951038964112,-573.1222320630347
685,0.9966603548168753,0.9930753280599398,1.000844837163511,0.005978409099487878,0.0036017688875924383,0.0015441434657120622,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.171552640448795,-17.90059027124012,-47.77521624534153,76.14784168189493,51.97436178918321,40.85141825636818,-316.54397376403915,-143.20472216992096,-573.3025949440984
686,0.9965293059262459,0.9930879823982867,1.0007977693157013,0.0059947137758386716,0.0036035862720308525,0.001548832425136597,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.12128479446457,-17.934792154639386,-47.79236520544168,76.20674785790818,51.9401286492069,40.87711375035689,-316.0915631501812,-143.47833723711508,-573.5083824653002
687,0.9964759014402271,0.9931045573024423,1.0008270081469477,0.006039413289398584,0.0036450007800280866,0.0015477775209864853,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.1074065808694,-17.97132905427256,-47.82865736766357,76.24449256288126,51.90418886025096,40.91027863046433,-315.9666592278246,-143.77063243418047,-573.9438884119628
688,0.9966482283723005,0.9930770658193194,1.0009085111250813,0.006055165789588109,0.0036607900968403115,0.0015445087084845288,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.12547447435827,-18.005015096044666,-47.879668009752116,76.26515541655769,51.873707360961404,40.94774682010564,-316.12927026922443,-144.04012076835733,-574.5560161170254
689,0.9968772614417353,0.9930108791077015,1.0010292821901061,0.006109647741377669,0.003701941796636113,0.0015405942751617176,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.15123407221047,-18.03511467686344,-47.92210682041537,76.28138075429966,51.848962695648886,40.98078435742165,-316.3611066498942,-144.28091741490752,-575.0652818449845
690,0.9968830370070945,0.9929829284843034,1.0011037479398877,0.006151179574555181,0.003752933261764447,0.0015487833311852476,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.142445303104246,-18.06772205393866,-47.93252711956757,76.31261537060442,51.82177245267028,41.000181960371684,-316.2820077279382,-144.54177643150928,-575.1903254348108
691,0.9967898437179111,0.9929450775892726,1.0010932993846964,0.006193050832262742,0.0037704024307348553,0.001559755833659671,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.08910406485374,-18.10787043889304,-47.902005763474996,76.36265732917578,51.784153427273246,41.00095772290893,-315.8019365836837,-144.86296351114433,-574.8240691617
692,0.9967733466600751,0.9929168250444452,1.0011193413781831,0.006238406115386327,0.0038058350042044016,0.0015616272919634984,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-35.02116793683144,-18.15477694157243,-47.84531790681609,76.4122860953794,51.73736762720679,40.987170279338315,-315.19051143148295,-145.23821553257943,-574.1438148817931
693,0.9968897107028444,0.9927513334938002,1.0010875711113103,0.006298365517979127,0.003814835110134463,0.001567418005466062,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.9635363755257,-18.20649629869877,-47.78230531241234,76.44551327993908,51.68539508883571,40.96644960263927,-314.67182737973127,-145.65197038959016,-573.3876637489481
694,0.9966816045005572,0.9926131829043487,1.0011007734981363,0.006388721669533143,0.00392920900694077,0.0015772207441313332,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.912579723071204,-18.269219067941368,-47.72127073853566,76.46904687510927,51.624219963680396,40.94299537231124,-314.2132175076408,-146.15375254353094,-572.6552488624279
695,0.9965852625668741,0.9925729450315545,1.0011374503684811,0.006473269799231126,0.004001213806430161,0.001582493032529213,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.86977055913827,-18.355606760285,-47.66726314041037,76.48386349936749,51.542279520366094,40.91901797706044,-313.8279350322444,-146.84485408228,-572.0071576849244
696,0.996536383658914,0.9927583101496099,1.0011893304741815,0.006469840627237052,0.003968019603257468,0.001602670021017878,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.85743078497771,-18.46048518290268,-47.62017285074908,76.46954553869334,51.44279813269378,40.89350144454467,-313.71687706479935,-147.68388146322144,-571.442074208989
697,0.9964680338566012,0.9928321223894262,1.0012328293291726,0.006501374428183045,0.003987404873557516,0.0016118789569298843,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.87471731436755,-18.55330032479217,-47.57223420054141,76.41999423249116,51.35471611116682,40.86337984127237,-313.87245582930797,-148.42640259833735,-570.8668104064969
698,0.9964901999299531,0.9929856388692314,1.0012737016975013,0.006464095339853934,0.0039379828784600855,0.0016209671722308403,3,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-34.90335280714048,-18.605776807933722,-47.51672270006788,76.35036764386255,51.30369305511408,40.82812511602704,-314.1301752642643,-148.84621446346978,-570.2006724008146


==> data/reward_convergence_ars.csv <==
,mean,std
0,-133.46847444920027,0.20268522093857239
1,-132.45521467378222,0.10266003250411099
2,-132.84808527373698,0.8318023391024468
3,-132.11657191514084,0.7715276709789745
4,-132.34628714974247,0.7638755415254534
5,-132.75626319703892,1.0140582574280523
6,-132.63276676133646,0.5718517133801437
7,-132.5894553569393,0.3094414164167639
8,-132.6828238536888,0.636652888586144
9,-132.19231981189023,1.0187259448760217
10,-131.1994999842549,0.6757073185659062
11,-131.52501159637765,0.8573383234845782
12,-130.04113186534974,2.615495612733874
13,-129.53669302318238,2.1965921337946863
14,-129.06056720605864,2.2544807091295507
15,-128.1258268415605,3.2987444229037792
16,-128.17263785950993,2.8922682022782675
17,-127.6708756467667,1.7147578293224937
18,-127.27917972840272,2.1534330554770817
19,-124.74211749326874,2.1307110981757718
20,-125.89491024999022,0.889868368387613
21,-123.4237263041399,0.506618499894455
22,-121.53748592684832,1.2593859352328662
23,-119.72346852136825,1.5605572054306562
24,-121.11872965005897,1.6049489696188197
25,-116.85955145120816,2.1054634035954916
26,-117.51342074247306,4.065564521336724
27,-117.07868928084036,3.9235373624274796
28,-118.0085633676287,4.712311601660448
29,-117.94823818501372,4.067722329442292
30,-116.29614546825513,3.890295656050429
31,-113.91736128286357,2.7827780248503955
32,-114.46522818955845,3.362376170225588
33,-111.67234756844447,1.2229060812086072
34,-111.02896166985454,1.3037828578288084
35,-110.7413030264023,3.355323204344802
36,-108.75832562409634,3.776595191495026
37,-109.67660327572786,4.115607622821886
38,-107.87867331274475,4.098207824969607
39,-106.16095895584674,2.8350155197659825
40,-105.3365772264121,3.522780937876111
41,-105.09436736097767,1.2223705512962952
42,-102.02587918245247,3.529021126919617
43,-102.00292633497357,2.748070579818727
44,-102.04027466846681,2.836847048643084
45,-102.97801970745985,4.250068156145778
46,-104.74455351525232,4.5986796981222735
47,-106.80889348002036,2.2634478112320804
48,-106.03857274209224,3.597169150542957
49,-101.3068761332791,3.770897133154275
50,-101.11351102988972,2.9129181600356406
51,-101.51455077066976,0.8631268817545502
52,-102.63493583287514,0.9889740876657885
53,-101.62791491740393,3.19402784008251
54,-102.67892817574665,6.360966997470922
55,-98.1075989235449,5.769932981026441
56,-96.74765740089993,5.556203385446829
57,-94.98303666186882,3.235083957415918
58,-95.59835778121364,4.768760611368043
59,-96.45700692190313,3.626066257267918
60,-98.0401247347391,4.693418953031922
61,-96.57501164908327,5.396076536079492
62,-97.02868670040125,3.9988066239837434
63,-97.30123954168836,3.214882198012612
64,-94.66062130570687,4.60173099961451
65,-94.50706206095553,4.480841924419773
66,-94.21869367675446,7.004393886440926
67,-93.39535060118673,7.493736384607588
68,-95.61898404339267,2.1439406212860415
69,-97.55320621311994,6.502677010120072
70,-96.71801951785216,4.187062071235533
71,-95.28399466448234,3.4456439688791436
72,-90.73827547032118,1.5371271221532128
73,-93.08665472293755,2.533774050164835
74,-95.06146947935268,4.626409464184452
75,-92.21779339990398,1.9365598589943485
76,-92.65230184534174,4.343908380599253
77,-93.89274368089146,1.960158739483856
78,-92.06091694839056,2.4131077958360243
79,-95.88007819756496,3.7214884951680904
80,-94.39837760849265,5.284202996915605


==> data/reward_convergence_ars_adam.csv <==
,mean,std
0,-132.81777972731763,0.4823245036473443
1,-132.72181663658864,0.3711515231253296
2,-133.75325141358923,1.6850481857391058
3,-133.04744725037622,4.666225735027149
4,-129.60465250785904,4.030537457229887
5,-126.05987942018899,4.141080269256706
6,-122.29869782584072,4.85236287181805
7,-119.46485671891381,5.935753126954609
8,-117.47808238482347,6.623688121950342
9,-116.90066571963169,7.121489082166173
10,-114.84901317450435,5.198413574057549
11,-111.39558721218646,4.0512906762499625
12,-110.44462879335256,4.441508548749869
13,-109.65362395556431,3.247813830753958
14,-109.28461126404775,2.603846981071593
15,-106.71766851590182,2.879663709387471
16,-105.54174707035023,3.6857146544555843
17,-103.73316678010201,3.31940971751291
18,-102.35317110605313,3.119153586211341
19,-102.54198375473997,3.291064472012103
20,-101.71249887001302,2.913705306565265
21,-101.00138756085536,3.2106341134454603
22,-100.16024147234833,2.981393139463017
23,-100.87831756882144,3.9939616218612914
24,-100.22378491183706,5.249553432675016
25,-100.22437698334508,4.916084117877248
26,-99.64187104618567,5.285532369205203
27,-100.09728713046812,4.582864714694452
28,-100.18791599503506,3.253047834189206
29,-99.82496668504318,4.534050551508517
30,-100.82274697108618,3.8198545616338695
31,-100.34631639683481,3.091440329553049
32,-98.77268876295655,4.476791959624591
33,-98.56276947108915,2.9513119741928473
34,-98.11090091717084,2.624904693901312
35,-97.28977754101408,2.601693736041446
36,-97.16546710909583,2.9997334785906924
37,-96.52715833349461,3.0367689723159907
38,-96.17635936658905,3.2115999978320118
39,-95.99582955524991,3.4582452613522094
40,-95.98855468493961,3.2403988739291036
41,-95.824785427125,2.464826194902073
42,-96.44841996800832,3.181522893094019
43,-96.32114141604481,3.2787407132396384
44,-95.97687975959107,1.8775212897290117
45,-94.65423695341428,1.630996904566453
46,-94.09469465659515,2.2565224925865173
47,-94.24407108337664,2.002042433545506
48,-93.61202457724335,2.214632022123129
49,-93.7207713925255,2.3933332961741436
50,-93.02481672199141,2.0295929207055483
51,-93.52733482289538,2.4426864529122647
52,-93.02324271033476,2.3901447997237897
53,-94.64130232916587,1.886218739468312
54,-92.6353569067139,1.61175661106414
55,-92.36081218544315,1.6422861875196089
56,-93.21933221798184,2.788942443266185
57,-93.40928735906557,1.8583923145572379
58,-94.3741031633369,2.1195641913812886
59,-92.83114901977179,1.6620353548841453
60,-93.37652161040519,1.4189420994318305
61,-92.52407928413626,1.662539022766584
62,-92.66673899989351,1.3460651214638373
63,-93.34575557420845,1.905672937304227
64,-92.82703515990337,2.510260451727618
65,-92.90003174959588,1.8567657377548938
66,-92.53359321216027,2.1216260185166984
67,-93.2619500649323,1.9671854008956784
68,-92.75763449915003,3.018961848703805
69,-93.43273130080033,2.054575127395672
70,-93.39633932028865,1.5991678090412262
71,-93.22891133824433,1.7273325611665842
72,-93.00014834325847,0.9698469710298709
73,-92.09162056073049,3.1026252854170324
74,-93.22826760219317,1.8131132832929526
75,-92.20584638143309,2.5551964798067455
76,-91.89838935901533,1.5926358309281958
77,-91.56932040338242,1.549950409581923
78,-90.73201540220921,2.463161449223836
79,-90.7096048709079,1.2659845469939215
80,-90.76913804360667,2.1665081399782617


==> data/reward_convergence_oscillation_ars.csv <==
,mean,std
0,-263.97749395169285,9.085661465827519
1,-235.8928170643107,14.336033535648824
2,-217.31642853105419,23.03312103003696
3,-208.5675333341425,15.369366997384045
4,-194.7003322990372,16.49295616893556
5,-187.41219363036896,23.936225647998597
6,-180.88554570367802,29.242503827528868
7,-171.8677402900135,26.460360944407736
8,-160.3284324715086,24.240902463280474
9,-155.80023523875792,27.631870024687917
10,-146.59291735019727,22.32638236839261
11,-137.4261293511156,18.2206767053451
12,-136.45856418493517,19.09424944792128
13,-128.14515146379262,19.3383922923481
14,-124.0050600454424,15.676630741948424
15,-122.98733491391972,11.400291210082463
16,-121.95751365921217,14.087668647971622
17,-118.36783842610211,12.745434791265474
18,-115.31780617762634,14.74287265393323
19,-112.83305062513232,15.353797153020908
20,-112.66947647084416,10.08801916004708
21,-112.49299190488823,13.463642659252798
22,-111.40718820232568,13.367150820309952
23,-108.82185756084657,14.144348300930558
24,-108.43758419692855,10.923830714732151
25,-108.26622711490741,10.005999719607766
26,-106.86903633805721,6.920536977838847
27,-106.08411070538793,10.414842967191902
28,-105.16041296754887,9.266780579104534
29,-106.87121890047536,7.6212768301124845
30,-105.4648201404901,6.07031168732817
31,-103.42467833201992,4.912116799646237
32,-102.70230825073686,4.52455899675751
33,-103.10098903509399,4.275912557193565
34,-101.76006466125418,4.081748037062756
35,-102.0035294025114,5.607474795262463
36,-98.93615764187243,3.916558640327129
37,-103.68560196037974,2.6981599097916638
38,-100.4594823978377,6.425753566198591
39,-97.92502653981603,3.89480824046803


==> data/reward_convergence_oscillation_ars_adam.csv <==
,mean,std
0,-257.63200456062884,18.581768394510174
1,-231.93248028236675,22.32204662333938
2,-189.04544646587644,10.341282394149136
3,-178.44602459778793,20.711420310200896
4,-162.81500674643246,16.35022378887335
5,-157.2394249183295,13.79889576878165
6,-147.61152982090556,10.365048859548398
7,-142.2842404912266,9.868332971819854
8,-139.6714767560627,11.272329148753174
9,-136.74355232555334,9.554567190784358
10,-134.56769676933632,9.8125360959906
11,-129.66440937637825,8.7102676380447
12,-129.88846608899038,11.45891711737133
13,-121.56032199537924,16.00280524864614
14,-121.45104346854055,15.375726950800148
15,-120.55901978729517,14.709594261462277
16,-120.74393328054532,12.850289774565487
17,-118.23116115756645,15.996379630991745
18,-113.62996476868071,12.271725432137085
19,-114.78364307094016,18.504940787824907
20,-112.46160914410439,6.909328912406068
21,-109.12289130283591,11.051709206670347
22,-110.97389618154796,13.149408611043372
23,-109.09514592544824,9.11092633730113
24,-112.78047860416537,15.64280407264057
25,-112.86164028023799,18.981088194599824
26,-108.79257152778436,10.34724439516002
27,-108.93579321917973,8.325858512534614
28,-107.04427537314064,5.813669564402622
29,-106.7624079018165,7.385082204813621
30,-107.69626008060978,10.990440174838767
31,-105.9449535407422,5.449118557455488
32,-105.88686628967022,11.8003035392479
33,-100.76993750949345,6.93679462916333
34,-100.7041172436814,5.4051244383068395
35,-104.85046720677629,8.163865970175333
36,-100.03120290865934,4.853504918774301
37,-103.75314436610506,6.25608159616194
38,-101.8363447760345,5.679279929601614
39,-103.67301157527739,5.67645377839067


==> data/reward_convergence_ppo.csv <==
,mean,std
0.0,-471.8659587991836,16.50747952033047
0.5,-455.29980825048005,9.453734126760555
1.0,-437.86405227299105,9.189050106588184
1.5,-422.7646966072636,13.469949820989493
2.0,-415.1256356112361,16.412139505469785
2.5,-415.6380668040058,12.179763835495582
3.0,-407.29702696078886,12.208732427125547
3.5,-401.0881858192859,12.342831309513565
4.0,-395.8471764800832,10.399087880783888
4.5,-390.98874012088874,10.753797149244962
5.0,-385.5630941996726,10.292535230030257
5.5,-381.31422636964777,10.976367046541036
6.0,-372.42411205805934,9.50953558280677
6.5,-359.6515475404279,7.794190184337576
7.0,-349.8288063493729,7.924492613102655
7.5,-342.1140523673319,6.60443976856775
8.0,-334.6156074900487,6.387707955798503
8.5,-323.8569105000346,5.371120583716616
9.0,-314.8009501817935,4.938089367227058
9.5,-307.09148230620787,6.166197780131073
10.0,-298.96364695285195,5.378574084301682
10.5,-291.32279789626745,4.948608082066279
11.0,-285.3326066309621,4.135267128893615
11.5,-278.75152640776264,4.8269493226445235
12.0,-271.93094820844425,4.887413704502754
12.5,-266.4995505360708,4.823639735567588
13.0,-263.09632754416083,5.415186635861011
13.5,-259.46768722536024,3.78977945220681
14.0,-253.84096787232158,4.711621686291374
14.5,-250.60719683717585,5.517237025022653
15.0,-245.4349885970271,6.191186347631638
15.5,-241.4890262936589,5.479351455656845
16.0,-238.78206357760254,6.838913031727004
16.5,-236.26892405218862,6.305080603936109
17.0,-233.11727133683732,5.8266095288947275
17.5,-229.61880794521957,5.43098391197926
18.0,-226.19243709286857,5.42882240315466
18.5,-224.31704964908758,5.077118585958381
19.0,-222.68405766646688,4.364658044493384
19.5,-219.54834836358808,5.593192406247545
20.0,-214.72098999138095,7.023712974330382
20.5,-213.01780393058243,6.369052010320364
21.0,-210.9994889780738,5.743526293066925
21.5,-208.48087144814022,5.415066792337237
22.0,-207.88073543065252,4.699074703261634
22.5,-207.09638160338105,4.322650216816973
23.0,-205.94768500031145,2.124455308097871
23.5,-205.83469995485243,2.119794762649871
24.0,-205.60213884340067,3.1237451168426453
24.5,-204.2962565088802,3.5312426719535406
25.0,-203.17750875693068,1.364121280316168
25.5,-202.61754918806264,0.07419398719639188
26.0,-203.53688328854886,0.1992891243835552
26.5,-203.52608924318005,1.4278821554322794
27.0,-202.43245563918526,1.8681920817632396
27.5,-202.54155588870026,3.3537429287368123
28.0,-200.69373143217646,2.8861250780829764
28.5,-199.32761830965194,3.5900401062887948
29.0,-200.2965895193355,1.9169885282851278
29.5,-199.71137054132956,1.3533732589708631
30.0,-199.27097341663622,0.502330435172939
30.5,-198.59513952369153,1.795271867406959
31.0,-199.0135658116609,0.9225515707469564
31.5,-200.2557639435225,1.1199717834086744
32.0,-197.54329886875954,1.3259853904292056
32.5,-196.56099793850206,2.6764336502834123
33.0,-196.64542565983925,3.832702801489744
33.5,-198.20986710716178,5.057726688179586
34.0,-199.79299933412827,6.053701531709206
34.5,-200.77189093191043,3.968447536717195
35.0,-199.83307247663345,4.114794816510474
35.5,-199.05094295760395,2.0801211220362723
36.0,-198.0232506107346,2.0493369179028136
36.5,-198.53660637810177,2.333975817774705
37.0,-198.1748680846913,1.8766314241514555
37.5,-198.39413732616916,1.457050955078689
38.0,-199.39605085515132,1.4650610085968128
38.5,-199.37163741528343,2.980566062337307
39.0,-200.76476698855745,2.5133453864104105
39.5,-200.01578093037583,3.767097182492211
40.0,-199.87599833782966,2.2776109987485493
40.5,-197.74253124744828,2.0527358892020984
41.0,-198.11809862812598,4.777221279799599
41.5,-196.28121700496786,3.74811492013015
42.0,-195.85276969743913,3.931294087787887
42.5,-195.40135608219612,5.458639261661909
43.0,-193.45044810672417,4.946382628378795
43.5,-191.98891092757825,5.532340614684557
44.0,-190.5632144082003,5.186252683270553
44.5,-188.45834299549506,6.764854028942608
45.0,-186.49497157575334,6.310801461983184
45.5,-187.80953925776052,5.404954963030811
46.0,-187.35061254020152,6.363287742545909
46.5,-187.09692767639368,7.068264488055829
47.0,-186.48586420661482,5.429655441523481
47.5,-185.999619731434,5.306967609646785
48.0,-185.77616368761872,6.344967587716705
48.5,-186.52061296059333,5.9952780967018855
49.0,-184.80927940389583,5.773416461756869
49.5,-185.7733026384552,5.082341895720375
50.0,-185.92049292007243,7.525390266312708
50.5,-188.28359677836303,6.458564888467908
51.0,-187.66980987842825,5.25084169262474
51.5,-185.41773994135784,6.872249767076323
52.0,-183.19860248490605,8.458979327929955
52.5,-181.77599434632177,7.53705298322416
53.0,-181.75740997685125,7.292845279731825
53.5,-181.7432791223067,7.034777456652515
54.0,-181.55415689802624,6.710194372642682
54.5,-181.39989931372904,6.393672291274209
55.0,-181.87185633121723,5.320260986847796
55.5,-181.9649412121204,6.046202137526834
56.0,-181.95817051871063,6.115569775016815
56.5,-181.566057540232,5.372157599625036
57.0,-180.22609760297155,5.937880390259438
57.5,-179.73622415537477,5.9609446226016045
58.0,-179.52871967819684,5.444360806725678
58.5,-180.37018523127594,4.294012239191677
59.0,-179.99244405120044,4.841977856092875
59.5,-180.42348130684437,6.044818355272829
60.0,-180.42365747180853,7.685344328977067
60.5,-180.73445588285426,8.42929634675045
61.0,-180.61364768978123,8.424021944627315
61.5,-179.60601886929953,7.807606476222228
62.0,-179.52969684531277,9.119390653000153
62.5,-179.93313091802543,8.796926234512247
63.0,-181.1722175665111,9.299398069669198
63.5,-184.27929491930615,8.26826641244816
64.0,-182.77848108582623,8.031559526487564
64.5,-182.38919174950976,6.073369061914483
65.0,-185.60388964428785,6.705334879096732
65.5,-183.66303404428015,6.011864923065339
66.0,-181.37236446768657,4.214694994478511
66.5,-182.8309345609026,2.8503214630677713
67.0,-183.54276675839517,6.698586505625331
67.5,-183.92595846045901,5.277951159750562
68.0,-183.22656271955066,5.048508219001032
68.5,-182.61538459498874,4.280234715493081
69.0,-183.20890082040967,5.297169062173521
69.5,-182.4892249951836,5.390246810005297
70.0,-179.1887803082964,4.227420650672601
70.5,-180.16492544780985,5.2902878183286655
71.0,-179.277519480473,5.680971147512037
71.5,-178.17413416945942,7.088641238898577
72.0,-178.49898668517218,8.134719609602135
72.5,-179.90545045791953,8.528037344697635
73.0,-178.07224993894033,7.730891935608016
73.5,-176.4484420247304,7.340174861898903
74.0,-174.52813499403882,8.697838639263251
74.5,-176.13633393921373,6.226936887826755
75.0,-174.92372184252608,6.160929762204567
75.5,-173.89236779804537,4.841949680598049
76.0,-173.5961563642737,5.560103637922189
76.5,-175.03723002516458,5.2812423517111915
77.0,-173.64358208016498,4.187904776319015
77.5,-174.5225686806507,4.364952671680975
78.0,-175.36240485331564,4.423716867579147
78.5,-175.20888261909863,4.7800211779313795
79.0,-175.65759817794947,5.079361092092921
79.5,-176.11096500754857,5.494330724228403
80.0,-177.27362756195825,6.392388939198199
80.5,-176.9844480097363,10.21908937857948
81.0,-176.82447844038072,9.223766412416087
81.5,-177.4847178180572,8.761346160988046
82.0,-176.81374073137587,8.863491428293333
82.5,-175.2040095999372,9.058930806259026
83.0,-173.55701094176857,10.518993679749062
83.5,-173.18205226334837,8.492529058682665
84.0,-170.5666863967177,9.200826397591344
84.5,-171.12249888251793,6.6268690057751725
85.0,-170.30632220247514,8.27848536518052
85.5,-171.2278740975769,9.195236758058918
86.0,-169.16734076986447,8.001741929510246
86.5,-168.4461167910509,6.163514374635203
87.0,-168.53406043355798,6.138850809407584
87.5,-167.96312043134586,6.345869733958423
88.0,-167.03609926943113,8.12616626487937
88.5,-166.95234772314248,8.90407371577581
89.0,-165.96078427062855,8.213957674767409
89.5,-163.839600476861,9.391145367488901
90.0,-162.2486109257593,10.19931877189057
90.5,-163.99138398165113,11.74554768870049
91.0,-161.6819011597482,12.3762160150509
91.5,-162.0098922041481,12.90077801873552
92.0,-161.43058167039885,13.14443526595021
92.5,-161.17119312228556,16.09505254015005
93.0,-160.07022243046887,15.66106963712884
93.5,-159.31393568090309,15.21148309220701
94.0,-156.74156875007532,16.143740632400192
94.5,-153.8951286325003,16.089740103222013
95.0,-151.13929329051848,14.712509512022969
95.5,-151.159773614937,16.239897520802515
96.0,-151.1348272254113,16.759125337657768
96.5,-151.42965491648275,16.914813454353517
97.0,-148.8447628099582,14.941625430549598
97.5,-149.0033432279855,15.427031850767117
98.0,-146.74427227433523,16.28626742354203
98.5,-146.67277014072022,17.80896742868646
99.0,-146.91295859888598,18.160488259949844
99.5,-146.15255588786863,20.667219202011623
100.0,-145.89565202739539,22.265966853208933
100.5,-146.02696320507224,23.25362585810738
101.0,-146.87201792274416,23.504200200691514
101.5,-148.04841418742396,25.54221047874595
102.0,-146.3669925013855,24.720414629776165
102.5,-144.8415538647844,26.034683601303694
103.0,-143.89300548162706,26.893353465860255
103.5,-142.5582093123787,26.663596961424847
104.0,-141.68073693594658,27.2518417451588
104.5,-139.72116162946406,26.2949708009158
105.0,-138.89054670314252,27.441237843166576
105.5,-137.94160263843935,26.348328116960452
106.0,-137.03564275356575,27.644499644629224
106.5,-138.55733318231754,28.018601396805476
107.0,-136.25575998599973,25.563112329289538
107.5,-135.7729968460002,27.24340623866093
108.0,-135.03770182616827,28.33321155419329
108.5,-133.75851222552168,26.72165500756054
109.0,-134.2206786541124,25.612999289950512
109.5,-135.2475106828177,24.629329111970875
110.0,-135.46582883087834,24.47036031848292
110.5,-135.7047960565379,24.815140027896877
111.0,-135.98740544762686,23.53493621233745
111.5,-135.15527910353435,24.50073780106938
112.0,-133.93516344635597,22.569713390545438
112.5,-134.63001530279956,22.729648678886697
113.0,-134.73545251262905,24.078843341164486
113.5,-135.80192583612524,22.339910022491793
114.0,-134.6654464159118,20.278046622735424
114.5,-134.4535218567017,20.792471331500913
115.0,-134.13242941139643,21.604275694631163
115.5,-133.7508071181102,21.61952153736012
116.0,-131.32119372962907,22.012166016861844
116.5,-130.8133382845888,23.192238318787336
117.0,-130.38976228369015,22.560594702350752
117.5,-128.04228690948997,20.123352269889818
118.0,-128.03729385292573,19.60470712527606
118.5,-127.33020429926432,18.429102652571043
119.0,-127.30000180822911,19.33966497059292
119.5,-127.22036790396703,17.783247990104723
120.0,-126.85628232560391,20.404759504486265
120.5,-125.89521556513732,18.40622301810476
121.0,-125.68430080873064,19.86518474760956
121.5,-125.06063271892221,18.18261268721568
122.0,-124.95109230744771,17.254307978061004
122.5,-124.17525085083822,16.756938824151586
123.0,-122.94460678247167,16.22047856928298
123.5,-122.8368030118941,15.847003812302946
124.0,-121.90732151799477,16.470322146807586
124.5,-121.05339257517737,15.826707615848104
125.0,-120.64361807036278,17.179343868361954
125.5,-118.13033733411596,17.634794372265837
126.0,-116.91281226450518,18.268276766213063
126.5,-115.49178431922053,17.019733678078833
127.0,-115.5340743728952,16.530924527379476
127.5,-113.98774724406549,16.872956647922837
128.0,-112.58195138109677,17.72847836260019
128.5,-111.63043916340517,17.053629543511963
129.0,-111.37704616152627,15.165981450297528
129.5,-110.78996109218797,15.035185785079992
130.0,-109.65466734029586,13.889523194062456
130.5,-109.02772219629982,13.913711450414583
131.0,-109.58388627056986,13.094700222696522
131.5,-109.63852837172372,12.452127948816868
132.0,-110.82861445473272,10.949777132666643
132.5,-111.96550570595457,8.69982486742182
133.0,-110.724311491498,8.73438586997531
133.5,-109.21121675561257,7.4633249190319715
134.0,-108.92561365955368,6.527701508207753
134.5,-109.14275468321858,5.693674933673774
135.0,-108.06722387355724,5.169533457441928
135.5,-107.8857617577133,5.993202743034514
136.0,-108.47602502365051,5.026679728223808
136.5,-108.13939496929858,4.298625600902137
137.0,-108.05824316292903,3.1329528770726602
137.5,-106.33101813005584,4.31123830039955
138.0,-104.43652233757632,3.858330679843333
138.5,-102.34460737503923,5.168314619744656
139.0,-102.1795789175244,4.839466624893111
139.5,-102.3842877266304,5.287662803846964
140.0,-102.8699466963177,5.119400337766588
140.5,-104.1453881489881,4.657341919312461
141.0,-105.14599514731346,5.412816973000261
141.5,-105.32404784844975,5.459830624619014
142.0,-105.96268510556588,4.453221433013727
142.5,-106.16591198877269,5.4094136305663785
143.0,-106.29369071984401,5.7250470670662565
143.5,-106.67507124172215,5.703421538713941
144.0,-107.17923673937297,5.358056877966242
144.5,-106.98211393803484,5.699854253452743
145.0,-107.94132935418884,5.166172991330904
145.5,-108.11847102481342,3.9981629357565494
146.0,-107.85368416367255,3.327442208814603
146.5,-109.7252431265366,3.7424874671402413
147.0,-108.3522241767136,4.304085072828616
147.5,-106.75361792498853,3.684130390419235
148.0,-106.28838018276114,3.138712773916416
148.5,-106.62706720706149,4.467154334192228
149.0,-105.95357600293346,4.146003051460326
149.5,-106.11495152817305,4.258502048163059
150.0,-105.00025889363553,5.024666862799044
150.5,-106.3700925031016,3.6982387340482905
151.0,-105.046099760983,3.411873751583197
151.5,-104.09365408718607,3.642005905036701
152.0,-103.81759152827401,3.638994152463603
152.5,-102.24555705976462,4.159006814840799
153.0,-101.09038478737146,4.158915627566668
153.5,-101.2434739241343,3.150303864688115
154.0,-101.80888119301035,3.7120974188156692
154.5,-101.84830570709876,4.745483233407628
155.0,-99.73295585110414,3.9348017372272084
155.5,-100.99569953403606,3.4543505596933772
156.0,-101.37539631119806,4.089708765248091
156.5,-100.91416154563946,4.732692086429234
157.0,-101.56798024719745,5.1137003619950425
157.5,-101.635925826826,4.121585326493971
158.0,-101.47323741422831,3.6781976561057843
158.5,-102.58382305734501,4.187039616603749
159.0,-101.81750536049593,3.443716536737755
159.5,-101.91602141789953,3.8159103483758
160.0,-102.15123778233821,4.128290396711074
160.5,-101.45181684485028,2.747378277054352
161.0,-101.09160379700909,3.066221816520238
161.5,-102.58902994567724,4.32717584037077
162.0,-103.15939131977677,4.4851076524802655
162.5,-103.21033524514085,4.453132930662124
163.0,-102.94206312308938,4.560556067989514
163.5,-101.30216607129883,3.9545189523519846
164.0,-102.44659081580107,5.133558491923338
164.5,-102.00383084224929,4.523351831789788
165.0,-102.49238391969682,5.132004884116743
165.5,-103.54040417462805,5.612531620953327
166.0,-104.62399557454984,4.508066264748568
166.5,-104.36290223599899,4.3514517695577
167.0,-104.21333109165347,3.8264076451350224
167.5,-103.59490357316288,2.2253065248855473
168.0,-102.6372899822764,2.9723101833176475
168.5,-102.85246368634641,3.4147478192050875
169.0,-103.17989234919833,2.699365895190998
169.5,-105.27072939087685,1.9258031775208408
170.0,-105.46098040921464,1.253238813609494
170.5,-103.19042800295044,2.1898925840481787
171.0,-104.39085287143513,0.9602590656230973
171.5,-104.57040071946811,2.3779452536230203
172.0,-103.405361619295,4.5035478296096905
172.5,-102.98603371263174,3.085478888096121
173.0,-102.95082256423744,2.866864770043286
173.5,-103.75027343507055,3.1266873174048166
174.0,-103.43513987679485,4.056978877223286
174.5,-104.33792246356238,3.5990634829956694
175.0,-103.50065111101343,2.1957991764317963
175.5,-102.03870229165871,2.9630434538320616
176.0,-102.58908327604941,2.886441311143189
176.5,-102.7027776363616,3.6198093391110557
177.0,-105.41385835269755,3.9200602169745618
177.5,-104.35331802603154,3.4694689885854033
178.0,-104.90662862063716,1.2694155597486416
178.5,-104.69404708272366,0.6450140968809304
179.0,-104.13512151824642,0.6993472832962577
179.5,-103.69134606049262,1.3603434780338837
180.0,-103.34319016132866,1.3590807515240113
180.5,-101.18831517804881,2.541939764418917
181.0,-99.87650290993172,2.1901581928704505
181.5,-99.58951761250064,1.586443252560244
182.0,-99.68396365145581,0.42921127550597005
182.5,-99.20590286652374,2.1567717374566198
183.0,-98.33868040026336,4.699163965485576
183.5,-96.91662668037088,4.476892455314599
184.0,-97.81933736754031,4.545134143727277
184.5,-96.62111311722192,4.894631740378054
185.0,-97.2865249656964,3.250839304184069
185.5,-97.51692070243121,4.771950143022866
186.0,-96.84723462351151,5.225230533404429
186.5,-98.98265398896895,4.346701182614245
187.0,-98.59674099295823,5.480196350023961
187.5,-99.48783131206972,6.065877931997385
188.0,-99.36722419756445,6.85438485747162
188.5,-100.14596013013562,5.889657870728988
189.0,-99.23423011280278,6.069178675332418
189.5,-98.2500882986858,5.5254580194526834
190.0,-97.51388696410528,5.324693562671817
190.5,-96.86691413789748,4.049416726423542
191.0,-96.50242318187084,1.9893857479532886
191.5,-96.66576428191094,1.7273979944693363
192.0,-95.62213905843991,1.8550338575836904
192.5,-95.42796902219811,1.4332284378114097
193.0,-95.92595703783485,1.5971180062377879
193.5,-96.10283144246019,2.129361579338918
194.0,-95.61346938634209,2.2873927793726168
194.5,-94.38201675128364,1.1381843908149558
195.0,-93.78928116320657,1.071522574031129
195.5,-95.49994548304973,1.37329293076891
196.0,-95.88267266491341,0.28481311498357875
196.5,-96.45520714314803,0.8994695325968587
197.0,-97.30004046814177,0.9062338367023626
197.5,-98.83763766916542,1.685644801216357
198.0,-99.42646116879716,2.233079152897045
198.5,-101.73150294984612,3.01403183514695
199.0,-99.76925728748627,2.675593910335465
199.5,-99.54932940541487,2.9548510924676457
200.0,-99.66733095444515,3.4783812291151257
200.5,-99.80034676549262,2.8218464406284585
201.0,-102.04725137287464,3.73475035121968
201.5,-101.66081854327342,3.326728125334002
202.0,-101.10656966635503,3.160549250375005
202.5,-99.73766052830979,3.1647385401888273
203.0,-101.06851753571387,3.341692516615088
203.5,-101.68639895788122,4.42068346354222
204.0,-100.6111892549631,2.8806296086585577
204.5,-99.87221710776123,2.343718787578316
205.0,-99.18441942613735,2.189937177415561
205.5,-100.1046025862372,2.459921443334092
206.0,-99.45626087851224,2.5738765389063905
206.5,-99.1657571463877,3.769383584621564
207.0,-98.64756147571786,2.1305244043114904
207.5,-98.23222457850225,2.067904450487465
208.0,-98.17285410995571,0.5869459169648503
208.5,-98.67525245028988,1.8780663324414029
209.0,-98.70161961852712,2.3067370518898076
209.5,-99.48792071228256,0.6804768152096217
210.0,-98.68403230678281,0.3595285293824733
210.5,-97.67781733092943,2.078670566294597
211.0,-97.10495147974751,3.416829977109446
211.5,-98.16044981564596,3.907410337233924
212.0,-97.42997494961678,4.489964284239918
212.5,-97.66691828200392,5.182155078696623
213.0,-96.94529217543969,5.4628263228330605
213.5,-96.84696485938372,5.9581843965259464
214.0,-96.45275732645122,6.125536385497995
214.5,-95.2193513066032,4.9437191133819525
215.0,-93.98739669585127,3.9781337493229225
215.5,-92.42054932484751,1.7078884898167102
216.0,-93.30946092063714,3.423253870255178
216.5,-92.1725325561102,1.9006777762182119
217.0,-92.1592412382543,1.5123270328432956
217.5,-91.15767571452001,2.094989963517287
218.0,-89.9063932853319,1.5999566932515457
218.5,-89.88917281771387,2.7188802167953723
219.0,-89.75704459364506,2.6777291353876658
219.5,-90.13391745064759,3.807958280100888
220.0,-91.44359232254617,4.009988180746937
220.5,-92.59726082085005,4.625045616558623
221.0,-93.34853633592927,4.6487772133978735
221.5,-93.08040736290282,4.192730566601812
222.0,-93.0190073381907,3.939911623826332
222.5,-93.17446992912603,4.835170834333264
223.0,-91.99974681378512,4.12459828828248
223.5,-92.68342362875319,3.1442293588459664
224.0,-93.32680863621688,2.524902590158935
224.5,-94.83799497620824,3.975598440496186
225.0,-95.14797520316456,5.071025628613835
225.5,-94.69222620174595,3.6851362084864654
226.0,-94.09147888417822,3.044450511203513
226.5,-93.656018042425,3.3069337680064685
227.0,-93.26403467107106,2.769981614736998
227.5,-93.87243772148737,3.891777911237092
228.0,-94.89936636988182,4.881351113027048
228.5,-95.07691990838946,4.803980537453903
229.0,-94.84916247929148,6.010814484229865
229.5,-96.04790886103035,5.230140364433997
230.0,-95.67233214265188,4.94225370801907
230.5,-94.5974296506692,5.218496310929342
231.0,-94.01351215449756,5.160351481795267
231.5,-95.16554102255897,4.891923430577376
232.0,-93.67351158458196,4.581453663267506
232.5,-93.95512796588879,4.67343683724667
233.0,-93.83146522932263,4.859492183730506
233.5,-93.49110020369427,2.9514975641520085
234.0,-93.67594941760466,3.761881047607975
234.5,-92.48204142769383,3.606224067424973
235.0,-91.19617247127628,3.441059595505559
235.5,-90.90880015719146,3.127307250903268
236.0,-91.28106722638334,3.5763036946445568
236.5,-91.48202651424545,3.936447110698105
237.0,-92.71983255331435,3.3115239635640665
237.5,-92.5711260391218,1.988420849380954
238.0,-91.41881782776818,1.1954552565723617
238.5,-92.06739515813094,1.0973940221396057
239.0,-92.18306199006197,0.3240057182166804
239.5,-91.40566226313756,1.732280024856289
240.0,-90.07841500173417,2.2028241195558262
240.5,-91.02494005401184,3.3886625108519652
241.0,-92.05865822062351,4.366787252328185
241.5,-93.36413701271567,5.7191213362164195
242.0,-92.57801688649971,6.216529452411668
242.5,-93.38039609603874,6.332740971229635
243.0,-92.9009091896172,6.818853601335109
243.5,-92.4209447373621,7.912990328937633
244.0,-92.38488547308474,8.004206635952707
244.5,-92.29411069451287,8.308765075041416
245.0,-93.33085008003218,6.28197508385074
245.5,-92.7332618427846,5.3230894079890865
246.0,-94.270397187291,4.437280127743404
246.5,-94.61790191983228,4.071296620937149
247.0,-92.874016869056,2.158125160974671
247.5,-92.76768045777139,2.8076141542857003
248.0,-94.13724765152256,3.77950670546646
248.5,-94.35889021791489,2.6889984896823433
249.0,-93.29851576087931,0.9854265958314078
249.5,-95.20252464246964,2.023582792096541

